Optimized Adaptive Streaming Representations based on System Dynamics

Adaptive streaming addresses the increasing and heterogenous demand of multimedia content over the Internet by offering several encoded versions for each video sequence. Each version (or representation) has a different resolution and bit rate, aimed at a specific set of users, like TV or mobile phone clients. While most existing works on adaptive streaming deal with effective playout-control strategies at the client side, we take in this paper a providers' perspective and propose solutions to improve user satisfaction by optimizing the encoding rates of the video sequences. We formulate an integer linear program that maximizes users' average satisfaction, taking into account the network dynamics, the video content information, and the user population characteristics. The solution of the optimization is a set of encoding parameters that permit to create different streams to robustly satisfy users' requests over time. We simulate multiple adaptive streaming sessions characterized by realistic network connections models, where the proposed solution outperforms commonly used vendor recommendations, in terms of user satisfaction but also in terms of fairness and outage probability. The simulation results further show that video content information as well as network constraints and users' statistics play a crucial role in selecting proper encoding parameters to provide fairness a mong users and to reduce network resource usage. We finally propose a few practical guidelines that can be used to choose the encoding parameters based on the user base characteristics, the network capacity and the type of video content.

==> QoE/cartoon_1080.csv <==
928.00 0.90 0.91
1219.37 0.94 0.94
1659.58 0.96 0.96
1958.18 0.97 0.97
2634.70 0.98 0.98
3141.22 0.98 0.99
4135.37 0.99 0.99
6156.82 1.00 1.00
7171.51 1.00 1.00


==> QoE/cartoon_224.csv <==
113.40 0.90 0.94
206.63 0.96 0.97
303.49 0.98 0.98
401.01 0.98 0.98
503.66 0.98 0.99
603.17 0.99 0.99
814.29 0.99 0.99
1016.30 0.99 1.00
1217.83 0.99 1.00
1634.33 1.00 1.00
1757.91 1.00 1.00


==> QoE/cartoon_360.csv <==
148.31 0.85 0.86
228.07 0.92 0.92
321.88 0.94 0.94
421.72 0.96 0.96
520.68 0.97 0.97
624.01 0.98 0.97
820.65 0.98 0.98
1028.72 0.99 0.99
1228.10 0.99 0.99
1534.94 0.99 0.99
1844.17 0.99 0.99
2039.25 1.00 0.99
2531.71 1.00 0.99


==> QoE/cartoon_720.csv <==
704.32 0.94 0.92
1082.15 0.96 0.96
1286.51 0.97 0.97
1556.78 0.98 0.98
1848.07 0.98 0.98
2047.18 0.98 0.98
2557.59 0.99 0.99
3045.79 0.99 0.99
3563.95 0.99 0.99
4089.88 0.99 0.99
5100.92 1.00 1.00
6133.19 1.00 1.00
7136.14 1.00 1.00
8120.08 1.00 1.00


==> QoE/curve_fitting_output.txt <==


Video: cvqm_RushFieldCuts_8bit (sport)
Res. 	 Ratemin 	 Ratemax 	 simulated 	 model  
 
224 	 2.403274e+02  	  2.735817e+03 
240.33  267.74  356.21  454.25  554.49  706.71  932.03  1145.18  1379.13  1668.79  2036.93  2196.65  2735.82  
0.63  0.67  0.75  0.81  0.84  0.89  0.92  0.94  0.96  0.98  0.99  0.99  1.00  
0.63  0.67  0.75  0.81  0.85  0.89  0.93  0.95  0.97  0.98  0.99  1.00  1.00  
 
360 	 5.581757e+02  	  2.767925e+03 
558.18  558.18  558.18  574.40  641.17  730.27  912.65  1103.51  1304.08  1679.56  2025.05  2246.17  2767.92  
0.65  0.65  0.65  0.66  0.70  0.74  0.80  0.84  0.88  0.93  0.95  0.97  1.00  
0.65  0.65  0.65  0.66  0.69  0.73  0.79  0.84  0.88  0.92  0.95  0.97  1.00  
 
720 	 1.639846e+03  	  8.545896e+03 
1639.85  1639.85  1682.49  1874.89  2133.06  2294.08  2760.19  3242.41  3764.77  4252.81  5486.57  6525.67  7540.62  8545.90  
0.62  0.62  0.64  0.67  0.71  0.73  0.78  0.82  0.86  0.88  0.94  0.97  1.00  1.00  
0.62  0.62  0.63  0.67  0.70  0.73  0.78  0.82  0.85  0.88  0.93  0.97  0.99  1.00  
 
1080 	 3.036145e+03  	  8.455165e+03 
3036.14  3036.14  3036.14  3036.14  3036.14  3041.01  3271.34  3633.97  4084.95  4512.43  5465.20  6469.58  7452.89  8455.17  
0.69  0.69  0.69  0.69  0.69  0.69  0.72  0.75  0.79  0.82  0.88  0.94  0.96  1.00  
0.68  0.68  0.68  0.68  0.68  0.68  0.71  0.75  0.79  0.82  0.88  0.93  0.96  0.99  


Video: cvqm_big_buck_bunny (cartoon)
Res. 	 Ratemin 	 Ratemax 	 simulated 	 model  
 
224 	 1.133981e+02  	  1.757912e+03 
113.40  206.63  303.49  401.01  503.66  603.17  814.29  1016.30  1217.83  1634.33  1757.91  1757.91  1757.91  
0.90  0.96  0.98  0.98  0.98  0.99  0.99  0.99  0.99  1.00  1.00  1.00  1.00  
0.94  0.97  0.98  0.98  0.99  0.99  0.99  1.00  1.00  1.00  1.00  1.00  1.00  
 
360 	 1.483066e+02  	  2.531715e+03 
148.31  228.07  321.88  421.72  520.68  624.01  820.65  1028.72  1228.10  1534.94  1844.17  2039.25  2531.71  
0.85  0.92  0.94  0.96  0.97  0.98  0.98  0.99  0.99  0.99  0.99  1.00  1.00  
0.86  0.92  0.94  0.96  0.97  0.97  0.98  0.99  0.99  0.99  0.99  0.99  0.99  
 
720 	 7.043184e+02  	  8.120082e+03 
704.32  1082.15  1286.51  1556.78  1848.07  2047.18  2557.59  3045.79  3563.95  4089.88  5100.92  6133.19  7136.14  8120.08  
0.94  0.96  0.97  0.98  0.98  0.98  0.99  0.99  0.99  0.99  1.00  1.00  1.00  1.00  
0.92  0.96  0.97  0.98  0.98  0.98  0.99  0.99  0.99  0.99  1.00  1.00  1.00  1.00  
 
1080 	 9.279965e+02  	  7.171511e+03 
928.00  1219.37  1659.58  1958.18  2634.70  3141.22  4135.37  6156.82  7171.51  
0.90  0.94  0.96  0.97  0.98  0.98  0.99  1.00  1.00  
0.91  0.94  0.96  0.97  0.98  0.99  0.99  1.00  1.00  


Video: cvqm_SnowMnt_8bit (documentary)
Res. 	 Ratemin 	 Ratemax 	 simulated 	 model  
 
224 	 1.531574e+02  	  2.350053e+03 
153.16  257.82  355.95  458.52  550.25  652.12  848.15  1045.90  1239.63  1545.58  1831.92  2091.83  2350.05  
0.91  0.95  0.96  0.97  0.98  0.98  0.98  0.99  0.99  1.00  1.00  1.00  1.00  
0.93  0.95  0.96  0.97  0.98  0.98  0.99  0.99  0.99  1.00  1.00  1.00  1.00  
 
360 	 2.657549e+02  	  2.844261e+03 
265.75  289.96  423.74  501.63  643.29  678.07  955.37  1182.46  1376.72  1667.04  1881.15  2183.21  2844.26  
0.79  0.82  0.93  0.94  0.97  0.96  0.98  0.99  0.99  0.99  1.00  1.00  1.00  
0.85  0.87  0.92  0.94  0.96  0.96  0.98  0.98  0.99  0.99  0.99  0.99  1.00  
 
720 	 9.327360e+02  	  8.281321e+03 
932.74  1278.77  1428.91  1701.19  2001.51  2263.06  2781.92  3263.34  3731.29  4221.47  5225.23  6200.85  7253.25  8281.32  
0.80  0.89  0.90  0.92  0.94  0.95  0.96  0.98  0.99  0.99  1.00  1.00  1.00  1.00  
0.80  0.88  0.90  0.92  0.94  0.95  0.97  0.98  0.98  0.99  0.99  1.00  1.00  1.00  
 
1080 	 1.724901e+03  	  7.326213e+03 
1724.90  1727.58  1834.67  1900.81  2265.27  2390.73  2843.88  3308.98  3755.53  4259.58  6409.32  7326.21  
0.82  0.82  0.83  0.83  0.89  0.89  0.91  0.94  0.95  0.96  0.99  1.00  
0.82  0.82  0.84  0.85  0.88  0.89  0.92  0.94  0.95  0.96  0.99  1.00  

 
Video: cvqm_old_town_cross (video)
Res. 	 Ratemin 	 Ratemax 	 simulated 	 model  
 
224 	 1.860820e+02  	  2.578854e+03 
186.08  251.63  338.70  435.03  529.52  631.56  834.19  1043.52  1244.59  1550.11  1862.46  2071.08  2578.85  
0.73  0.78  0.83  0.89  0.91  0.93  0.96  0.98  0.99  1.00  1.00  1.00  1.00  
0.68  0.77  0.84  0.89  0.91  0.93  0.96  0.97  0.98  0.99  1.00  1.00  1.00  
 
360 	 3.938140e+02  	  2.592096e+03 
393.81  416.12  467.54  535.77  606.79  697.77  887.10  1076.48  1264.19  1576.94  1890.58  2087.27  2592.10  
0.79  0.81  0.83  0.85  0.87  0.90  0.93  0.96  0.97  0.99  1.00  1.00  1.00  
0.79  0.80  0.83  0.85  0.88  0.90  0.93  0.95  0.96  0.98  0.99  1.00  1.00  
 
720 	 1.318402e+03  	  8.291616e+03 
1318.40  1508.54  1653.33  1842.49  2161.15  2289.75  2762.34  3224.11  3715.64  4254.80  5252.23  6199.03  7240.83  8291.62  
0.84  0.87  0.89  0.90  0.94  0.95  0.97  0.98  0.99  0.99  1.00  1.00  1.00  1.00  
0.82  0.87  0.89  0.92  0.94  0.95  0.97  0.98  0.99  0.99  1.00  1.00  1.00  1.00  
 
1080 	 2.210888e+03  	  8.421462e+03 
2210.89  2263.37  2326.98  2472.93  2596.87  3264.58  3590.62  3872.31  4404.58  6415.50  7490.60  8421.46  
0.83  0.84  0.84  0.86  0.87  0.91  0.93  0.95  0.96  0.99  1.00  1.00  
0.82  0.83  0.84  0.85  0.87  0.91  0.93  0.94  0.95  0.98  0.99  1.00  


==> QoE/documentary_1080.csv <==
1724.90 0.82 0.82
1727.58 0.82 0.82
1834.67 0.83 0.84
1900.81 0.83 0.85
2265.27 0.89 0.88
2390.73 0.89 0.89
2843.88 0.91 0.92
3308.98 0.94 0.94
3755.53 0.95 0.95
4259.58 0.96 0.96
6409.32 0.99 0.99
7326.21 1.00 1.00


==> QoE/documentary_224.csv <==
153.16 0.91 0.93
257.82 0.95 0.95
355.95 0.96 0.96
458.52 0.97 0.97
550.25 0.98 0.98
652.12 0.98 0.98
848.15 0.98 0.99
1045.90 0.99 0.99
1239.63 0.99 0.99
1545.58 1.00 1.00
1831.92 1.00 1.00
2091.83 1.00 1.00
2350.05 1.00 1.00


==> QoE/documentary_360.csv <==
265.75 0.79 0.85
289.96 0.82 0.87
423.74 0.93 0.92
501.63 0.94 0.94
643.29 0.97 0.96
678.07 0.96 0.96
955.37 0.98 0.98
1182.46 0.99 0.98
1376.72 0.99 0.99
1667.04 0.99 0.99
1881.15 1.00 0.99
2183.21 1.00 0.99
2844.26 1.00 1.00


==> QoE/documentary_720.csv <==
932.74 0.80 0.80
1278.77 0.89 0.88
1428.91 0.90 0.90
1701.19 0.92 0.92
2001.51 0.94 0.94
2263.06 0.95 0.95
2781.92 0.96 0.97
3263.34 0.98 0.98
3731.29 0.99 0.98
4221.47 0.99 0.99
5225.23 1.00 0.99
6200.85 1.00 1.00
7253.25 1.00 1.00
8281.32 1.00 1.00


==> QoE/movie_1080.csv <==
2210.89 0.83 0.82
2263.37 0.84 0.83
2326.98 0.84 0.84
2472.93 0.86 0.85
2596.87 0.87 0.87
3264.58 0.91 0.91
3590.62 0.93 0.93
3872.31 0.95 0.94
4404.58 0.96 0.95
6415.50 0.99 0.98
7490.60 1.00 0.99
8421.46 1.00 1.00


==> QoE/movie_224.csv <==
186.08 0.73 0.68
251.63 0.78 0.77
338.70 0.83 0.84
435.03 0.89 0.89
529.52 0.91 0.91
631.56 0.93 0.93
834.19 0.96 0.96
1043.52 0.98 0.97
1244.59 0.99 0.98
1550.11 1.00 0.99
1862.46 1.00 1.00
2071.08 1.00 1.00
2578.85 1.00 1.00


==> QoE/movie_360.csv <==
393.81 0.79 0.79
416.12 0.81 0.80
467.54 0.83 0.83
535.77 0.85 0.85
606.79 0.87 0.88
697.77 0.90 0.90
887.10 0.93 0.93
1076.48 0.96 0.95
1264.19 0.97 0.96
1576.94 0.99 0.98
1890.58 1.00 0.99
2087.27 1.00 1.00
2592.10 1.00 1.00


==> QoE/movie_720.csv <==
1318.4 0.84 0.82
1508.54 0.87 0.87
1653.33 0.89 0.89
1842.49 0.9 0.92
2161.15 0.94 0.94
2289.75 0.95 0.95
2762.34 0.97 0.97
3224.11 0.98 0.98
3715.64 0.99 0.99
4254.8 0.99 0.99
5252.23 1 1
6199.03 1 1
7240.83 1 1
8291.62 1 1


==> QoE/sport_1080.csv <==
  
  
  
  
3036.14 0.69 0.68
3041.01 0.69 0.68
3271.34 0.72 0.71
3633.97 0.75 0.75
4084.95 0.79 0.79
4512.43 0.82 0.82
5465.20 0.88 0.88
6469.58 0.94 0.93
7452.89 0.96 0.96
8455.17 1.00 0.99


==> QoE/sport_224.csv <==
240.33 0.63 0.63
267.74 0.67 0.67
356.21 0.75 0.75
454.25 0.81 0.81
554.49 0.84 0.85
706.71 0.89 0.89
932.03 0.92 0.93
1145.18 0.94 0.95
1379.13 0.96 0.97
1668.79 0.98 0.98
2036.93 0.99 0.99
2196.65 0.99 1.00
2735.82 1.00 1.00


==> QoE/sport_360.csv <==
558.18 0.65 0.65
558.18 0.65 0.65
558.18 0.65 0.65
574.40 0.66 0.66
641.17 0.70 0.69
730.27 0.74 0.73
912.65 0.80 0.79
1103.51 0.84 0.84
1304.08 0.88 0.88
1679.56 0.93 0.92
2025.05 0.95 0.95
2246.17 0.97 0.97
2767.92 1.00 1.00


==> QoE/sport_720.csv <==
1639.85 0.62 0.62
1639.85 0.62 0.62
1682.49 0.64 0.63
1874.89 0.67 0.67
2133.06 0.71 0.70
2294.08 0.73 0.73
2760.19 0.78 0.78
3242.41 0.82 0.82
3764.77 0.86 0.85
4252.81 0.88 0.88
5486.57 0.94 0.93
6525.67 0.97 0.97
7540.62 1.00 0.99
8545.90 1.00 1.00


==> QoE_resol/VQM_Score_RushFieldCuts_8bit.txt <==
1080	1080	2764	0.691255 	0.692375 
1080	1080	2991	0.712459 	0.712658 
1080	1080	3290	0.737527 	0.736303 
1080	1080	3648	0.760967 	0.760845 
1080	1080	4032	0.784308 	0.783496 
1080	1080	4487	0.805248 	0.806436 
1080	1080	4852	0.823093 	0.822379 
1080	1080	5239	0.838497 	0.837336 
1080	1080	5643	0.852099 	0.851168 
1080	1080	6042	0.863982 	0.863331 
1080	1080	6465	0.874698 	0.874859 
1080	1080	6883	0.884260 	0.885078 
1080	1080	7310	0.893249 	0.894491 
1080	1080	7734	0.901638 	0.902956 
1080	1080	8150	0.908872 	0.910522 
1080	1080	8535	0.915561 	0.916953 
1080	1080	8966	0.922544 	0.923579 
1080	1080	9356	0.929092 	0.929113 
1080	1080	9787	0.935108 	0.934774 
1080	1080	10205	0.941800 	0.939860 
1080	1080	10629	0.948483 	0.944654 


==> QoE_resol/VQM_Score_SnowMnt_8bit.txt <==

1080	720	1241	0.832157 	0.832160 
1080	720	1401	0.848564 	0.848352 
1080	720	1606	0.865160 	0.865821 
1080	720	1813	0.881285 	0.880574 
1080	720	2039	0.903248 	0.894139 
1080	720	2240	0.919404 	0.904455 
1080	720	3305	0.936405 	0.941855 
1080	720	3657	0.949793 	0.950200 
1080	720	4145	0.961796 	0.959766 
1080	720	4453	0.966813 	0.964872 
1080	720	4938	0.971872 	0.971782 
1080	720	5303	0.975769 	0.976247 
1080	720	5780	0.980196 	0.981324 

1080	1080	2356	0.871711 	0.864642 
1080	1080	2765	0.891825 	0.891373 
1080	1080	3223	0.910205 	0.912817 
1080	1080	3578	0.925633 	0.925478 
1080	1080	4026	0.937989 	0.938132 
1080	1080	4415	0.949040 	0.946956 
1080	1080	4768	0.954708 	0.953672 
1080	1080	5247	0.961341 	0.961293 
1080	1080	5574	0.966331 	0.965720 
1080	1080	6132	0.971014 	0.972154 
1080	1080	6441	0.973989 	0.975225 
1080	1080	6865	0.978092 	0.978978 
1080	1080	7294	0.981271 	0.982320 
1080	1080	7719	0.984861 	0.985257 
1080	1080	8131	0.988109 	0.987805 
1080	1080	8525	0.990422 	0.990007 
1080	1080	8917	0.993071 	0.992000 
1080	1080	9336	0.994973 	0.993943 
1080	1080	9787	0.996146 	0.995845 
1080	1080	10188	0.997354 	0.997392 
1080	1080	10620	0.998432 	0.998926 
1080	1080	11011	1.000000 	1.000209 



==> QoE_resol/VQM_Score_old_town_cross.txt <==
1080	1080	2557	0.874574 	0.841158 
1080	1080	2947	0.890277 	0.878915 
1080	1080	3338	0.901434 	0.900695 
1080	1080	3684	0.912745 	0.913468 
1080	1080	4046	0.922109 	0.923117 
1080	1080	4404	0.930099 	0.930295 
1080	1080	4860	0.937134 	0.937224 
1080	1080	5282	0.942554 	0.942148 
1080	1080	5694	0.946764 	0.945999 
1080	1080	6090	0.950222 	0.949050 
1080	1080	6493	0.952375 	0.951658 
1080	1080	6929	0.954317 	0.954043 
1080	1080	7397	0.956101 	0.956211 
1080	1080	7793	0.957678 	0.957794 
1080	1080	8207	0.958704 	0.959249 
1080	1080	8508	0.959666 	0.960198 
1080	1080	9049	0.961058 	0.961715 
1080	1080	9507	0.962093 	0.962839 
1080	1080	9936	0.962979 	0.963781 
1080	1080	10370	0.964516 	0.964642 
1080	1080	10745	0.965801 	0.965320 
1080	1080	11224	0.966541 	0.966110 
1080	1080	11650	0.967449 	0.966751 



==> QoE_resol/cartoon_1080_1080.csv <==
		2155	0.939756 	0.931831 
		2585	0.949892 	0.948161 
		2992	0.957303 	0.958377 
		3401	0.963646 	0.965732 
		3819	0.969965 	0.971364 
		4252	0.974640 	0.975866 
		4612	0.979569 	0.978883 
		5035	0.984538 	0.981813 
		6263	0.989192 	0.987872 
		7063	0.992534 	0.990595 
		8257	0.995078 	0.993611 
		10294	0.996078 	0.997056 
		11094	0.996985 	0.998046 
		11497	0.996638 	0.998490 



==> QoE_resol/cartoon_1080_720.csv <==
 	 	1104	0.897591 	0.893517 
 	 	1305	0.901163 	0.904648 
 	 	1516	0.911537 	0.914897 
 	 	1708	0.918576 	0.923161 
 	 	1911	0.934626 	0.930978 
 	 	2139	0.951528 	0.938805 
 	 	3567	0.964476 	0.972800 
 	 	3949	0.977005 	0.979048 
 	 	4373	0.989575 	0.985082 
 	 	4753	0.992680 	0.989831 
 	 	5149	0.994976 	0.994229 
 	 	5552	0.997767 	0.998221 
 	 	5950	1.000000 	1.001758 

==> QoE_resol/cartoon_224_224.csv <==
 	 	122	0.796521 	0.792826 
 	 	216	0.870845 	0.880795 
 	 	318	0.913881 	0.922738 
 	 	422	0.953798 	0.946083 
 	 	520	0.979527 	0.960026 
 	 	1012	0.990441 	0.990451 
 	 	1220	0.996879 	0.996120 
 	 	1614	0.999698 	1.002930 
 	 	1966	0.999862 	1.006742 

==> QoE_resol/cartoon_224_360.csv <==
  	   	224     0.878363 	0.878322 
  	   	324	0.877870 	0.884671 
  	   	424	0.881653 	0.887245 
  	   	535	0.883920 	0.888754 
  	   	630	0.887732 	0.889554 
  	   	730	0.889876 	0.890142 
  	   	836	0.890608 	0.890593 
  	   	934	0.891439 	0.890909 
  	   	1038	0.891810 	0.891174 
  	   	1139	0.891510 	0.891380 
  	   	1241	0.891805 	0.891552 
  	   	1338	0.892147 	0.891690 
  	   	1441	0.892554 	0.891814 
  	   	1543	0.892632 	0.891920 
  	   	1844	0.892625 	0.892161 
  	   	2048	0.892372 	0.892282 
  	   	2440	0.892094 	0.892456 
  	   	2628	0.891481 	0.892520 
  	   	3041	0.890737 	0.892633

==> QoE_resol/cartoon_360_224.csv <==
 	 	122	0.808370 	0.717735 
 	 	216	0.860383 	0.860315 
 	 	318	0.886641 	0.897197 
 	 	422	0.911060 	0.913365 
 	 	520	0.924653 	0.921900 
 	 	618	0.929868 	0.927434 
 	 	720	0.930659 	0.931446 
 	 	822	0.933095 	0.934384 
 	 	918	0.935524 	0.936510 
 	 	1012	0.938428 	0.938176 
 	 	1220	0.940439 	0.940902 
 	 	1614	0.944667 	0.944065 
 	 	1966	0.945954 	0.945784

==> QoE_resol/cartoon_360_360.csv <==
 	 	135	0.826781 	0.827349 
 	 	224	0.883936 	0.878572 
 	 	324	0.905679 	0.911418 
 	 	424	0.932282 	0.932104 
 	 	535	0.944132 	0.947626 
 	 	630	0.954287 	0.957243 
 	 	730	0.963712 	0.965034 
 	 	836	0.970107 	0.971506 
 	 	934	0.975107 	0.976327 
 	 	1038	0.982762 	0.980548 
 	 	1139	0.986989 	0.983977 
 	 	1241	0.990786 	0.986923 
 	 	1338	0.995341 	0.989341 
 	 	1441	0.998380 	0.991579 
 	 	1543	0.998554 	0.993521 
 	 	1844	0.999473 	0.998074 
 	 	2048	0.999972 	1.000440 
 	 	2440	0.999959 	1.003926 
 	 	2628	0.999942 	1.005244 
 	 	3041	0.999934 	1.007589 

==> QoE_resol/cartoon_360_720.csv <==
 	 	1104	0.896893 	0.876731 
 	 	1305	0.908943 	0.908128 
 	 	1516	0.919797 	0.922119 
 	 	1708	0.928027 	0.929200 
 	 	1911	0.934967 	0.934024 
 	 	2139	0.941805 	0.937698 
 	 	3131	0.944400 	0.945317 
 	 	3567	0.947362 	0.946937 
 	 	3949	0.949294 	0.947988 
 	 	4373	0.949488 	0.948892 
 	 	4753	0.949699 	0.949537 
 	 	5149	0.949328 	0.950089 
 	 	5552	0.950177 	0.950556 
 	 	5950	0.949682 	0.950946 

==> QoE_resol/cartoon_720_1080.csv <==
 	 	2992	0.967248 	0.959284 
 	 	3401	0.967380 	0.967322 
 	 	3819	0.973227 	0.972984 
 	 	4252	0.976223 	0.977238 
 	 	4612	0.979641 	0.979962 
 	 	5035	0.983171 	0.982517 
 	 	5437	0.985651 	0.984477 
 	 	5843	0.985789 	0.986116 
 	 	6263	0.987308 	0.987536 
 	 	6634	0.989388 	0.988610 
 	 	7063	0.989389 	0.989683 
 	 	7483	0.989680 	0.990593 
 	 	7860	0.990989 	0.991313 
 	 	8257	0.991856 	0.991988 
 	 	8678	0.992601 	0.992626 
 	 	9100	0.993669 	0.993198 
 	 	9498	0.994318 	0.993684 
 	 	9919	0.994550 	0.994150 
 	 	10294	0.994770 	0.994529 
 	 	10705	0.994847 	0.994911 
 	 	11094	0.994930 	0.995242 
 	 	11497	0.995059 	0.995560 

==> QoE_resol/cartoon_720_360.csv <==
 	 	135	0.780812 	0.763175 
 	 	224	0.820079 	0.816880 
 	 	324	0.837772 	0.844285 
 	 	424	0.856869 	0.859409 
 	 	535	0.867213 	0.869840 
 	 	630	0.874862 	0.875947 
 	 	730	0.881886 	0.880710 
 	 	836	0.886413 	0.884547 
 	 	934	0.890420 	0.887337 
 	 	1038	0.893410 	0.889734 
 	 	1139	0.895596 	0.891651 
 	 	1241	0.896422 	0.893276 
 	 	1338	0.897274 	0.894595 
 	 	1441	0.897792 	0.895805 
 	 	1543	0.897988 	0.896845 
 	 	1844	0.898329 	0.899253 
 	 	2048	0.899221 	0.900487 
 	 	2440	0.899052 	0.902284 
 	 	2628	0.899259 	0.902958 
 	 	3041	0.898410 	0.904146 

==> QoE_resol/cartoon_720_720.csv <==
 	 	1516	0.916838 	0.916916 
 	 	1708	0.929980 	0.930331 
 	 	1911	0.940224 	0.941479 
 	 	2139	0.956016 	0.951397 
 	 	3131	0.968944 	0.977375 
 	 	3567	0.980636 	0.984136 
 	 	3949	0.992001 	0.988812 
 	 	4373	0.998400 	0.993031 
 	 	4753	0.999238 	0.996163 
 	 	5149	0.999600 	0.998930 
 	 	5552	0.999994 	1.001335 
 	 	5950	0.999994 	1.003387 

==> QoE_resol/documentary_1080_1080.csv <==
		2356	0.871711 	0.864642 
		2765	0.891825 	0.891373 
		3223	0.910205 	0.912817 
		3578	0.925633 	0.925478 
		4026	0.937989 	0.938132 
		4415	0.949040 	0.946956 
		4768	0.954708 	0.953672 
		5247	0.961341 	0.961293 
		5574	0.966331 	0.965720 
		6132	0.971014 	0.972154 
		6441	0.973989 	0.975225 
		6865	0.978092 	0.978978 
		7294	0.981271 	0.982320 
		7719	0.984861 	0.985257 
		8131	0.988109 	0.987805 
		8525	0.990422 	0.990007 
		8917	0.993071 	0.992000 
		9336	0.994973 	0.993943 
		9787	0.996146 	0.995845 
		10188	0.997354 	0.997392 
		10620	0.998432 	0.998926 
		11011	1.000000 	1.000209 

==> QoE_resol/documentary_1080_720.csv <==
		1241	0.832157 	0.832160 
		1401	0.848564 	0.848352 
		1606	0.865160 	0.865821 
		1813	0.881285 	0.880574 
		2039	0.903248 	0.894139 
		2240	0.919404 	0.904455 
		3305	0.936405 	0.941855 
		3657	0.949793 	0.950200 
		4145	0.961796 	0.959766 
		4453	0.966813 	0.964872 
		4938	0.971872 	0.971782 
		5303	0.975769 	0.976247 
		5780	0.980196 	0.981324 

==> QoE_resol/documentary_224_224.csv <==

		133	0.834737 	0.711467 
		241	0.902434 	0.900699 
		334	0.929666 	0.940292 
		439	0.960642 	0.961106 
		547	0.972196 	0.972985 
		655	0.982540 	0.980489 
		759	0.989095 	0.985497 
		866	0.992291 	0.989286 
		962	0.993960 	0.991913 
		1062	0.995412 	0.994110 
		1271	0.997061 	0.997521 
		1680	0.998506 	1.001637 
		2089	1.000000 	1.004086 

==> QoE_resol/documentary_224_360.csv <==
		247	0.831007 	0.830726 
		280	0.865592 	0.865684 
		397	0.895201 	0.922345 
		484	0.920888 	0.940821 
		570	0.949101 	0.952053 
		681	0.957315 	0.961452 
		810	0.967014 	0.968573 
		888	0.973007 	0.971717 
		1006	0.978385 	0.975420 
		1108	0.981129 	0.977908 
		1215	0.983206 	0.980020 
		1320	0.984650 	0.981725 
		1404	0.986516 	0.982889 
		1528	0.986803 	0.984353 
		1629	0.987237 	0.985367 
		1952	0.987336 	0.987860 
		2157	0.987364 	0.989032 
		2554	0.987599 	0.990741 
		2752	0.987568 	0.991400 
		3153	0.988129 	0.992471 

==> QoE_resol/documentary_360_224.csv <==
		133	0.710850 	0.575505 
		241	0.770117 	0.767386 
		334	0.803689 	0.813316 
		439	0.835804 	0.838391 
		547	0.853188 	0.853003 
		655	0.866000 	0.862349 
		759	0.872976 	0.868636 
		866	0.877233 	0.873420 
		962	0.879871 	0.876752 
		1062	0.881523 	0.879546 
		1271	0.883833 	0.883901 
		1680	0.884967 	0.889181 
		2089	0.885423 	0.892337

==> QoE_resol/documentary_360_360.csv <==
		247	0.772280 	0.648380 
		280	0.800435 	0.718404 
		397	0.840278 	0.838999 
		484	0.872757 	0.880365 
		570	0.908756 	0.906032 
		681	0.928518 	0.927824 
		810	0.941040 	0.944524 
		888	0.951311 	0.951951 
		1006	0.960100 	0.960742 
		1108	0.966241 	0.966674 
		1215	0.970690 	0.971724 
		1320	0.976923 	0.975815 
		1404	0.982549 	0.978612 
		1528	0.984997 	0.982137 
		1629	0.988211 	0.984584 
		1952	0.990871 	0.990612 
		2157	0.992821 	0.993454 
		2554	0.995562 	0.997604 
		2752	0.997762 	0.999209 
		3153	1.000000 	1.001819 

==> QoE_resol/documentary_360_720.csv <==
		1241	0.911512 	0.908107 
		1401	0.918349 	0.921408 
		1606	0.930000 	0.933411 
		1813	0.939915 	0.942065 
		2039	0.951973 	0.949061 
		2240	0.959355 	0.953860 
		3305	0.965293 	0.968314 
		3657	0.971695 	0.971031 
		4145	0.975737 	0.973958 
		4453	0.977166 	0.975446 
		4938	0.978035 	0.977381 
		5303	0.977839 	0.978587 
		5780	0.976545 	0.979917 

==> QoE_resol/documentary_720_1080.csv <==
		2356	0.878741 	0.878850 
		2765	0.901866 	0.901654 
		3223	0.916333 	0.918631 
		3578	0.929934 	0.928153 
		4026	0.938052 	0.937324 
		4415	0.945066 	0.943522 
		4768	0.949179 	0.948137 
		5247	0.952910 	0.953270 
		5574	0.955716 	0.956201 
		6132	0.959093 	0.960399 
		6441	0.961085 	0.962376 
		6865	0.962835 	0.964769 
		7294	0.965327 	0.966881 
		7719	0.967876 	0.968721 
		8131	0.970333 	0.970305 
		8525	0.972345 	0.971665 
		8917	0.974540 	0.972890 
		9336	0.975761 	0.974077 
		9787	0.976034 	0.975234 
		10188	0.976299 	0.976170 
		10620	0.976627 	0.977095 
		11011	0.977923 	0.97786

==> QoE_resol/documentary_720_360.csv <==
		247	0.648163 	0.646135 
		280	0.699694 	0.674322 
		397	0.738189 	0.743443 
		484	0.774760 	0.776557 
		570	0.807007 	0.800704 
		681	0.823285 	0.823901 
		810	0.836977 	0.843666 
		888	0.850291 	0.853087 
		1006	0.861881 	0.864788 
		1108	0.872727 	0.873045 
		1215	0.881861 	0.880318 
		1320	0.890155 	0.886382 
		1404	0.897958 	0.890619 
		1528	0.902972 	0.896070 
		1629	0.906940 	0.899928 
		1952	0.911403 	0.909705 
		2157	0.914808 	0.914451 
		2554	0.917775 	0.921550 
		2752	0.919643 	0.924349 
		3153	0.921158 	0.928971 

==> QoE_resol/documentary_720_720.csv <==
		1241	0.857781 	0.857150 
		1401	0.876820 	0.876523 
		1606	0.891891 	0.895429 
		1813	0.907502 	0.909997 
		2039	0.927305 	0.922396 
		2240	0.938427 	0.931250 
		3305	0.951852 	0.959779 
		3657	0.962960 	0.965479 
		4145	0.972141 	0.971750 
		4453	0.975994 	0.974989 
		4938	0.980028 	0.979258 
		5303	0.982827 	0.981948 
		5780	0.985256 	0.984945

==> QoE_resol/sport_1080_1080.csv <==
  	  	2764	0.691255 	0.692375 
  	  	2991	0.712459 	0.712658 
  	  	3290	0.737527 	0.736303 
  	  	3648	0.760967 	0.760845 
  	  	4032	0.784308 	0.783496 
  	  	4487	0.805248 	0.806436 
  	  	4852	0.823093 	0.822379 
  	  	5239	0.838497 	0.837336 
  	  	5643	0.852099 	0.851168 
  	  	6042	0.863982 	0.863331 
  	  	6465	0.874698 	0.874859 
  	  	6883	0.884260 	0.885078 
  	  	7310	0.893249 	0.894491 
  	  	7734	0.901638 	0.902956 
  	  	8150	0.908872 	0.910522 
  	  	8535	0.915561 	0.916953 
  	  	8966	0.922544 	0.923579 
  	  	9356	0.929092 	0.929113 
  	  	9787	0.935108 	0.934774 
  	  	10205	0.941800 	0.939860 
  	  	10629	0.948483 	0.944654 


==> QoE_resol/sport_1080_720.csv <==
 	  	1490	0.572292 	0.579479 
 	  	1581	0.593212 	0.595264 
 	  	1718	0.616482 	0.617053 
 	  	1873	0.639504 	0.639221 
 	  	2063	0.675224 	0.663358 
 	  	2257	0.710110 	0.685121 
 	  	3282	0.762523 	0.767561 
 	  	3658	0.776880 	0.788756 
 	  	4092	0.807664 	0.809348 
 	  	4510	0.825426 	0.826128 
 	  	4920	0.841398 	0.840294 
 	  	5343	0.856789 	0.852998 
                5759	0.871163 	0.863946 


==> QoE_resol/sport_224_224.csv <==
216	0.633445 	0.639260 
263	0.702252 	0.685945 
359	0.752871 	0.756772 
455	0.801659 	0.806739 
569	0.842279 	0.849807 
673	0.869558 	0.879251 
767	0.897390 	0.900397 
873	0.924139 	0.919785 
976	0.943967 	0.935267 
1084	0.963731 	0.948827 
1275	0.980468 	0.967936 
1691	0.990614 	0.996175 
2097	1.000000 	1.013859


==> QoE_resol/sport_224_360.csv <==
496	0.734764 	0.740065 
496	0.737369 	0.740065 
508	0.754214 	0.746378 
551	0.773161 	0.766969 
626	0.797258 	0.796727 
717	0.821696 	0.825141 
814	0.844960 	0.848932 
910	0.866347 	0.867803 
1008	0.881708 	0.883576 
1124	0.895128 	0.898877 
1223	0.908338 	0.909752 
1307	0.918419 	0.917746 
1431	0.927678 	0.927903 
1524	0.940354 	0.934478 
1614	0.950577 	0.940147 
1927	0.959646 	0.955868 
2145	0.969076 	0.964183 
2550	0.975129 	0.975947 
2775	0.977501 	0.981031 
3189	0.978925 	0.988547 


==> QoE_resol/sport_360_224.csv <==
216	0.470028 	0.473365 
263	0.532890 	0.519188 
359	0.590611 	0.590285 
455	0.640737 	0.641624 
569	0.684871 	0.686683 
673	0.714146 	0.717929 
767	0.739448 	0.740596 
873	0.759507 	0.761546 
976	0.779117 	0.778392 
1084	0.800099 	0.793232 
1275	0.821717 	0.814284 
1691	0.842464 	0.845690 
2097	0.862899 	0.865542 


==> QoE_resol/sport_360_360.csv <==
496	0.616377 	0.638086 
496	0.620752 	0.638086 
508	0.642629 	0.644346 
551	0.667819 	0.665509 
626	0.698639 	0.698267 
717	0.731549 	0.732221 
814	0.761418 	0.762910 
910	0.790796 	0.788883 
1008	0.813177 	0.811801 
1124	0.832860 	0.835173 
1223	0.850124 	0.852514 
1307	0.867436 	0.865670 
1431	0.879690 	0.882911 
1524	0.896411 	0.894400 
1614	0.912900 	0.904519 
1927	0.932051 	0.933675 
2145	0.949615 	0.949781 
2550	0.969949 	0.973432 
2775	0.986858 	0.983982 
3189	0.999893 	0.999959 

==> QoE_resol/sport_360_720.csv <==
1490	0.807290 	0.806651 
1581	0.823218 	0.823076 
1718	0.843462 	0.844175 
1873	0.859845 	0.863968 
2063	0.888927 	0.883822 
2257	0.913207 	0.900375 
3282	0.958665 	0.953641 
3658	0.957481 	0.965345 
4092	0.978317 	0.976069 
4510	0.985852 	0.984373 
4920	0.992217 	0.991100 
5343	0.997352 	0.996924 
5759	1.000000 	1.001793

==> QoE_resol/sport_720_1080.csv <==
2764	0.751297 	0.747548 
2991	0.767726 	0.767201 
3290	0.789568 	0.789255 
3648	0.809700 	0.811223 
4032	0.830122 	0.830715 
4487	0.848082 	0.849731 
4852	0.863426 	0.862540 
5239	0.875534 	0.874264 
5643	0.885848 	0.884864 
6042	0.894786 	0.893999 
6465	0.902577 	0.902500 
6883	0.909298 	0.909912 
7310	0.916489 	0.916638 
7734	0.922690 	0.922606 
8150	0.927508 	0.927878 
8535	0.931386 	0.932312 
8966	0.936579 	0.936836 
9356	0.940679 	0.940581 
9787	0.943924 	0.944382 
10205	0.949568 	0.947769 
10629	0.950754 	0.950939 

==> QoE_resol/sport_720_360.csv <==
496	0.443148 	0.452324 
496	0.443841 	0.452324 
508	0.463902 	0.458555 
551	0.486476 	0.479626 
626	0.514944 	0.512256 
717	0.548045 	0.546098 
814	0.578892 	0.576703 
910	0.606066 	0.602618 
1008	0.627678 	0.625495 
1124	0.647354 	0.648835 
1223	0.663478 	0.666158 
1307	0.677903 	0.679305 
1431	0.690477 	0.696538 
1524	0.706979 	0.708025 
1614	0.722166 	0.718144 
1927	0.741597 	0.747309 
2145	0.761634 	0.763428 
2550	0.782923 	0.787104 
2775	0.802744 	0.797669 
3189	0.819565 	0.813673

==> QoE_resol/sport_720_720.csv <==
1490	0.644167 	0.662931 
1581	0.674866 	0.675622 
1873	0.730000 	0.711822 
3282	0.820000 	0.825319 
3658	0.850000 	0.845274 
4092	0.866964 	0.865015 
4510	0.880495 	0.881366 
4920	0.893718 	0.895359 
5343	0.906712 	0.908057 
5759	0.920769 	0.919117 


==> QoE_resol/video_1080_1080.csv <==
		2557	0.874574 	0.841158 
		2947	0.890277 	0.878915 
		3338	0.901434 	0.900695 
		3684	0.912745 	0.913468 
		4046	0.922109 	0.923117 
		4404	0.930099 	0.930295 
		4860	0.937134 	0.937224 
		5282	0.942554 	0.942148 
		5694	0.946764 	0.945999 
		6090	0.950222 	0.949050 
		6493	0.952375 	0.951658 
		6929	0.954317 	0.954043 
		7397	0.956101 	0.956211 
		7793	0.957678 	0.957794 
		8207	0.958704 	0.959249 
		8508	0.959666 	0.960198 
		9049	0.961058 	0.961715 
		9507	0.962093 	0.962839 
		9936	0.962979 	0.963781 
		10370	0.964516 	0.964642 
		10745	0.965801 	0.965320 
		11224	0.966541 	0.966110 
		11650	0.967449 	0.966751 



==> QoE_resol/video_1080_720.csv <==
		1384	0.834875 	0.833900 
		1573	0.855450 	0.859459 
		1716	0.874459 	0.874917 
		1897	0.890436 	0.891029 
		2067	0.909492 	0.903513 
		2267	0.927326 	0.915737 
		3316	0.943452 	0.955245 
		3711	0.957630 	0.964235 
		4145	0.971679 	0.972108 
		4588	0.978717 	0.978587 
		4970	0.984815 	0.983235 
		5430	0.988869 	0.987954 
		5847	0.994200 	0.991584 

==> QoE_resol/video_224_224.csv <==
		172	0.793327 	0.795078 
		245	0.846845 	0.839764 
		339	0.874437 	0.877654 
		441	0.903519 	0.905134 
		550	0.922182 	0.925649 
		642	0.936973 	0.938570 
		754	0.952050 	0.950750 
		861	0.960832 	0.959866 
		967	0.969509 	0.967175 
		1075	0.977206 	0.973321 
		1275	0.985049 	0.982 
		1688	0.991432 	0.994520 
		2110	1.000000 	1.002431 

==> QoE_resol/video_224_360.csv <==
		347	0.826462 	0.831236 
		377	0.838870 	0.841036 
		439	0.861552 	0.857741 
		510	0.876902 	0.872602 
		591	0.892716 	0.885750 
		683	0.903093 	0.897324 
		787	0.910052 	0.907470 
		901	0.911319 	0.916135 
		1013	0.916146 	0.922897 
		1099	0.920874 	0.927222 
		1206	0.926354 	0.931799 
		1307	0.930965 	0.935475 
		1408	0.936831 	0.938653 
		1497	0.941599 	0.941118 
		1601	0.945591 	0.943668 
		1922	0.950522 	0.949874 
		2140	0.954300 	0.953069 
		2555	0.958918 	0.957692 
		2757	0.963098 	0.959454 
		3175	0.965735 	0.962407 

==> QoE_resol/video_360_224.csv <==
		172	0.656761 	0.658017 
		245	0.705332 	0.698615 
		339	0.733109 	0.735901 
		441	0.761419 	0.764772 
		550	0.785149 	0.787419 
		642	0.801141 	0.802194 
		754	0.815905 	0.816502 
		861	0.829444 	0.827460 
		967	0.839367 	0.836406 
		1075	0.848830 	0.844040 
		1275	0.858318 	0.855311 
		1688	0.866842 	0.871198 
		2110	0.879348 	0.881671 

==> QoE_resol/video_360_360.csv <==
		347	0.812946 	0.817336 
		377	0.829422 	0.827939 
		439	0.848960 	0.846963 
		510	0.867321 	0.864982 
		591	0.885060 	0.881863 
		683	0.897085 	0.897515 
		787	0.910336 	0.911894 
		901	0.921953 	0.924694 
		1013	0.929414 	0.935035 
		1099	0.937247 	0.941818 
		1206	0.947648 	0.949145 
		1307	0.955370 	0.955143 
		1408	0.961186 	0.960414 
		1497	0.969707 	0.964557 
		1601	0.976040 	0.968895 
		1922	0.982293 	0.979676 
		2140	0.986633 	0.985353 
		2555	0.991556 	0.993728 
		2757	0.996752 	0.996971 
		3175	1.000000 	1.002470 

==> QoE_resol/video_360_720.csv <==
		1384	0.950881 	0.960826 
		1573	0.964032 	0.963522 
		2267	0.971458 	0.973 
		3316	0.979792 	0.982006 
		3711	0.985843 	0.985065 
		4145	0.988617 	0.988092 
		4588	0.991632 	0.990875 
		4970	0.994216 	0.993059 
		5430	0.995827 	0.995459 
		5847	0.995062 	0.997445 

==> QoE_resol/video_720_1080.csv <==
		2557	0.897037 	0.896962 
		2947	0.907228 	0.906585 
		3338	0.912412 	0.913762 
		3684	0.918096 	0.918734 
		4046	0.922970 	0.922955 
		4404	0.926592 	0.926400 
		4860	0.930635 	0.930006 
		5282	0.933292 	0.932757 
		5694	0.935598 	0.935028 
		6090	0.936852 	0.936906 
		6493	0.938615 	0.938572 
		6929	0.940310 	0.940147 
		7397	0.941611 	0.941622 
		7793	0.943157 	0.942726 
		8207	0.943563 	0.943762 
		8508	0.943861 	0.944451 
		9049	0.943846 	0.945568 
		9507	0.945417 	0.946412 
		9936	0.946332 	0.947130 
		10370	0.947693 	0.947793 
		10745	0.949753 	0.948323 
		11224	0.950468 	0.948946 

==> QoE_resol/video_720_360.csv <==
 		347	0.629200 	0.632568 
		377	0.644285 	0.642221 
		439	0.661930 	0.660167 
		510	0.678669 	0.677949 
		591	0.696839 	0.695348 
		683	0.711900 	0.712164 
		787	0.726829 	0.728225 
		901	0.739964 	0.743046 
		1013	0.752465 	0.755399 
		1099	0.761679 	0.763692 
		1206	0.773126 	0.772827 
		1307	0.780620 	0.780445 
		1408	0.787370 	0.787247 
		1497	0.795872 	0.792663 
		1601	0.806628 	0.798405 
		1922	0.813844 	0.812987 
		2140	0.822946 	0.820851 
		2555	0.831868 	0.832696 
		2757	0.837359 	0.837361 
		3175	0.841985 	0.845377 

==> QoE_resol/video_720_720.csv <==
		1384	0.872439 	0.871309 
		1573	0.895738 	0.897425 
		1716	0.910263 	0.911588 
		1897	0.923496 	0.925223 
		2067	0.938056 	0.935078 
		2267	0.949231 	0.944183 
		3316	0.959688 	0.970422 
		3711	0.969877 	0.975798 
		4145	0.980149 	0.980345 
		4588	0.983970 	0.983980 
		4970	0.987653 	0.986530 
		5430	0.990312 	0.989071 
		5847	0.990933 	0.990994

==> optimRepresentations/TABLE_ratePerVideo_132_reps_3000.txt <==
Video  224p 360p 720p 1080p

0 & 52.222500 & 52.222500 & 63.863000 & 132.025000 & 474.849000 & 5320.880000 & 834.630000 & 13132.600000 

1 & 115.624000 & 1487.980000 & 238.598000 & 2861.910000 & 522.854000 & 10607.300000 & 6417.250000 & 6417.250000 

2 & 183.319000 & 1766.150000 & 519.111000 & 3190.180000 & 1106.620000 & 11516.700000 & 4916.450000 & 19471.400000 

3 & 51.241200 & 1961.090000 & 88.367400 & 2973.690000 & 957.925000 & 9377.580000 & 0.000000 & 0.000000 


==> optimRepresentations/TABLE_ratePerVideo_40_reps_3000.txt <==
Video  224p 360p 720p 1080p
0 & 52.222500 & 52.222500 && 82.006000 & 283.194000 && 451.145000 & 5320.880000 && 834.630000 & 834.630000 
1 & 115.624000 & 187.588000 && 230.647000 & 865.885000 && 522.854000 & 4454.100000 && 0.000000 & 0.000000 
2 & 183.319000 & 183.319000 && 429.175000 & 1824.250000 && 1106.620000 & 7239.080000 && 0.000000 & 0.000000 
3 & 51.241200 & 746.198000 && 67.543500 & 556.095000 && 832.735000 & 3645.360000 && 0.000000 & 0.000000 


==> optimRepresentations/ratePerVideo_132_reps_3000.txt <==
Video  224p 360p 720p 1080p
 
3 200 0000
3 7400 0000
3 000 0000
3 0.000000 0.000000



==> optimRepresentations/ratePerVideo_40_reps_3000.txt <==
Video  224p 360p 720p 1080p

  
  

3 3 200 00
3 00 5000
3 000 000
3 0.000000 0.000000



==> optimRepresentations/repPerResol_132_reps_3000.txt <==
Video  224p 360p 720p 1080p
0 1 3 5 5
1 12 6 13 1
2 13 12 15 8
3 12 10 12 0


==> optimRepresentations/repPerResol_40_reps_3000.txt <==
Video  224p 360p 720p 1080p
0 1 2 4 1
1 2 3 4 0
2 1 5 6 0
3 3 3 5 0


==> optimRepresentations/representations_132_reps_1000_Kbps.txt <==
%videoID bitRate resolutions
0 52.2225 224
0 57.4691 224
0 63.863 360
0 82.006 360
0 104.214 360
0 132.025 360
0 167.865 360
0 215.8 360
0 283.194 360
0 384.912 360
0 556.136 360
0 451.145 720
0 474.849 720
0 501.658 720
0 532.225 720
0 567.4 720
0 608.31 720
0 656.483 720
0 714.039 720
0 834.63 1080
1 115.624 224
1 118.655 224
1 122.103 224
1 126.059 224
1 130.647 224
1 136.028 224
1 142.431 224
1 150.173 224
1 159.728 224
1 171.813 224
1 187.588 224
1 209.049 224
1 239.945 224
1 288.248 224
1 374.445 224
1 571.896 224
1 230.647 360
1 238.598 360
1 247.627 360
1 257.967 360
1 269.928 360
1 283.923 360
1 300.518 360
1 320.514 360
1 345.074 360
1 375.961 360
1 415.985 360
1 469.9 360
1 546.459 360
1 663.719 360
1 865.885 360
1 1297.51 360
1 522.854 720
1 551.408 720
1 583.844 720
1 621.01 720
1 664.025 720
1 714.385 720
1 774.147 720
1 846.217 720
1 934.832 720
1 1046.43 720
1 1191.28 720
1 1386.85 720
1 1665.43 720
2 183.319 224
2 203.498 224
2 225.939 224
2 251.043 224
2 279.318 224
2 311.401 224
2 348.12 224
2 390.556 224
2 440.159 224
2 498.911 224
2 569.599 224
2 656.273 224
2 765.049 224
2 905.613 224
2 1094.28 224
2 1360.86 224
2 429.175 360
2 471.887 360
2 519.111 360
2 571.602 360
2 630.291 360
2 696.348 360
2 771.25 360
2 856.904 360
2 955.803 360
2 1071.28 360
2 1207.87 360
2 1371.97 360
2 1572.8 360
2 1824.25 360
2 1106.62 720
2 1246.83 720
2 1402.53 720
2 1576.41 720
2 1771.87 720
2 1993.18 720
2 2245.83 720
2 2536.99 720
2 2876.2 720
3 51.2412 224
3 65.1456 224
3 81.1136 224
3 99.6415 224
3 121.399 224
3 147.31 224
3 178.69 224
3 217.475 224
3 266.637 224
3 330.983 224
3 418.833 224
3 545.942 224
3 746.198 224
3 67.5435 360
3 88.3674 360
3 112.027 360
3 139.145 360
3 170.537 360
3 207.302 360
3 250.949 360
3 303.607 360
3 368.391 360
3 450.032 360
3 556.095 360
3 832.735 720
3 1406.38 720
3 1596.34 720
3 1893.58 720


==> optimRepresentations/representations_132_reps_3000_Kbps.txt <==
%videoID bitRate resolutions
0 52.2225 224
0 63.863 360
0 82.006 360
0 132.025 360
0 474.849 720
0 608.31 720
0 1329.66 720
0 2103.55 720
0 5320.88 720
0 834.63 1080
0 2024.05 1080
0 2648.07 1080
0 4160.15 1080
0 13132.6 1080
1 115.624 224
1 118.655 224
1 122.103 224
1 150.173 224
1 159.728 224
1 171.813 224
1 187.588 224
1 239.945 224
1 288.248 224
1 374.445 224
1 571.896 224
1 1487.98 224
1 238.598 360
1 247.627 360
1 345.074 360
1 663.719 360
1 1297.51 360
1 2861.91 360
1 522.854 720
1 714.385 720
1 774.147 720
1 846.217 720
1 934.832 720
1 1046.43 720
1 1191.28 720
1 1386.85 720
1 1665.43 720
1 2094.12 720
1 2838.98 720
1 4454.1 720
1 10607.3 720
1 6417.25 1080
2 183.319 224
2 311.401 224
2 348.12 224
2 390.556 224
2 440.159 224
2 498.911 224
2 569.599 224
2 656.273 224
2 765.049 224
2 905.613 224
2 1094.28 224
2 1360.86 224
2 1766.15 224
2 519.111 360
2 696.348 360
2 856.904 360
2 955.803 360
2 1071.28 360
2 1207.87 360
2 1371.97 360
2 1572.8 360
2 1824.25 360
2 2148.23 360
2 2581.41 360
2 3190.18 360
2 1106.62 720
2 1402.53 720
2 1771.87 720
2 1993.18 720
2 2245.83 720
2 2536.99 720
2 2876.2 720
2 3276.42 720
2 3755.72 720
2 4340.12 720
2 5068.45 720
2 6001.35 720
2 7239.08 720
2 8960.22 720
2 11516.7 720
2 4916.45 1080
2 5606.97 1080
2 6470.47 1080
2 7581.28 1080
2 9063.39 1080
2 11140.3 1080
2 14260.1 1080
2 19471.4 1080
3 51.2412 224
3 65.1456 224
3 81.1136 224
3 99.6415 224
3 121.399 224
3 266.637 224
3 330.983 224
3 418.833 224
3 545.942 224
3 746.198 224
3 1108.25 224
3 1961.09 224
3 88.3674 360
3 207.302 360
3 250.949 360
3 303.607 360
3 368.391 360
3 450.032 360
3 556.095 360
3 904.026 360
3 1770.1 360
3 2973.69 360
3 957.925 720
3 997.215 720
3 1044.74 720
3 1103.39 720
3 1177.6 720
3 1274.51 720
3 1406.38 720
3 1596.34 720
3 1893.58 720
3 2424.78 720
3 3645.36 720
3 9377.58 720


==> optimRepresentations/representations_32_reps_1000_Kbps.txt <==
videoID bitRate resolutions
0 52.2225 224
0 63.863 360
0 82.006 360
0 283.194 360
0 451.145 720
0 870.925 720
0 834.63 1080
1 118.655 224
1 571.896 224
1 230.647 360
1 345.074 360
1 865.885 360
1 522.854 720
1 1665.43 720
2 183.319 224
2 498.911 224
2 765.049 224
2 429.175 360
2 856.904 360
2 1371.97 360
2 2148.23 360
2 1106.62 720
2 1771.87 720
2 2876.2 720
3 51.2412 224
3 545.942 224
3 67.5435 360
3 250.949 360
3 450.032 360
3 832.735 720
3 1274.51 720
3 1893.58 720


==> optimRepresentations/representations_32_reps_3000_Kbps.txt <==
videoID bitRate resolutions
0 57.4691 224
0 82.006 360
0 451.145 720
0 3002.57 720
0 834.63 1080
1 115.624 224
1 257.967 360
1 469.9 360
1 865.885 360
1 522.854 720
1 1191.28 720
1 2094.12 720
1 2838.98 720
1 4454.1 720
2 183.319 224
2 765.049 224
2 429.175 360
2 630.291 360
2 1572.8 360
2 1106.62 720
2 2536.99 720
2 3755.72 720
2 6001.35 720
3 51.2412 224
3 67.5435 360
3 303.607 360
3 450.032 360
3 832.735 720
3 1177.6 720
3 1893.58 720
3 2424.78 720
3 3645.36 720


==> optimRepresentations/representations_40_reps_1000_Kbps.txt <==
%videoID bitRate resolutions
0 52.2225 224
0 63.863 360
0 82.006 360
0 215.8 360
0 474.849 720
0 870.925 720
0 834.63 1080
1 115.624 224
1 171.813 224
1 288.248 224
1 571.896 224
1 300.518 360
1 546.459 360
1 865.885 360
1 1297.51 360
1 522.854 720
1 1665.43 720
2 183.319 224
2 279.318 224
2 569.599 224
2 905.613 224
2 471.887 360
2 771.25 360
2 1207.87 360
2 1824.25 360
2 1106.62 720
2 1576.41 720
2 2245.83 720
2 2876.2 720
3 51.2412 224
3 147.31 224
3 330.983 224
3 545.942 224
3 88.3674 360
3 250.949 360
3 556.095 360
3 832.735 720
3 1406.38 720
3 1893.58 720


==> optimRepresentations/representations_40_reps_3000_Kbps.txt <==
 
2 720
2 720
2



3 51.2412 224
3 178.69 224
3 746.198 224
3 67.5435 360
3 368.391 360
3 556.095 360
3 832.735 720
3 1103.39 720
3 1596.34 720
3 2424.78 720
3 3645.36 720


==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_1000_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 1000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'cartoon'. 
Representation (750 kbps, 224p) is used by 33 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 7 users watching Video 'cartoon'. 
Representation (1000 kbps, 360p) is used by 25 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 6 users watching Video 'cartoon'. 
Representation (1700 kbps, 720p) is used by 23 users watching Video 'cartoon'. 
Representation (1850 kbps, 1080p) is used by 34 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 11 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 7 users watching Video 'documentary'. 
Representation (950 kbps, 224p) is used by 19 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 4 users watching Video 'documentary'. 
Representation (1050 kbps, 360p) is used by 27 users watching Video 'documentary'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1550 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (2800 kbps, 720p) is used by 28 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'documentary'. 
Representation (2500 kbps, 1080p) is used by 10 users watching Video 'documentary'. 
Representation (3450 kbps, 1080p) is used by 14 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 127 users. 
Video 'sport' has 24 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (1050 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2150 kbps, 224p) is used by 14 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 25 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 7 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1850 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (2500 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2900 kbps, 720p) is used by 8 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (6400 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2500 kbps, 1080p) is used by 10 users watching Video 'sport'. 
Representation (2800 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (3300 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (4450 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (6800 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (8300 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 7 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (1100 kbps, 224p) is used by 14 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (1200 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (2100 kbps, 360p) is used by 18 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 6 users watching Video 'video'. 
Representation (1350 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1950 kbps, 720p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 23 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 34 users watching Video 'video'. 
Representation (2250 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2600 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (3000 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (5050 kbps, 1080p) is used by 9 users watching Video 'video'. 



==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_1250_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 1250000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (1100 kbps, 224p) is used by 31 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 10 users watching Video 'cartoon'. 
Representation (2500 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'cartoon'. 
Representation (2250 kbps, 720p) is used by 21 users watching Video 'cartoon'. 
Representation (1850 kbps, 1080p) is used by 17 users watching Video 'cartoon'. 
Representation (4850 kbps, 1080p) is used by 18 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 18 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 11 users watching Video 'documentary'. 
Representation (2100 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1550 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (2800 kbps, 720p) is used by 16 users watching Video 'documentary'. 
Representation (5650 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'documentary'. 
Representation (2500 kbps, 1080p) is used by 18 users watching Video 'documentary'. 
Representation (5400 kbps, 1080p) is used by 10 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 127 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (1050 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (2400 kbps, 224p) is used by 13 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 7 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1850 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (2650 kbps, 720p) is used by 8 users watching Video 'sport'. 
Representation (3150 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (6400 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2500 kbps, 1080p) is used by 18 users watching Video 'sport'. 
Representation (3300 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (4450 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (6800 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (8300 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 8 users watching Video 'video'. 
Representation (1600 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (1550 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 14 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'video'. 
Representation (1350 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1950 kbps, 720p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 11 users watching Video 'video'. 
Representation (7150 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 17 users watching Video 'video'. 
Representation (2350 kbps, 1080p) is used by 8 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (6650 kbps, 1080p) is used by 9 users watching Video 'video'. 



==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_1500_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 1500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (1100 kbps, 224p) is used by 31 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 10 users watching Video 'cartoon'. 
Representation (2500 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'cartoon'. 
Representation (2250 kbps, 720p) is used by 21 users watching Video 'cartoon'. 
Representation (1850 kbps, 1080p) is used by 17 users watching Video 'cartoon'. 
Representation (4850 kbps, 1080p) is used by 18 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 18 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 11 users watching Video 'documentary'. 
Representation (2100 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1550 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (2800 kbps, 720p) is used by 16 users watching Video 'documentary'. 
Representation (5650 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'documentary'. 
Representation (2500 kbps, 1080p) is used by 18 users watching Video 'documentary'. 
Representation (5400 kbps, 1080p) is used by 10 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 127 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (1050 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (2400 kbps, 224p) is used by 13 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 7 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1850 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (2650 kbps, 720p) is used by 8 users watching Video 'sport'. 
Representation (3150 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (6400 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2500 kbps, 1080p) is used by 18 users watching Video 'sport'. 
Representation (3300 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (4450 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (6800 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (8300 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 8 users watching Video 'video'. 
Representation (1600 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (1550 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 14 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'video'. 
Representation (1350 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1950 kbps, 720p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 11 users watching Video 'video'. 
Representation (7150 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 17 users watching Video 'video'. 
Representation (2350 kbps, 1080p) is used by 8 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (6650 kbps, 1080p) is used by 9 users watching Video 'video'. 



==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_1750_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 1750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (1100 kbps, 224p) is used by 31 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 10 users watching Video 'cartoon'. 
Representation (2500 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'cartoon'. 
Representation (2250 kbps, 720p) is used by 21 users watching Video 'cartoon'. 
Representation (1850 kbps, 1080p) is used by 17 users watching Video 'cartoon'. 
Representation (4850 kbps, 1080p) is used by 18 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 18 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 11 users watching Video 'documentary'. 
Representation (2100 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1550 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (2800 kbps, 720p) is used by 16 users watching Video 'documentary'. 
Representation (5650 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'documentary'. 
Representation (2500 kbps, 1080p) is used by 18 users watching Video 'documentary'. 
Representation (5400 kbps, 1080p) is used by 10 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 127 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (1050 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (2400 kbps, 224p) is used by 13 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 7 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1850 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (2650 kbps, 720p) is used by 8 users watching Video 'sport'. 
Representation (3150 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (6400 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2500 kbps, 1080p) is used by 18 users watching Video 'sport'. 
Representation (3300 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (4450 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (6800 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (8300 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 8 users watching Video 'video'. 
Representation (1600 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (1550 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 14 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'video'. 
Representation (1350 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1950 kbps, 720p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 11 users watching Video 'video'. 
Representation (7150 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 17 users watching Video 'video'. 
Representation (2350 kbps, 1080p) is used by 8 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (6650 kbps, 1080p) is used by 9 users watching Video 'video'. 



==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_2000_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 2000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (1100 kbps, 224p) is used by 31 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 10 users watching Video 'cartoon'. 
Representation (2500 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'cartoon'. 
Representation (2250 kbps, 720p) is used by 21 users watching Video 'cartoon'. 
Representation (1850 kbps, 1080p) is used by 17 users watching Video 'cartoon'. 
Representation (4850 kbps, 1080p) is used by 18 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 18 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 11 users watching Video 'documentary'. 
Representation (2100 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1550 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (2800 kbps, 720p) is used by 16 users watching Video 'documentary'. 
Representation (5650 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'documentary'. 
Representation (2500 kbps, 1080p) is used by 18 users watching Video 'documentary'. 
Representation (5400 kbps, 1080p) is used by 10 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 127 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (1050 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (2400 kbps, 224p) is used by 13 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 7 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1850 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (2650 kbps, 720p) is used by 8 users watching Video 'sport'. 
Representation (3150 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (6400 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1650 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2500 kbps, 1080p) is used by 18 users watching Video 'sport'. 
Representation (3300 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (4450 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (6800 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (8300 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 8 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 8 users watching Video 'video'. 
Representation (1600 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (1550 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 14 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'video'. 
Representation (1350 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1950 kbps, 720p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 11 users watching Video 'video'. 
Representation (7150 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 17 users watching Video 'video'. 
Representation (2350 kbps, 1080p) is used by 8 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (6650 kbps, 1080p) is used by 9 users watching Video 'video'. 



==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_375_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 375000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 4 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 66 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 31 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 107 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 96 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 5 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 66 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 32 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 107 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 96 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 102 users. 
Video 'sport' has 10 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 66 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (300 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (450 kbps, 224p) is used by 20 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 29 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 107 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 96 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 9 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 66 users watching Video 'video'. 
Representation (400 kbps, 224p) is used by 20 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (350 kbps, 360p) is used by 32 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 25 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 33 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 96 users watching Video 'video'. 



==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_500_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 5 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 44 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 34 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 57 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 7 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 44 users watching Video 'documentary'. 
Representation (200 kbps, 224p) is used by 22 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 34 users watching Video 'documentary'. 
Representation (450 kbps, 360p) is used by 31 users watching Video 'documentary'. 
Representation (1050 kbps, 720p) is used by 3 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 42 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 57 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 127 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 44 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (300 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 24 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 34 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (850 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1050 kbps, 360p) is used by 23 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1100 kbps, 720p) is used by 42 users watching Video 'sport'. 
Representation (1200 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 32 users watching Video 'sport'. 
Representation (1500 kbps, 720p) is used by 31 users watching Video 'sport'. 
Representation (1650 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2100 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2150 kbps, 1080p) is used by 27 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 15 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 44 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 19 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 34 users watching Video 'video'. 
Representation (350 kbps, 360p) is used by 1 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 1 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 24 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1350 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1450 kbps, 720p) is used by 32 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 57 users watching Video 'video'. 
Representation (1700 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 34 users watching Video 'video'. 



==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_625_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 625000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 1 users watching Video 'cartoon'. 
Representation (250 kbps, 224p) is used by 40 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (400 kbps, 360p) is used by 30 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 31 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 9 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 4 users watching Video 'documentary'. 
Representation (300 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 32 users watching Video 'documentary'. 
Representation (1050 kbps, 720p) is used by 4 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 5 users watching Video 'documentary'. 
Representation (1400 kbps, 720p) is used by 37 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (1900 kbps, 1080p) is used by 24 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 127 users. 
Video 'sport' has 26 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 40 users watching Video 'sport'. 
Representation (300 kbps, 224p) is used by 23 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (950 kbps, 224p) is used by 20 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 30 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (850 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1300 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1500 kbps, 360p) is used by 20 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (1200 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1600 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1850 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (2300 kbps, 720p) is used by 25 users watching Video 'sport'. 
Representation (1650 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2500 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2800 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (3050 kbps, 1080p) is used by 21 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 19 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (700 kbps, 224p) is used by 15 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (350 kbps, 360p) is used by 1 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 30 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 32 users watching Video 'video'. 
Representation (700 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (900 kbps, 360p) is used by 22 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 5 users watching Video 'video'. 
Representation (1350 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1750 kbps, 720p) is used by 29 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 31 users watching Video 'video'. 
Representation (1700 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (2000 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (2350 kbps, 1080p) is used by 29 users watching Video 'video'. 



==> representations/repReport_sc_neutral_1_OPT_OPT_60_reps_750_Mbps.txt <==
########################   Scenario sc_neutral_1_OPT_OPT ######################### 
############################# CDN Capacity: 750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 1 users watching Video 'cartoon'. 
Representation (300 kbps, 224p) is used by 40 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 28 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 31 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 10 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 5 users watching Video 'documentary'. 
Representation (450 kbps, 224p) is used by 22 users watching Video 'documentary'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 31 users watching Video 'documentary'. 
Representation (1050 kbps, 720p) is used by 5 users watching Video 'documentary'. 
Representation (1200 kbps, 720p) is used by 6 users watching Video 'documentary'. 
Representation (1650 kbps, 720p) is used by 36 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (1900 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (2500 kbps, 1080p) is used by 24 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 127 users. 
Video 'sport' has 26 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (300 kbps, 224p) is used by 40 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (900 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (1350 kbps, 224p) is used by 17 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1300 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2250 kbps, 360p) is used by 14 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (1200 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1850 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (2500 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2900 kbps, 720p) is used by 8 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 13 users watching Video 'sport'. 
Representation (1650 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2150 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2500 kbps, 1080p) is used by 24 users watching Video 'sport'. 
Representation (2800 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (3300 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (4450 kbps, 1080p) is used by 16 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
Video 'video' has 18 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 22 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (1000 kbps, 224p) is used by 14 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (1200 kbps, 360p) is used by 22 users watching Video 'video'. 
Representation (1150 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1350 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (2100 kbps, 720p) is used by 28 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 31 users watching Video 'video'. 
Representation (1700 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2250 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2600 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 21 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_1000_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 1000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 8 users watching Video 'cartoon'. 
Representation (900 kbps, 224p) is used by 27 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 11 users watching Video 'cartoon'. 
Representation (750 kbps, 360p) is used by 26 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 5 users watching Video 'cartoon'. 
Representation (1850 kbps, 720p) is used by 21 users watching Video 'cartoon'. 
Representation (1550 kbps, 1080p) is used by 15 users watching Video 'cartoon'. 
Representation (2800 kbps, 1080p) is used by 18 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 9 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 11 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 4 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1450 kbps, 360p) is used by 21 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1600 kbps, 720p) is used by 10 users watching Video 'documentary'. 
Representation (2650 kbps, 720p) is used by 14 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (2600 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (3700 kbps, 1080p) is used by 14 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 126 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (1100 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2100 kbps, 224p) is used by 24 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (900 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1400 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 12 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1900 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3250 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (4550 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (6300 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (1950 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (3350 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (6350 kbps, 1080p) is used by 7 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 19 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (200 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (2400 kbps, 224p) is used by 21 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 11 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 9 users watching Video 'video'. 
Representation (1100 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2400 kbps, 360p) is used by 19 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (3650 kbps, 720p) is used by 16 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 15 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2300 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (5400 kbps, 1080p) is used by 15 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_1250_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 1250000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 11 users watching Video 'cartoon'. 
Representation (1250 kbps, 224p) is used by 29 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'cartoon'. 
Representation (1750 kbps, 360p) is used by 20 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 10 users watching Video 'cartoon'. 
Representation (3050 kbps, 720p) is used by 16 users watching Video 'cartoon'. 
Representation (1550 kbps, 1080p) is used by 17 users watching Video 'cartoon'. 
Representation (3550 kbps, 1080p) is used by 16 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 9 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'documentary'. 
Representation (1650 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1600 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (3150 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (2600 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (3700 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (5950 kbps, 1080p) is used by 8 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 126 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (1100 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2100 kbps, 224p) is used by 24 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'sport'. 
Representation (900 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1400 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 12 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1900 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3250 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (4550 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (6300 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (1950 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (3350 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (6350 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7950 kbps, 1080p) is used by 5 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 18 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 3 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 29 users watching Video 'video'. 
Representation (2550 kbps, 224p) is used by 20 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 9 users watching Video 'video'. 
Representation (1100 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2400 kbps, 360p) is used by 19 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (5350 kbps, 720p) is used by 13 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 17 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2300 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (5850 kbps, 1080p) is used by 14 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_1500_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 1500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 11 users watching Video 'cartoon'. 
Representation (1250 kbps, 224p) is used by 29 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'cartoon'. 
Representation (1750 kbps, 360p) is used by 20 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 10 users watching Video 'cartoon'. 
Representation (3050 kbps, 720p) is used by 16 users watching Video 'cartoon'. 
Representation (1550 kbps, 1080p) is used by 17 users watching Video 'cartoon'. 
Representation (3550 kbps, 1080p) is used by 16 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 9 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'documentary'. 
Representation (1650 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1600 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (3150 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (2600 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (3700 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (5950 kbps, 1080p) is used by 8 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 126 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (1100 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2100 kbps, 224p) is used by 24 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'sport'. 
Representation (900 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1400 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 12 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1900 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3250 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (4550 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (6300 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (1950 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (3350 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (6350 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7950 kbps, 1080p) is used by 5 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 18 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 3 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 29 users watching Video 'video'. 
Representation (2550 kbps, 224p) is used by 20 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 9 users watching Video 'video'. 
Representation (1100 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2400 kbps, 360p) is used by 19 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (5350 kbps, 720p) is used by 13 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 17 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2300 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (5850 kbps, 1080p) is used by 14 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_1750_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 1750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 11 users watching Video 'cartoon'. 
Representation (1250 kbps, 224p) is used by 29 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'cartoon'. 
Representation (1750 kbps, 360p) is used by 20 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 10 users watching Video 'cartoon'. 
Representation (3050 kbps, 720p) is used by 16 users watching Video 'cartoon'. 
Representation (1550 kbps, 1080p) is used by 17 users watching Video 'cartoon'. 
Representation (3550 kbps, 1080p) is used by 16 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 9 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'documentary'. 
Representation (1650 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1600 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (3150 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (2600 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (3700 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (5950 kbps, 1080p) is used by 8 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 126 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (1100 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2100 kbps, 224p) is used by 24 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'sport'. 
Representation (900 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1400 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 12 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1900 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3250 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (4550 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (6300 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (1950 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (3350 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (6350 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7950 kbps, 1080p) is used by 5 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 18 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 3 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 29 users watching Video 'video'. 
Representation (2550 kbps, 224p) is used by 20 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 9 users watching Video 'video'. 
Representation (1100 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2400 kbps, 360p) is used by 19 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (5350 kbps, 720p) is used by 13 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 17 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2300 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (5850 kbps, 1080p) is used by 14 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_2000_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 2000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 11 users watching Video 'cartoon'. 
Representation (1250 kbps, 224p) is used by 29 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'cartoon'. 
Representation (1750 kbps, 360p) is used by 20 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 10 users watching Video 'cartoon'. 
Representation (3050 kbps, 720p) is used by 16 users watching Video 'cartoon'. 
Representation (1550 kbps, 1080p) is used by 17 users watching Video 'cartoon'. 
Representation (3550 kbps, 1080p) is used by 16 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 9 users watching Video 'documentary'. 
Representation (1400 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'documentary'. 
Representation (1650 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1600 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (3150 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (2600 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (3700 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (5950 kbps, 1080p) is used by 8 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 126 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (1100 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2100 kbps, 224p) is used by 24 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 21 users watching Video 'sport'. 
Representation (900 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1400 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 12 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1900 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3250 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (4550 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (6300 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (1950 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (3350 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (6350 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7950 kbps, 1080p) is used by 5 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 18 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 3 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 29 users watching Video 'video'. 
Representation (2550 kbps, 224p) is used by 20 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 12 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 9 users watching Video 'video'. 
Representation (1100 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2400 kbps, 360p) is used by 19 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (5350 kbps, 720p) is used by 13 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 17 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2300 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2950 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (5850 kbps, 1080p) is used by 14 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_375_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 375000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 4 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 68 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 36 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 51 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 58 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 6 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 68 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 36 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 32 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 51 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 58 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 102 users. 
Video 'sport' has 13 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (400 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 20 users watching Video 'sport'. 
Representation (600 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 32 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 35 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (850 kbps, 360p) is used by 22 users watching Video 'sport'. 
Representation (1200 kbps, 720p) is used by 31 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 15 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 68 users watching Video 'video'. 
Representation (200 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 30 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 36 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 32 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 1 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 35 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 51 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1100 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1300 kbps, 720p) is used by 27 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1650 kbps, 1080p) is used by 30 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_500_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 5 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 68 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 6 users watching Video 'cartoon'. 
Representation (350 kbps, 360p) is used by 33 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 34 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 8 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 68 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 6 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 33 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 4 users watching Video 'documentary'. 
Representation (500 kbps, 360p) is used by 28 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 23 users watching Video 'documentary'. 
Representation (1550 kbps, 1080p) is used by 27 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 126 users. 
Video 'sport' has 27 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (400 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 224p) is used by 33 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 33 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 31 users watching Video 'sport'. 
Representation (900 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (950 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1150 kbps, 360p) is used by 18 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1700 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1750 kbps, 720p) is used by 28 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 34 users watching Video 'sport'. 
Representation (1950 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2050 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2300 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2400 kbps, 1080p) is used by 18 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 20 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (200 kbps, 224p) is used by 68 users watching Video 'video'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (600 kbps, 224p) is used by 28 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 1 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (700 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (750 kbps, 360p) is used by 31 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1100 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1550 kbps, 720p) is used by 27 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 27 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1950 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (2000 kbps, 1080p) is used by 27 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_625_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 625000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 5 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 36 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 7 users watching Video 'cartoon'. 
Representation (450 kbps, 360p) is used by 29 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 34 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 10 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 32 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 6 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 27 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 3 users watching Video 'documentary'. 
Representation (1550 kbps, 720p) is used by 20 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 23 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 126 users. 
Video 'sport' has 25 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (400 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 7 users watching Video 'sport'. 
Representation (800 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (1100 kbps, 224p) is used by 30 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (900 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 28 users watching Video 'sport'. 
Representation (1400 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (1800 kbps, 360p) is used by 15 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1900 kbps, 720p) is used by 29 users watching Video 'sport'. 
Representation (2350 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2800 kbps, 720p) is used by 20 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 34 users watching Video 'sport'. 
Representation (1950 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2800 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (3550 kbps, 1080p) is used by 11 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 20 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (200 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (250 kbps, 224p) is used by 36 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (650 kbps, 224p) is used by 7 users watching Video 'video'. 
Representation (850 kbps, 224p) is used by 25 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (750 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (1000 kbps, 360p) is used by 28 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 28 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1900 kbps, 720p) is used by 29 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2300 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2600 kbps, 1080p) is used by 21 users watching Video 'video'. 



==> representations/repReport_sc_neutral_2_OPT_OPT_60_reps_750_Mbps.txt <==
########################   Scenario sc_neutral_2_OPT_OPT ######################### 
############################# CDN Capacity: 750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 124 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 3 users watching Video 'cartoon'. 
Representation (400 kbps, 224p) is used by 32 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 8 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 32 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 26 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 34 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 117 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 3 users watching Video 'documentary'. 
Representation (550 kbps, 224p) is used by 29 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 8 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 6 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 32 users watching Video 'documentary'. 
Representation (700 kbps, 360p) is used by 29 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 5 users watching Video 'documentary'. 
Representation (1250 kbps, 720p) is used by 4 users watching Video 'documentary'. 
Representation (1950 kbps, 720p) is used by 18 users watching Video 'documentary'. 
Representation (1650 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (2600 kbps, 1080p) is used by 20 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 126 users. 
Video 'sport' has 24 representations: 
 
List of used representations: 

Representation (350 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 224p) is used by 9 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (1550 kbps, 224p) is used by 26 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 32 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 29 users watching Video 'sport'. 
Representation (900 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1400 kbps, 360p) is used by 27 users watching Video 'sport'. 
Representation (2200 kbps, 360p) is used by 14 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1900 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (3100 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (4350 kbps, 720p) is used by 13 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 34 users watching Video 'sport'. 
Representation (1950 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2800 kbps, 1080p) is used by 8 users watching Video 'sport'. 
Representation (3550 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5650 kbps, 1080p) is used by 7 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 133 users. 
Video 'video' has 18 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (200 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (650 kbps, 224p) is used by 9 users watching Video 'video'. 
Representation (1100 kbps, 224p) is used by 25 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (1000 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (1400 kbps, 360p) is used by 27 users watching Video 'video'. 
Representation (1000 kbps, 720p) is used by 5 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 5 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 22 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2300 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2800 kbps, 1080p) is used by 8 users watching Video 'video'. 
Representation (3300 kbps, 1080p) is used by 18 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_1000_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 1000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 12 users watching Video 'cartoon'. 
Representation (550 kbps, 224p) is used by 36 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 7 users watching Video 'cartoon'. 
Representation (1150 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1100 kbps, 720p) is used by 5 users watching Video 'cartoon'. 
Representation (1700 kbps, 720p) is used by 27 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'cartoon'. 
Representation (2200 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 13 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 12 users watching Video 'documentary'. 
Representation (350 kbps, 224p) is used by 10 users watching Video 'documentary'. 
Representation (1000 kbps, 224p) is used by 26 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 1 users watching Video 'documentary'. 
Representation (500 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (1000 kbps, 360p) is used by 23 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1400 kbps, 720p) is used by 8 users watching Video 'documentary'. 
Representation (2150 kbps, 720p) is used by 10 users watching Video 'documentary'. 
Representation (3250 kbps, 720p) is used by 14 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2150 kbps, 1080p) is used by 7 users watching Video 'documentary'. 
Representation (4800 kbps, 1080p) is used by 15 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 123 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 12 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 36 users watching Video 'sport'. 
Representation (950 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (2250 kbps, 224p) is used by 25 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1950 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2000 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2600 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (7150 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2850 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (3700 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (6800 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (8400 kbps, 1080p) is used by 7 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (500 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 18 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (900 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (2100 kbps, 360p) is used by 25 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 8 users watching Video 'video'. 
Representation (2200 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 22 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2550 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (3150 kbps, 1080p) is used by 8 users watching Video 'video'. 
Representation (5050 kbps, 1080p) is used by 14 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_1250_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 1250000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'cartoon'. 
Representation (1550 kbps, 224p) is used by 27 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 7 users watching Video 'cartoon'. 
Representation (1200 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1100 kbps, 720p) is used by 10 users watching Video 'cartoon'. 
Representation (2700 kbps, 720p) is used by 22 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'cartoon'. 
Representation (2300 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'documentary'. 
Representation (350 kbps, 224p) is used by 13 users watching Video 'documentary'. 
Representation (1800 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1550 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 5 users watching Video 'documentary'. 
Representation (2150 kbps, 720p) is used by 15 users watching Video 'documentary'. 
Representation (6800 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 8 users watching Video 'documentary'. 
Representation (2950 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (6050 kbps, 1080p) is used by 13 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 123 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (1150 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (2700 kbps, 224p) is used by 23 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1950 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2000 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2600 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (7150 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2850 kbps, 1080p) is used by 10 users watching Video 'sport'. 
Representation (3700 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (7900 kbps, 1080p) is used by 8 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 19 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (500 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (2250 kbps, 224p) is used by 14 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (1500 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 21 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 5 users watching Video 'video'. 
Representation (2200 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (6900 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2850 kbps, 1080p) is used by 10 users watching Video 'video'. 
Representation (3700 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (6350 kbps, 1080p) is used by 11 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_1500_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 1500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'cartoon'. 
Representation (1550 kbps, 224p) is used by 27 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 7 users watching Video 'cartoon'. 
Representation (1200 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1100 kbps, 720p) is used by 10 users watching Video 'cartoon'. 
Representation (2700 kbps, 720p) is used by 22 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'cartoon'. 
Representation (2300 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'documentary'. 
Representation (350 kbps, 224p) is used by 13 users watching Video 'documentary'. 
Representation (1800 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1550 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 5 users watching Video 'documentary'. 
Representation (2150 kbps, 720p) is used by 15 users watching Video 'documentary'. 
Representation (6800 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 8 users watching Video 'documentary'. 
Representation (2950 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (6050 kbps, 1080p) is used by 13 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 123 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (1150 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (2700 kbps, 224p) is used by 23 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1950 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2000 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2600 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (7150 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2850 kbps, 1080p) is used by 10 users watching Video 'sport'. 
Representation (3700 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (7900 kbps, 1080p) is used by 8 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 19 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (500 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (2250 kbps, 224p) is used by 14 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (1500 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 21 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 5 users watching Video 'video'. 
Representation (2200 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (6900 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2850 kbps, 1080p) is used by 10 users watching Video 'video'. 
Representation (3700 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (6350 kbps, 1080p) is used by 11 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_1750_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 1750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'cartoon'. 
Representation (1550 kbps, 224p) is used by 27 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 7 users watching Video 'cartoon'. 
Representation (1200 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1100 kbps, 720p) is used by 10 users watching Video 'cartoon'. 
Representation (2700 kbps, 720p) is used by 22 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'cartoon'. 
Representation (2300 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'documentary'. 
Representation (350 kbps, 224p) is used by 13 users watching Video 'documentary'. 
Representation (1800 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1550 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 5 users watching Video 'documentary'. 
Representation (2150 kbps, 720p) is used by 15 users watching Video 'documentary'. 
Representation (6800 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 8 users watching Video 'documentary'. 
Representation (2950 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (6050 kbps, 1080p) is used by 13 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 123 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (1150 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (2700 kbps, 224p) is used by 23 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1950 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2000 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2600 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (7150 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2850 kbps, 1080p) is used by 10 users watching Video 'sport'. 
Representation (3700 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (7900 kbps, 1080p) is used by 8 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 19 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (500 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (2250 kbps, 224p) is used by 14 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (1500 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 21 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 5 users watching Video 'video'. 
Representation (2200 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (6900 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2850 kbps, 1080p) is used by 10 users watching Video 'video'. 
Representation (3700 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (6350 kbps, 1080p) is used by 11 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_2000_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 2000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'cartoon'. 
Representation (1550 kbps, 224p) is used by 27 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 7 users watching Video 'cartoon'. 
Representation (1200 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1100 kbps, 720p) is used by 10 users watching Video 'cartoon'. 
Representation (2700 kbps, 720p) is used by 22 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'cartoon'. 
Representation (2300 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'documentary'. 
Representation (350 kbps, 224p) is used by 13 users watching Video 'documentary'. 
Representation (1800 kbps, 224p) is used by 23 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1550 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 5 users watching Video 'documentary'. 
Representation (2150 kbps, 720p) is used by 15 users watching Video 'documentary'. 
Representation (6800 kbps, 720p) is used by 9 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 8 users watching Video 'documentary'. 
Representation (2950 kbps, 1080p) is used by 6 users watching Video 'documentary'. 
Representation (6050 kbps, 1080p) is used by 13 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 123 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (1150 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (2700 kbps, 224p) is used by 23 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1950 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 13 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2000 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2600 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (7150 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2850 kbps, 1080p) is used by 10 users watching Video 'sport'. 
Representation (3700 kbps, 1080p) is used by 11 users watching Video 'sport'. 
Representation (7900 kbps, 1080p) is used by 8 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 19 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 18 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (500 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (1250 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (2250 kbps, 224p) is used by 14 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (1500 kbps, 360p) is used by 6 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 21 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 5 users watching Video 'video'. 
Representation (2200 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (6900 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2850 kbps, 1080p) is used by 10 users watching Video 'video'. 
Representation (3700 kbps, 1080p) is used by 11 users watching Video 'video'. 
Representation (6350 kbps, 1080p) is used by 11 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_375_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 375000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 4 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 80 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 26 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 61 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 51 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 5 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 80 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 26 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 31 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 61 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 51 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 98 users. 
Video 'sport' has 13 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 80 users watching Video 'sport'. 
Representation (200 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 32 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 31 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (800 kbps, 360p) is used by 23 users watching Video 'sport'. 
Representation (1100 kbps, 720p) is used by 26 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 33 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 80 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (400 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 24 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 31 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 35 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1250 kbps, 720p) is used by 35 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 51 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (1600 kbps, 1080p) is used by 33 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_500_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 6 users watching Video 'cartoon'. 
Representation (200 kbps, 224p) is used by 75 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 1 users watching Video 'cartoon'. 
Representation (350 kbps, 360p) is used by 24 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 33 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 52 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 7 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 6 users watching Video 'documentary'. 
Representation (200 kbps, 224p) is used by 75 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 1 users watching Video 'documentary'. 
Representation (500 kbps, 360p) is used by 28 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 33 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 28 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 52 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 123 users. 
Video 'sport' has 26 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (200 kbps, 224p) is used by 75 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 224p) is used by 29 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 30 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1150 kbps, 360p) is used by 22 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1650 kbps, 720p) is used by 23 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 52 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (1750 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (1850 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (1900 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2050 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2300 kbps, 1080p) is used by 22 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 20 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (400 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (500 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (600 kbps, 224p) is used by 22 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (700 kbps, 360p) is used by 30 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1300 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 31 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 52 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1650 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (1950 kbps, 1080p) is used by 28 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_625_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 625000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (250 kbps, 224p) is used by 36 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 2 users watching Video 'cartoon'. 
Representation (450 kbps, 360p) is used by 24 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 33 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 26 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 10 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 9 users watching Video 'documentary'. 
Representation (300 kbps, 224p) is used by 38 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 1 users watching Video 'documentary'. 
Representation (500 kbps, 360p) is used by 1 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 29 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 33 users watching Video 'documentary'. 
Representation (1200 kbps, 720p) is used by 4 users watching Video 'documentary'. 
Representation (1500 kbps, 720p) is used by 26 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 24 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 123 users. 
Video 'sport' has 27 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 9 users watching Video 'sport'. 
Representation (200 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 36 users watching Video 'sport'. 
Representation (300 kbps, 224p) is used by 38 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (1050 kbps, 224p) is used by 28 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 24 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 29 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1450 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 360p) is used by 19 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1450 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1800 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (2150 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (2600 kbps, 720p) is used by 18 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 26 users watching Video 'sport'. 
Representation (1750 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (1850 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2050 kbps, 1080p) is used by 24 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2850 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (3550 kbps, 1080p) is used by 12 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 9 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 38 users watching Video 'video'. 
Representation (400 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (500 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (750 kbps, 224p) is used by 20 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (1000 kbps, 360p) is used by 28 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1900 kbps, 720p) is used by 30 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 26 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (2100 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (2500 kbps, 1080p) is used by 25 users watching Video 'video'. 



==> representations/repReport_sc_neutral_3_OPT_OPT_60_reps_750_Mbps.txt <==
########################   Scenario sc_neutral_3_OPT_OPT ######################### 
############################# CDN Capacity: 750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 119 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (350 kbps, 224p) is used by 41 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 28 users watching Video 'cartoon'. 
Representation (1050 kbps, 720p) is used by 32 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 29 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 9 users watching Video 'documentary'. 
Representation (350 kbps, 224p) is used by 41 users watching Video 'documentary'. 
Representation (500 kbps, 224p) is used by 32 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 1 users watching Video 'documentary'. 
Representation (500 kbps, 360p) is used by 3 users watching Video 'documentary'. 
Representation (750 kbps, 360p) is used by 25 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1400 kbps, 720p) is used by 6 users watching Video 'documentary'. 
Representation (1900 kbps, 720p) is used by 24 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2150 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (2700 kbps, 1080p) is used by 19 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 123 users. 
Video 'sport' has 25 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 9 users watching Video 'sport'. 
Representation (200 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (1150 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (1450 kbps, 224p) is used by 25 users watching Video 'sport'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (600 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1450 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (2350 kbps, 360p) is used by 17 users watching Video 'sport'. 
Representation (1300 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1800 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (2150 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (2600 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 13 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 29 users watching Video 'sport'. 
Representation (1750 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (1900 kbps, 1080p) is used by 9 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2850 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (3700 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (5250 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 134 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 9 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (500 kbps, 224p) is used by 32 users watching Video 'video'. 
Representation (600 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (1050 kbps, 224p) is used by 18 users watching Video 'video'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 28 users watching Video 'video'. 
Representation (900 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 360p) is used by 27 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 720p) is used by 6 users watching Video 'video'. 
Representation (1700 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (2200 kbps, 720p) is used by 29 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 29 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 9 users watching Video 'video'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (3150 kbps, 1080p) is used by 22 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_1000_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 1000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 10 users watching Video 'cartoon'. 
Representation (650 kbps, 224p) is used by 20 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 9 users watching Video 'cartoon'. 
Representation (1000 kbps, 360p) is used by 21 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 8 users watching Video 'cartoon'. 
Representation (1750 kbps, 720p) is used by 28 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 5 users watching Video 'cartoon'. 
Representation (2350 kbps, 1080p) is used by 38 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 9 users watching Video 'documentary'. 
Representation (1100 kbps, 224p) is used by 25 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 6 users watching Video 'documentary'. 
Representation (1100 kbps, 360p) is used by 18 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 3 users watching Video 'documentary'. 
Representation (1550 kbps, 720p) is used by 10 users watching Video 'documentary'. 
Representation (2850 kbps, 720p) is used by 16 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2000 kbps, 1080p) is used by 14 users watching Video 'documentary'. 
Representation (4700 kbps, 1080p) is used by 11 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 130 users. 
Video 'sport' has 23 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 10 users watching Video 'sport'. 
Representation (450 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (1500 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2600 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2550 kbps, 360p) is used by 20 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1400 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (7550 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 38 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2800 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (3650 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5900 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7400 kbps, 1080p) is used by 6 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 9 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 10 users watching Video 'video'. 
Representation (800 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (1550 kbps, 224p) is used by 21 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 9 users watching Video 'video'. 
Representation (700 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (2100 kbps, 360p) is used by 22 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1250 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 5 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 24 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2000 kbps, 1080p) is used by 14 users watching Video 'video'. 
Representation (2900 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (5100 kbps, 1080p) is used by 11 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_1250_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 1250000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 12 users watching Video 'cartoon'. 
Representation (1750 kbps, 224p) is used by 16 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1750 kbps, 360p) is used by 16 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 9 users watching Video 'cartoon'. 
Representation (2150 kbps, 720p) is used by 32 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 13 users watching Video 'cartoon'. 
Representation (3250 kbps, 1080p) is used by 30 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 14 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'documentary'. 
Representation (550 kbps, 224p) is used by 13 users watching Video 'documentary'. 
Representation (1950 kbps, 224p) is used by 20 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1700 kbps, 360p) is used by 17 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 6 users watching Video 'documentary'. 
Representation (1900 kbps, 720p) is used by 8 users watching Video 'documentary'. 
Representation (3250 kbps, 720p) is used by 15 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2000 kbps, 1080p) is used by 12 users watching Video 'documentary'. 
Representation (3250 kbps, 1080p) is used by 30 users watching Video 'documentary'. 
Representation (7250 kbps, 1080p) is used by 19 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 130 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 12 users watching Video 'sport'. 
Representation (450 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (1500 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2600 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2550 kbps, 360p) is used by 40 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1400 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (7550 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2650 kbps, 1080p) is used by 8 users watching Video 'sport'. 
Representation (3650 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5900 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7400 kbps, 1080p) is used by 6 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 13 users watching Video 'video'. 
Representation (1350 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (2450 kbps, 224p) is used by 16 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 18 users watching Video 'video'. 
Representation (1550 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 40 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 32 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (6000 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2000 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (2900 kbps, 1080p) is used by 7 users watching Video 'video'. 
Representation (7250 kbps, 1080p) is used by 19 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_1500_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 1500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 12 users watching Video 'cartoon'. 
Representation (1750 kbps, 224p) is used by 16 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1750 kbps, 360p) is used by 16 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 9 users watching Video 'cartoon'. 
Representation (2150 kbps, 720p) is used by 32 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 13 users watching Video 'cartoon'. 
Representation (3250 kbps, 1080p) is used by 30 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 14 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'documentary'. 
Representation (550 kbps, 224p) is used by 13 users watching Video 'documentary'. 
Representation (1950 kbps, 224p) is used by 20 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1700 kbps, 360p) is used by 17 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 6 users watching Video 'documentary'. 
Representation (1900 kbps, 720p) is used by 8 users watching Video 'documentary'. 
Representation (3250 kbps, 720p) is used by 15 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2000 kbps, 1080p) is used by 12 users watching Video 'documentary'. 
Representation (3250 kbps, 1080p) is used by 30 users watching Video 'documentary'. 
Representation (7250 kbps, 1080p) is used by 19 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 130 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 12 users watching Video 'sport'. 
Representation (450 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (1500 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2600 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2550 kbps, 360p) is used by 40 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1400 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (7550 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2650 kbps, 1080p) is used by 8 users watching Video 'sport'. 
Representation (3650 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5900 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7400 kbps, 1080p) is used by 6 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 13 users watching Video 'video'. 
Representation (1350 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (2450 kbps, 224p) is used by 16 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 18 users watching Video 'video'. 
Representation (1550 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 40 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 32 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (6000 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2000 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (2900 kbps, 1080p) is used by 7 users watching Video 'video'. 
Representation (7250 kbps, 1080p) is used by 19 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_1750_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 1750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 12 users watching Video 'cartoon'. 
Representation (1750 kbps, 224p) is used by 16 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1750 kbps, 360p) is used by 16 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 9 users watching Video 'cartoon'. 
Representation (2150 kbps, 720p) is used by 32 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 13 users watching Video 'cartoon'. 
Representation (3250 kbps, 1080p) is used by 30 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 14 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'documentary'. 
Representation (550 kbps, 224p) is used by 13 users watching Video 'documentary'. 
Representation (1950 kbps, 224p) is used by 20 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1700 kbps, 360p) is used by 17 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 6 users watching Video 'documentary'. 
Representation (1900 kbps, 720p) is used by 8 users watching Video 'documentary'. 
Representation (3250 kbps, 720p) is used by 15 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2000 kbps, 1080p) is used by 12 users watching Video 'documentary'. 
Representation (3250 kbps, 1080p) is used by 30 users watching Video 'documentary'. 
Representation (7250 kbps, 1080p) is used by 19 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 130 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 12 users watching Video 'sport'. 
Representation (450 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (1500 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2600 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2550 kbps, 360p) is used by 40 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1400 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (7550 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2650 kbps, 1080p) is used by 8 users watching Video 'sport'. 
Representation (3650 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5900 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7400 kbps, 1080p) is used by 6 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 13 users watching Video 'video'. 
Representation (1350 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (2450 kbps, 224p) is used by 16 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 18 users watching Video 'video'. 
Representation (1550 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 40 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 32 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (6000 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2000 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (2900 kbps, 1080p) is used by 7 users watching Video 'video'. 
Representation (7250 kbps, 1080p) is used by 19 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_2000_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 2000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 8 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 12 users watching Video 'cartoon'. 
Representation (1750 kbps, 224p) is used by 16 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 18 users watching Video 'cartoon'. 
Representation (1750 kbps, 360p) is used by 16 users watching Video 'cartoon'. 
Representation (1150 kbps, 720p) is used by 9 users watching Video 'cartoon'. 
Representation (2150 kbps, 720p) is used by 32 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 13 users watching Video 'cartoon'. 
Representation (3250 kbps, 1080p) is used by 30 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 14 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'documentary'. 
Representation (550 kbps, 224p) is used by 13 users watching Video 'documentary'. 
Representation (1950 kbps, 224p) is used by 20 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 5 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 7 users watching Video 'documentary'. 
Representation (1700 kbps, 360p) is used by 17 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 6 users watching Video 'documentary'. 
Representation (1900 kbps, 720p) is used by 8 users watching Video 'documentary'. 
Representation (3250 kbps, 720p) is used by 15 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2000 kbps, 1080p) is used by 12 users watching Video 'documentary'. 
Representation (3250 kbps, 1080p) is used by 30 users watching Video 'documentary'. 
Representation (7250 kbps, 1080p) is used by 19 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 130 users. 
Video 'sport' has 21 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 12 users watching Video 'sport'. 
Representation (450 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (1500 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (2600 kbps, 224p) is used by 18 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 6 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2550 kbps, 360p) is used by 40 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1400 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (7550 kbps, 720p) is used by 9 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 9 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 7 users watching Video 'sport'. 
Representation (2650 kbps, 1080p) is used by 8 users watching Video 'sport'. 
Representation (3650 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5900 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (7400 kbps, 1080p) is used by 6 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 7 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 13 users watching Video 'video'. 
Representation (1350 kbps, 224p) is used by 6 users watching Video 'video'. 
Representation (2450 kbps, 224p) is used by 16 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 18 users watching Video 'video'. 
Representation (1550 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 40 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 32 users watching Video 'video'. 
Representation (2950 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (6000 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2000 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (2900 kbps, 1080p) is used by 7 users watching Video 'video'. 
Representation (7250 kbps, 1080p) is used by 19 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_375_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 375000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 4 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 58 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 31 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 92 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 97 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 5 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 58 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 31 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 32 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 92 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 97 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 105 users. 
Video 'sport' has 13 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (400 kbps, 224p) is used by 28 users watching Video 'sport'. 
Representation (450 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 31 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 32 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (500 kbps, 360p) is used by 31 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 28 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 92 users watching Video 'sport'. 
Representation (1500 kbps, 1080p) is used by 97 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 11 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (400 kbps, 224p) is used by 28 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 31 users watching Video 'video'. 
Representation (350 kbps, 360p) is used by 32 users watching Video 'video'. 
Representation (500 kbps, 360p) is used by 31 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1100 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1200 kbps, 720p) is used by 34 users watching Video 'video'. 
Representation (1500 kbps, 1080p) is used by 97 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_500_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 4 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 26 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 28 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 37 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 62 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 7 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 33 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (450 kbps, 360p) is used by 29 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 30 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 62 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 130 users. 
Video 'sport' has 25 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (400 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (450 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 29 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 29 users watching Video 'sport'. 
Representation (500 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 28 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1050 kbps, 360p) is used by 9 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 16 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 37 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1400 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1500 kbps, 720p) is used by 33 users watching Video 'sport'. 
Representation (1550 kbps, 720p) is used by 23 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (1750 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2100 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 27 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 18 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 33 users watching Video 'video'. 
Representation (250 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 27 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (700 kbps, 360p) is used by 28 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1100 kbps, 720p) is used by 30 users watching Video 'video'. 
Representation (1250 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1300 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 33 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1600 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (1700 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 23 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_625_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 625000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 4 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 27 users watching Video 'cartoon'. 
Representation (450 kbps, 360p) is used by 33 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 38 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 39 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 11 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 2 users watching Video 'documentary'. 
Representation (300 kbps, 224p) is used by 33 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (450 kbps, 360p) is used by 33 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 24 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 4 users watching Video 'documentary'. 
Representation (1450 kbps, 720p) is used by 26 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2000 kbps, 1080p) is used by 19 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 130 users. 
Video 'sport' has 25 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 33 users watching Video 'sport'. 
Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 3 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 26 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 33 users watching Video 'sport'. 
Representation (500 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (550 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (1000 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 25 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 38 users watching Video 'sport'. 
Representation (1400 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1950 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 16 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (1700 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2100 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2800 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (3450 kbps, 1080p) is used by 12 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 20 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (250 kbps, 224p) is used by 27 users watching Video 'video'. 
Representation (300 kbps, 224p) is used by 33 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (750 kbps, 224p) is used by 26 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (350 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (700 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (950 kbps, 360p) is used by 24 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1100 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1250 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 4 users watching Video 'video'. 
Representation (1850 kbps, 720p) is used by 28 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (1700 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (2100 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2450 kbps, 1080p) is used by 18 users watching Video 'video'. 



==> representations/repReport_sc_neutral_4_OPT_OPT_60_reps_750_Mbps.txt <==
########################   Scenario sc_neutral_4_OPT_OPT ######################### 
############################# CDN Capacity: 750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 129 users. 
Video 'cartoon' has 4 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 27 users watching Video 'cartoon'. 
Representation (550 kbps, 360p) is used by 35 users watching Video 'cartoon'. 
Representation (1100 kbps, 720p) is used by 39 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 39 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 116 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 3 users watching Video 'documentary'. 
Representation (400 kbps, 224p) is used by 32 users watching Video 'documentary'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'documentary'. 
Representation (400 kbps, 360p) is used by 4 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 35 users watching Video 'documentary'. 
Representation (750 kbps, 360p) is used by 24 users watching Video 'documentary'. 
Representation (1100 kbps, 720p) is used by 39 users watching Video 'documentary'. 
Representation (1550 kbps, 720p) is used by 3 users watching Video 'documentary'. 
Representation (1900 kbps, 720p) is used by 23 users watching Video 'documentary'. 
Representation (1600 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2000 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2750 kbps, 1080p) is used by 14 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 130 users. 
Video 'sport' has 26 representations: 
 
List of used representations: 

Representation (300 kbps, 224p) is used by 27 users watching Video 'sport'. 
Representation (400 kbps, 224p) is used by 32 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 5 users watching Video 'sport'. 
Representation (1500 kbps, 224p) is used by 24 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (500 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 24 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (2300 kbps, 360p) is used by 21 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1400 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1700 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1950 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (4100 kbps, 720p) is used by 10 users watching Video 'sport'. 
Representation (1600 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (1700 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2100 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2800 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (3650 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5300 kbps, 1080p) is used by 8 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
Video 'video' has 18 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 3 users watching Video 'video'. 
Representation (250 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (800 kbps, 224p) is used by 3 users watching Video 'video'. 
Representation (1100 kbps, 224p) is used by 23 users watching Video 'video'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 35 users watching Video 'video'. 
Representation (700 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (1400 kbps, 360p) is used by 23 users watching Video 'video'. 
Representation (1050 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1250 kbps, 720p) is used by 2 users watching Video 'video'. 
Representation (1600 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 29 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (2100 kbps, 1080p) is used by 6 users watching Video 'video'. 
Representation (2900 kbps, 1080p) is used by 17 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_1000_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 1000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 5 users watching Video 'cartoon'. 
Representation (750 kbps, 224p) is used by 33 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 5 users watching Video 'cartoon'. 
Representation (1050 kbps, 360p) is used by 27 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 8 users watching Video 'cartoon'. 
Representation (1650 kbps, 720p) is used by 33 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 4 users watching Video 'cartoon'. 
Representation (2300 kbps, 1080p) is used by 24 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 4 users watching Video 'documentary'. 
Representation (1100 kbps, 224p) is used by 25 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 14 users watching Video 'documentary'. 
Representation (1350 kbps, 360p) is used by 20 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1500 kbps, 720p) is used by 10 users watching Video 'documentary'. 
Representation (2650 kbps, 720p) is used by 24 users watching Video 'documentary'. 
Representation (1550 kbps, 1080p) is used by 7 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2900 kbps, 1080p) is used by 15 users watching Video 'documentary'. 
Representation (4550 kbps, 1080p) is used by 9 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 125 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 10 users watching Video 'sport'. 
Representation (2150 kbps, 224p) is used by 19 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 14 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1900 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 16 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 8 users watching Video 'sport'. 
Representation (1600 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2450 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (2900 kbps, 720p) is used by 6 users watching Video 'sport'. 
Representation (3900 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (6450 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2900 kbps, 1080p) is used by 15 users watching Video 'sport'. 
Representation (3650 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (8450 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 17 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (1150 kbps, 224p) is used by 5 users watching Video 'video'. 
Representation (1700 kbps, 224p) is used by 26 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (1200 kbps, 360p) is used by 4 users watching Video 'video'. 
Representation (2200 kbps, 360p) is used by 14 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 10 users watching Video 'video'. 
Representation (1850 kbps, 720p) is used by 6 users watching Video 'video'. 
Representation (2700 kbps, 720p) is used by 15 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 7 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (2250 kbps, 1080p) is used by 4 users watching Video 'video'. 
Representation (2650 kbps, 1080p) is used by 7 users watching Video 'video'. 
Representation (3050 kbps, 1080p) is used by 9 users watching Video 'video'. 
Representation (5050 kbps, 1080p) is used by 8 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_1250_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 1250000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (1400 kbps, 224p) is used by 29 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 5 users watching Video 'cartoon'. 
Representation (1350 kbps, 360p) is used by 27 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 12 users watching Video 'cartoon'. 
Representation (2200 kbps, 720p) is used by 29 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 9 users watching Video 'cartoon'. 
Representation (3150 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 14 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'documentary'. 
Representation (600 kbps, 224p) is used by 6 users watching Video 'documentary'. 
Representation (1800 kbps, 224p) is used by 21 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 15 users watching Video 'documentary'. 
Representation (1750 kbps, 360p) is used by 19 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1500 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (2650 kbps, 720p) is used by 17 users watching Video 'documentary'. 
Representation (8250 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1550 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2900 kbps, 1080p) is used by 11 users watching Video 'documentary'. 
Representation (6150 kbps, 1080p) is used by 9 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 125 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 9 users watching Video 'sport'. 
Representation (1900 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (2700 kbps, 224p) is used by 16 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 15 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1900 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 16 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 12 users watching Video 'sport'. 
Representation (1600 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2450 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (5200 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (7700 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2650 kbps, 1080p) is used by 12 users watching Video 'sport'. 
Representation (3450 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (5550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (8450 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 15 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (1150 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (2550 kbps, 224p) is used by 19 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (1200 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 13 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (2100 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (3500 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 9 users watching Video 'video'. 
Representation (2150 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2650 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (3050 kbps, 1080p) is used by 10 users watching Video 'video'. 
Representation (6450 kbps, 1080p) is used by 7 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_1500_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 1500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (1400 kbps, 224p) is used by 29 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 5 users watching Video 'cartoon'. 
Representation (1350 kbps, 360p) is used by 27 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 12 users watching Video 'cartoon'. 
Representation (2200 kbps, 720p) is used by 29 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 9 users watching Video 'cartoon'. 
Representation (3150 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 14 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'documentary'. 
Representation (600 kbps, 224p) is used by 6 users watching Video 'documentary'. 
Representation (1800 kbps, 224p) is used by 21 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 15 users watching Video 'documentary'. 
Representation (1750 kbps, 360p) is used by 19 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1500 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (2650 kbps, 720p) is used by 17 users watching Video 'documentary'. 
Representation (8250 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1550 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2900 kbps, 1080p) is used by 11 users watching Video 'documentary'. 
Representation (6150 kbps, 1080p) is used by 9 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 125 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 9 users watching Video 'sport'. 
Representation (1900 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (2700 kbps, 224p) is used by 16 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 15 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1900 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 16 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 12 users watching Video 'sport'. 
Representation (1600 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2450 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (5200 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (7700 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2650 kbps, 1080p) is used by 12 users watching Video 'sport'. 
Representation (3450 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (5550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (8450 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 15 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (1150 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (2550 kbps, 224p) is used by 19 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (1200 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 13 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (2100 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (3500 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 9 users watching Video 'video'. 
Representation (2150 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2650 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (3050 kbps, 1080p) is used by 10 users watching Video 'video'. 
Representation (6450 kbps, 1080p) is used by 7 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_1750_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 1750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (1400 kbps, 224p) is used by 29 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 5 users watching Video 'cartoon'. 
Representation (1350 kbps, 360p) is used by 27 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 12 users watching Video 'cartoon'. 
Representation (2200 kbps, 720p) is used by 29 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 9 users watching Video 'cartoon'. 
Representation (3150 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 14 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'documentary'. 
Representation (600 kbps, 224p) is used by 6 users watching Video 'documentary'. 
Representation (1800 kbps, 224p) is used by 21 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 15 users watching Video 'documentary'. 
Representation (1750 kbps, 360p) is used by 19 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1500 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (2650 kbps, 720p) is used by 17 users watching Video 'documentary'. 
Representation (8250 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1550 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2900 kbps, 1080p) is used by 11 users watching Video 'documentary'. 
Representation (6150 kbps, 1080p) is used by 9 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 125 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 9 users watching Video 'sport'. 
Representation (1900 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (2700 kbps, 224p) is used by 16 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 15 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1900 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 16 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 12 users watching Video 'sport'. 
Representation (1600 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2450 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (5200 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (7700 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2650 kbps, 1080p) is used by 12 users watching Video 'sport'. 
Representation (3450 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (5550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (8450 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 15 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (1150 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (2550 kbps, 224p) is used by 19 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (1200 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 13 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (2100 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (3500 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 9 users watching Video 'video'. 
Representation (2150 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2650 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (3050 kbps, 1080p) is used by 10 users watching Video 'video'. 
Representation (6450 kbps, 1080p) is used by 7 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_2000_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 2000000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 9 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 9 users watching Video 'cartoon'. 
Representation (1400 kbps, 224p) is used by 29 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 5 users watching Video 'cartoon'. 
Representation (1350 kbps, 360p) is used by 27 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 12 users watching Video 'cartoon'. 
Representation (2200 kbps, 720p) is used by 29 users watching Video 'cartoon'. 
Representation (1650 kbps, 1080p) is used by 9 users watching Video 'cartoon'. 
Representation (3150 kbps, 1080p) is used by 19 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 14 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'documentary'. 
Representation (600 kbps, 224p) is used by 6 users watching Video 'documentary'. 
Representation (1800 kbps, 224p) is used by 21 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (650 kbps, 360p) is used by 15 users watching Video 'documentary'. 
Representation (1750 kbps, 360p) is used by 19 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1500 kbps, 720p) is used by 12 users watching Video 'documentary'. 
Representation (2650 kbps, 720p) is used by 17 users watching Video 'documentary'. 
Representation (8250 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1550 kbps, 1080p) is used by 9 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2900 kbps, 1080p) is used by 11 users watching Video 'documentary'. 
Representation (6150 kbps, 1080p) is used by 9 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 125 users. 
Video 'sport' has 22 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 9 users watching Video 'sport'. 
Representation (1900 kbps, 224p) is used by 4 users watching Video 'sport'. 
Representation (2700 kbps, 224p) is used by 16 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 15 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1900 kbps, 360p) is used by 5 users watching Video 'sport'. 
Representation (2750 kbps, 360p) is used by 16 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 12 users watching Video 'sport'. 
Representation (1600 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (2450 kbps, 720p) is used by 7 users watching Video 'sport'. 
Representation (3450 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (5200 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (7700 kbps, 720p) is used by 4 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 6 users watching Video 'sport'. 
Representation (2650 kbps, 1080p) is used by 12 users watching Video 'sport'. 
Representation (3450 kbps, 1080p) is used by 5 users watching Video 'sport'. 
Representation (5550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (8450 kbps, 1080p) is used by 9 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 15 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 4 users watching Video 'video'. 
Representation (1150 kbps, 224p) is used by 12 users watching Video 'video'. 
Representation (2550 kbps, 224p) is used by 19 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 7 users watching Video 'video'. 
Representation (1200 kbps, 360p) is used by 5 users watching Video 'video'. 
Representation (2550 kbps, 360p) is used by 13 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (2100 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (3500 kbps, 720p) is used by 12 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 9 users watching Video 'video'. 
Representation (2150 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2650 kbps, 1080p) is used by 12 users watching Video 'video'. 
Representation (3050 kbps, 1080p) is used by 10 users watching Video 'video'. 
Representation (6450 kbps, 1080p) is used by 7 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_375_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 375000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 4 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 67 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 36 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 72 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 59 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 4 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 67 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 30 users watching Video 'documentary'. 
Representation (1000 kbps, 720p) is used by 72 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 59 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 100 users. 
Video 'sport' has 14 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (550 kbps, 224p) is used by 29 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 36 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 30 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (800 kbps, 360p) is used by 27 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 72 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1100 kbps, 720p) is used by 25 users watching Video 'sport'. 
Representation (1550 kbps, 1080p) is used by 37 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 8 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 67 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (400 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (450 kbps, 224p) is used by 33 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (500 kbps, 360p) is used by 23 users watching Video 'video'. 
Representation (1250 kbps, 720p) is used by 22 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 37 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_500_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 500000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (200 kbps, 224p) is used by 65 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'cartoon'. 
Representation (350 kbps, 360p) is used by 35 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 37 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 59 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 6 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'documentary'. 
Representation (200 kbps, 224p) is used by 65 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 35 users watching Video 'documentary'. 
Representation (450 kbps, 360p) is used by 30 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 35 users watching Video 'documentary'. 
Representation (1500 kbps, 1080p) is used by 59 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 125 users. 
Video 'sport' has 24 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (700 kbps, 224p) is used by 28 users watching Video 'sport'. 
Representation (750 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 35 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 21 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (800 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (850 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 25 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 37 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1100 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1350 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1600 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1650 kbps, 720p) is used by 22 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2100 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2250 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2300 kbps, 1080p) is used by 25 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 14 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (400 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 33 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 30 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 1 users watching Video 'video'. 
Representation (650 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (700 kbps, 360p) is used by 21 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 22 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1900 kbps, 1080p) is used by 1 users watching Video 'video'. 
Representation (1950 kbps, 1080p) is used by 29 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_625_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 625000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 38 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'cartoon'. 
Representation (300 kbps, 360p) is used by 4 users watching Video 'cartoon'. 
Representation (450 kbps, 360p) is used by 34 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 37 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 28 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 10 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'documentary'. 
Representation (300 kbps, 224p) is used by 27 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 3 users watching Video 'documentary'. 
Representation (600 kbps, 360p) is used by 29 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1450 kbps, 720p) is used by 33 users watching Video 'documentary'. 
Representation (1550 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (1700 kbps, 1080p) is used by 4 users watching Video 'documentary'. 
Representation (2000 kbps, 1080p) is used by 25 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 125 users. 
Video 'sport' has 28 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (500 kbps, 224p) is used by 1 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 29 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (750 kbps, 360p) is used by 1 users watching Video 'sport'. 
Representation (800 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (1300 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1650 kbps, 360p) is used by 20 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 37 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1100 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1350 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1600 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (1750 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (2050 kbps, 720p) is used by 1 users watching Video 'sport'. 
Representation (2450 kbps, 720p) is used by 19 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2100 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2200 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2350 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2900 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (3400 kbps, 1080p) is used by 17 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 16 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 1 users watching Video 'video'. 
Representation (400 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (750 kbps, 224p) is used by 31 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 34 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 3 users watching Video 'video'. 
Representation (600 kbps, 360p) is used by 29 users watching Video 'video'. 
Representation (900 kbps, 360p) is used by 1 users watching Video 'video'. 
Representation (1000 kbps, 360p) is used by 18 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 1 users watching Video 'video'. 
Representation (1850 kbps, 720p) is used by 21 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (2150 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (2450 kbps, 1080p) is used by 26 users watching Video 'video'. 



==> representations/repReport_sc_neutral_5_OPT_OPT_60_reps_750_Mbps.txt <==
########################   Scenario sc_neutral_5_OPT_OPT ######################### 
############################# CDN Capacity: 750000 ############################# 
##################### Max Num. Representations: 60 ######################### 
##################### Min Ratio Satisfied Users: 0.950000 ######################### 
 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 137 users. 
Video 'cartoon' has 6 representations: 
 
List of used representations: 

Representation (250 kbps, 224p) is used by 2 users watching Video 'cartoon'. 
Representation (350 kbps, 224p) is used by 38 users watching Video 'cartoon'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'cartoon'. 
Representation (500 kbps, 360p) is used by 32 users watching Video 'cartoon'. 
Representation (1000 kbps, 720p) is used by 37 users watching Video 'cartoon'. 
Representation (1500 kbps, 1080p) is used by 28 users watching Video 'cartoon'. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 123 users. 
Video 'documentary' has 12 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'documentary'. 
Representation (450 kbps, 224p) is used by 27 users watching Video 'documentary'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'documentary'. 
Representation (550 kbps, 360p) is used by 8 users watching Video 'documentary'. 
Representation (750 kbps, 360p) is used by 24 users watching Video 'documentary'. 
Representation (1150 kbps, 720p) is used by 2 users watching Video 'documentary'. 
Representation (1500 kbps, 720p) is used by 7 users watching Video 'documentary'. 
Representation (1900 kbps, 720p) is used by 27 users watching Video 'documentary'. 
Representation (1550 kbps, 1080p) is used by 3 users watching Video 'documentary'. 
Representation (1700 kbps, 1080p) is used by 4 users watching Video 'documentary'. 
Representation (2050 kbps, 1080p) is used by 5 users watching Video 'documentary'. 
Representation (2650 kbps, 1080p) is used by 20 users watching Video 'documentary'. 

############################# Video: sport ############################# 
Video 'sport' is watched by 125 users. 
Video 'sport' has 26 representations: 
 
List of used representations: 

Representation (400 kbps, 224p) is used by 2 users watching Video 'sport'. 
Representation (1000 kbps, 224p) is used by 6 users watching Video 'sport'. 
Representation (1350 kbps, 224p) is used by 23 users watching Video 'sport'. 
Representation (250 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (300 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (350 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (650 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (700 kbps, 360p) is used by 3 users watching Video 'sport'. 
Representation (800 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (1100 kbps, 360p) is used by 4 users watching Video 'sport'. 
Representation (1900 kbps, 360p) is used by 2 users watching Video 'sport'. 
Representation (2350 kbps, 360p) is used by 19 users watching Video 'sport'. 
Representation (1000 kbps, 720p) is used by 37 users watching Video 'sport'. 
Representation (1050 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (1350 kbps, 720p) is used by 2 users watching Video 'sport'. 
Representation (1750 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (2450 kbps, 720p) is used by 3 users watching Video 'sport'. 
Representation (2900 kbps, 720p) is used by 5 users watching Video 'sport'. 
Representation (3600 kbps, 720p) is used by 11 users watching Video 'sport'. 
Representation (1800 kbps, 1080p) is used by 1 users watching Video 'sport'. 
Representation (2100 kbps, 1080p) is used by 2 users watching Video 'sport'. 
Representation (2250 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (2550 kbps, 1080p) is used by 3 users watching Video 'sport'. 
Representation (2900 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (3650 kbps, 1080p) is used by 4 users watching Video 'sport'. 
Representation (5100 kbps, 1080p) is used by 12 users watching Video 'sport'. 

############################# Video: video ############################# 
Video 'video' is watched by 115 users. 
Video 'video' has 16 representations: 
 
List of used representations: 

Representation (150 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (350 kbps, 224p) is used by 38 users watching Video 'video'. 
Representation (550 kbps, 224p) is used by 2 users watching Video 'video'. 
Representation (1050 kbps, 224p) is used by 31 users watching Video 'video'. 
Representation (450 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (550 kbps, 360p) is used by 8 users watching Video 'video'. 
Representation (900 kbps, 360p) is used by 2 users watching Video 'video'. 
Representation (1400 kbps, 360p) is used by 17 users watching Video 'video'. 
Representation (1500 kbps, 720p) is used by 7 users watching Video 'video'. 
Representation (1850 kbps, 720p) is used by 3 users watching Video 'video'. 
Representation (2150 kbps, 720p) is used by 18 users watching Video 'video'. 
Representation (1550 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (1850 kbps, 1080p) is used by 2 users watching Video 'video'. 
Representation (2150 kbps, 1080p) is used by 3 users watching Video 'video'. 
Representation (2450 kbps, 1080p) is used by 5 users watching Video 'video'. 
Representation (2850 kbps, 1080p) is used by 21 users watching Video 'video'. 



==> representations/repReport_scenario_1_10_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 83 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1300 kbps, 720p) is used by 55 users. 
 
Representation (1300 kbps, 720p) is used by 28 users using tablet. 
Representation (1300 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 27 users using laptop. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 77 users. 
 
Video 'sport' had 2 representations. 
 
Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2000 kbps, 720p) is used by 51 users. 
 
Representation (2000 kbps, 720p) is used by 25 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 26 users using laptop. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 73 users. 
 
Video 'video' had 2 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_10_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 83 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1300 kbps, 720p) is used by 55 users. 
 
Representation (1300 kbps, 720p) is used by 28 users using tablet. 
Representation (1300 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 27 users using laptop. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 77 users. 
 
Video 'sport' had 2 representations. 
 
Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2000 kbps, 720p) is used by 51 users. 
 
Representation (2000 kbps, 720p) is used by 25 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 26 users using laptop. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 73 users. 
 
Video 'video' had 2 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_10_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 83 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1300 kbps, 720p) is used by 55 users. 
 
Representation (1300 kbps, 720p) is used by 28 users using tablet. 
Representation (1300 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 27 users using laptop. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 77 users. 
 
Video 'sport' had 2 representations. 
 
Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2000 kbps, 720p) is used by 51 users. 
 
Representation (2000 kbps, 720p) is used by 25 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 26 users using laptop. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 73 users. 
 
Video 'video' had 2 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_10_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 34 users. 
 
Representation (200 kbps, 360p) is used by 34 users using smartphone. 
Representation (200 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (200 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 49 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 2 representations. 
 
Representation (300 kbps, 224p) is used by 24 users. 
 
Representation (300 kbps, 224p) is used by 24 users using mobile. 
Representation (300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 28 users. 
 
Representation (650 kbps, 360p) is used by 28 users using smartphone. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 14 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 52 users. 
 
Video 'video' had 2 representations. 
 
Representation (350 kbps, 224p) is used by 27 users. 
 
Representation (350 kbps, 224p) is used by 27 users using mobile. 
Representation (350 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 25 users. 
 
Representation (400 kbps, 360p) is used by 25 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 



==> representations/repReport_scenario_1_10_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 84 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1100 kbps, 720p) is used by 56 users. 
 
Representation (1100 kbps, 720p) is used by 28 users using tablet. 
Representation (1100 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1100 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 28 users using laptop. 
Representation (1100 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1100 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 23 users. 
 
Video 'sport' had 1 representations. 
 
Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

############################# Video: video ############################# 
Video 'video' is watched by 98 users. 
 
Video 'video' had 3 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_10_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 83 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1300 kbps, 720p) is used by 55 users. 
 
Representation (1300 kbps, 720p) is used by 28 users using tablet. 
Representation (1300 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 27 users using laptop. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 77 users. 
 
Video 'sport' had 2 representations. 
 
Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2000 kbps, 720p) is used by 51 users. 
 
Representation (2000 kbps, 720p) is used by 25 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 26 users using laptop. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 73 users. 
 
Video 'video' had 2 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_10_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 83 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1300 kbps, 720p) is used by 55 users. 
 
Representation (1300 kbps, 720p) is used by 28 users using tablet. 
Representation (1300 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 27 users using laptop. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 77 users. 
 
Video 'sport' had 2 representations. 
 
Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2000 kbps, 720p) is used by 51 users. 
 
Representation (2000 kbps, 720p) is used by 25 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 26 users using laptop. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 73 users. 
 
Video 'video' had 2 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_10_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 83 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1300 kbps, 720p) is used by 55 users. 
 
Representation (1300 kbps, 720p) is used by 28 users using tablet. 
Representation (1300 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 27 users using laptop. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 77 users. 
 
Video 'sport' had 2 representations. 
 
Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2000 kbps, 720p) is used by 51 users. 
 
Representation (2000 kbps, 720p) is used by 25 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 26 users using laptop. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 73 users. 
 
Video 'video' had 2 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_10_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 83 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1300 kbps, 720p) is used by 55 users. 
 
Representation (1300 kbps, 720p) is used by 28 users using tablet. 
Representation (1300 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 27 users using laptop. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 77 users. 
 
Video 'sport' had 2 representations. 
 
Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2000 kbps, 720p) is used by 51 users. 
 
Representation (2000 kbps, 720p) is used by 25 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 26 users using laptop. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 73 users. 
 
Video 'video' had 2 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_10_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 83 users. 
 
Video 'documentary' had 2 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1300 kbps, 720p) is used by 55 users. 
 
Representation (1300 kbps, 720p) is used by 28 users using tablet. 
Representation (1300 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 27 users using laptop. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 13 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 77 users. 
 
Video 'sport' had 2 representations. 
 
Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2000 kbps, 720p) is used by 51 users. 
 
Representation (2000 kbps, 720p) is used by 25 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 26 users using laptop. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 73 users. 
 
Video 'video' had 2 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1550 kbps, 720p) is used by 46 users. 
 
Representation (1550 kbps, 720p) is used by 24 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 22 users using laptop. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_20_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 5 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 17 users. 
 
Representation (1000 kbps, 720p) is used by 5 users using tablet. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 12 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 40 users. 
 
Representation (2350 kbps, 720p) is used by 23 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 17 users using laptop. 
Representation (2350 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 19 users. 
 
Representation (2250 kbps, 1080p) is used by 19 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2250 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 6 representations. 
 
Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 6 users. 
 
Representation (650 kbps, 360p) is used by 6 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 17 users. 
 
Representation (1650 kbps, 720p) is used by 9 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 8 users using laptop. 
Representation (1650 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 37 users. 
 
Representation (3050 kbps, 720p) is used by 18 users using tablet. 
Representation (3050 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 19 users using laptop. 
Representation (3050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (5700 kbps, 1080p) is used by 14 users. 
 
Representation (5700 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (5700 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' had 5 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 720p) is used by 17 users. 
 
Representation (1550 kbps, 720p) is used by 9 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 8 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3150 kbps, 1080p) is used by 20 users. 
 
Representation (3150 kbps, 1080p) is used by 20 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_20_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 5 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 17 users. 
 
Representation (1000 kbps, 720p) is used by 5 users using tablet. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 12 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 40 users. 
 
Representation (2350 kbps, 720p) is used by 23 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 17 users using laptop. 
Representation (2350 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 19 users. 
 
Representation (2250 kbps, 1080p) is used by 19 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2250 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 6 representations. 
 
Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 6 users. 
 
Representation (650 kbps, 360p) is used by 6 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 17 users. 
 
Representation (1650 kbps, 720p) is used by 9 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 8 users using laptop. 
Representation (1650 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 37 users. 
 
Representation (3050 kbps, 720p) is used by 18 users using tablet. 
Representation (3050 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 19 users using laptop. 
Representation (3050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (5700 kbps, 1080p) is used by 14 users. 
 
Representation (5700 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (5700 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' had 5 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 720p) is used by 17 users. 
 
Representation (1550 kbps, 720p) is used by 9 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 8 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3150 kbps, 1080p) is used by 20 users. 
 
Representation (3150 kbps, 1080p) is used by 20 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_20_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 5 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 17 users. 
 
Representation (1000 kbps, 720p) is used by 5 users using tablet. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 12 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 40 users. 
 
Representation (2350 kbps, 720p) is used by 23 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 17 users using laptop. 
Representation (2350 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 19 users. 
 
Representation (2250 kbps, 1080p) is used by 19 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2250 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 6 representations. 
 
Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 6 users. 
 
Representation (650 kbps, 360p) is used by 6 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 17 users. 
 
Representation (1650 kbps, 720p) is used by 9 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 8 users using laptop. 
Representation (1650 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 37 users. 
 
Representation (3050 kbps, 720p) is used by 18 users using tablet. 
Representation (3050 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 19 users using laptop. 
Representation (3050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (5700 kbps, 1080p) is used by 14 users. 
 
Representation (5700 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (5700 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' had 5 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 720p) is used by 17 users. 
 
Representation (1550 kbps, 720p) is used by 9 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 8 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3150 kbps, 1080p) is used by 20 users. 
 
Representation (3150 kbps, 1080p) is used by 20 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_20_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 34 users. 
 
Representation (150 kbps, 360p) is used by 34 users using smartphone. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 54 users. 
 
Video 'documentary' had 3 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 21 users. 
 
Representation (300 kbps, 360p) is used by 21 users using smartphone. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (300 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 5 users. 
 
Representation (950 kbps, 720p) is used by 4 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 1 users using laptop. 
Representation (950 kbps, 720p) is used by 1 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 3 representations. 
 
Representation (300 kbps, 224p) is used by 41 users. 
 
Representation (300 kbps, 224p) is used by 41 users using mobile. 
Representation (300 kbps, 224p) is used by 6 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 13 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 10 users. 
 
Representation (350 kbps, 224p) is used by 10 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 28 users. 
 
Representation (600 kbps, 360p) is used by 28 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 14 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 53 users. 
 
Video 'video' had 3 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (300 kbps, 224p) is used by 41 users. 
 
Representation (300 kbps, 224p) is used by 41 users using mobile. 
Representation (300 kbps, 224p) is used by 6 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 13 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 25 users. 
 
Representation (400 kbps, 360p) is used by 25 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 



==> representations/repReport_scenario_1_20_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 34 users. 
 
Representation (200 kbps, 360p) is used by 34 users using smartphone. 
Representation (200 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (200 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' had 4 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 57 users. 
 
Representation (950 kbps, 720p) is used by 28 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 1 users. 
 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 4 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 23 users. 
 
Representation (450 kbps, 224p) is used by 23 users using mobile. 
Representation (450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (450 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 20 users. 
 
Representation (650 kbps, 360p) is used by 20 users using smartphone. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (700 kbps, 360p) is used by 8 users. 
 
Representation (700 kbps, 360p) is used by 8 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 4 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' had 5 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (450 kbps, 360p) is used by 19 users. 
 
Representation (450 kbps, 360p) is used by 19 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 6 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (500 kbps, 360p) is used by 6 users. 
 
Representation (500 kbps, 360p) is used by 6 users using smartphone. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1350 kbps, 720p) is used by 46 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 22 users using laptop. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_20_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (250 kbps, 360p) is used by 34 users. 
 
Representation (250 kbps, 360p) is used by 34 users using smartphone. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 4 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 57 users. 
 
Representation (950 kbps, 720p) is used by 28 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 105 users. 
 
Video 'sport' had 5 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 23 users. 
 
Representation (500 kbps, 224p) is used by 23 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 26 users. 
 
Representation (750 kbps, 360p) is used by 26 users using smartphone. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 53 users. 
 
Representation (1650 kbps, 720p) is used by 27 users using tablet. 
Representation (1650 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 26 users using laptop. 
Representation (1650 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' had 4 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1350 kbps, 720p) is used by 46 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 22 users using laptop. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_20_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 55 users. 
 
Representation (350 kbps, 360p) is used by 55 users using smartphone. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 23 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 15 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 4 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 55 users. 
 
Representation (350 kbps, 360p) is used by 55 users using smartphone. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 23 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 15 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 57 users. 
 
Representation (1000 kbps, 720p) is used by 28 users using tablet. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1000 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 29 users using laptop. 
Representation (1000 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1000 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 6 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 26 users. 
 
Representation (1050 kbps, 360p) is used by 26 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 54 users. 
 
Representation (1650 kbps, 720p) is used by 27 users using tablet. 
Representation (1650 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 27 users using laptop. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (3050 kbps, 1080p) is used by 15 users. 
 
Representation (3050 kbps, 1080p) is used by 15 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (3050 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 6 representations. 
 
Representation (250 kbps, 224p) is used by 4 users. 
 
Representation (250 kbps, 224p) is used by 4 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 24 users. 
 
Representation (550 kbps, 224p) is used by 24 users using mobile. 
Representation (550 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 5 users. 
 
Representation (500 kbps, 360p) is used by 5 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 20 users. 
 
Representation (700 kbps, 360p) is used by 20 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1500 kbps, 720p) is used by 46 users. 
 
Representation (1500 kbps, 720p) is used by 24 users using tablet. 
Representation (1500 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1500 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1500 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1500 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1500 kbps, 720p) is used by 22 users using laptop. 
Representation (1500 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1500 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1500 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1500 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 21 users. 
 
Representation (2250 kbps, 1080p) is used by 21 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 15 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_20_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 5 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 6 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 5 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 97 users. 
 
Representation (1550 kbps, 720p) is used by 51 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 19 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 21 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 46 users using laptop. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 18 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 19 users. 
 
Representation (2250 kbps, 1080p) is used by 19 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2250 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 6 representations. 
 
Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 6 users. 
 
Representation (650 kbps, 360p) is used by 6 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 17 users. 
 
Representation (1650 kbps, 720p) is used by 9 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 8 users using laptop. 
Representation (1650 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 37 users. 
 
Representation (3050 kbps, 720p) is used by 18 users using tablet. 
Representation (3050 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 19 users using laptop. 
Representation (3050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (4600 kbps, 1080p) is used by 14 users. 
 
Representation (4600 kbps, 1080p) is used by 14 users using HDTV. 
Representation (4600 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (4600 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 5 representations. 
 
Representation (250 kbps, 224p) is used by 4 users. 
 
Representation (250 kbps, 224p) is used by 4 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 24 users. 
 
Representation (650 kbps, 224p) is used by 24 users using mobile. 
Representation (650 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 720p) is used by 97 users. 
 
Representation (1550 kbps, 720p) is used by 51 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 19 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 21 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 46 users using laptop. 
Representation (1550 kbps, 720p) is used by 9 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 18 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 21 users. 
 
Representation (2350 kbps, 1080p) is used by 21 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 15 users using HDTV via ADSL-fast. 
Representation (2350 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_20_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 5 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 17 users. 
 
Representation (1000 kbps, 720p) is used by 5 users using tablet. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 12 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 40 users. 
 
Representation (2350 kbps, 720p) is used by 23 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 17 users using laptop. 
Representation (2350 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 19 users. 
 
Representation (2250 kbps, 1080p) is used by 19 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2250 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 6 representations. 
 
Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 6 users. 
 
Representation (650 kbps, 360p) is used by 6 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 17 users. 
 
Representation (1650 kbps, 720p) is used by 9 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 8 users using laptop. 
Representation (1650 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 37 users. 
 
Representation (3050 kbps, 720p) is used by 18 users using tablet. 
Representation (3050 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 19 users using laptop. 
Representation (3050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (5700 kbps, 1080p) is used by 14 users. 
 
Representation (5700 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (5700 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' had 5 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 720p) is used by 17 users. 
 
Representation (1550 kbps, 720p) is used by 9 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 8 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3150 kbps, 1080p) is used by 20 users. 
 
Representation (3150 kbps, 1080p) is used by 20 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_20_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 5 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 17 users. 
 
Representation (1000 kbps, 720p) is used by 5 users using tablet. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 12 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 40 users. 
 
Representation (2350 kbps, 720p) is used by 23 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 17 users using laptop. 
Representation (2350 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 19 users. 
 
Representation (2250 kbps, 1080p) is used by 19 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2250 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 6 representations. 
 
Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 6 users. 
 
Representation (650 kbps, 360p) is used by 6 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 17 users. 
 
Representation (1650 kbps, 720p) is used by 9 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 8 users using laptop. 
Representation (1650 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 37 users. 
 
Representation (3050 kbps, 720p) is used by 18 users using tablet. 
Representation (3050 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 19 users using laptop. 
Representation (3050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3050 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (5700 kbps, 1080p) is used by 14 users. 
 
Representation (5700 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (5700 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' had 5 representations. 
 
Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 720p) is used by 17 users. 
 
Representation (1550 kbps, 720p) is used by 9 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 8 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3150 kbps, 1080p) is used by 20 users. 
 
Representation (3150 kbps, 1080p) is used by 20 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 8 representations. 
 
Representation (150 kbps, 224p) is used by 8 users. 
 
Representation (150 kbps, 224p) is used by 8 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 24 users. 
 
Representation (500 kbps, 224p) is used by 24 users using mobile. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 4 users. 
 
Representation (400 kbps, 360p) is used by 4 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1050 kbps, 360p) is used by 30 users. 
 
Representation (1050 kbps, 360p) is used by 30 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 720p) is used by 10 users. 
 
Representation (800 kbps, 720p) is used by 2 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 8 users using laptop. 
Representation (800 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 49 users. 
 
Representation (1450 kbps, 720p) is used by 22 users using tablet. 
Representation (1450 kbps, 720p) is used by 5 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 27 users using laptop. 
Representation (1450 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 4 users. 
 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1750 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 9 representations. 
 
Representation (200 kbps, 224p) is used by 9 users. 
 
Representation (200 kbps, 224p) is used by 9 users using mobile. 
Representation (200 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 24 users. 
 
Representation (600 kbps, 224p) is used by 24 users using mobile. 
Representation (600 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 5 users. 
 
Representation (350 kbps, 360p) is used by 5 users using smartphone. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 16 users. 
 
Representation (850 kbps, 360p) is used by 16 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 4 users. 
 
Representation (1000 kbps, 720p) is used by 4 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 49 users. 
 
Representation (1450 kbps, 720p) is used by 22 users using tablet. 
Representation (1450 kbps, 720p) is used by 5 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 27 users using laptop. 
Representation (1450 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 39 users. 
 
Representation (2450 kbps, 720p) is used by 23 users using tablet. 
Representation (2450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2450 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2450 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2450 kbps, 720p) is used by 16 users using laptop. 
Representation (2450 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2450 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2450 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 6 users. 
 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

Representation (3650 kbps, 1080p) is used by 13 users. 
 
Representation (3650 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (3650 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 13 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 24 users. 
 
Representation (600 kbps, 224p) is used by 24 users using mobile. 
Representation (600 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (1900 kbps, 224p) is used by 18 users. 
 
Representation (1900 kbps, 224p) is used by 18 users using mobile. 
Representation (1900 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1900 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 5 users. 
 
Representation (650 kbps, 360p) is used by 5 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 9 users. 
 
Representation (1400 kbps, 360p) is used by 9 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 14 users. 
 
Representation (2550 kbps, 360p) is used by 14 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2550 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 6 users. 
 
Representation (1650 kbps, 720p) is used by 4 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 11 users. 
 
Representation (2150 kbps, 720p) is used by 5 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 6 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 10 users. 
 
Representation (3050 kbps, 720p) is used by 4 users using tablet. 
Representation (3050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 6 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 13 users. 
 
Representation (3800 kbps, 720p) is used by 7 users using tablet. 
Representation (3800 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 6 users using laptop. 
Representation (3800 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (6600 kbps, 720p) is used by 14 users. 
 
Representation (6600 kbps, 720p) is used by 7 users using tablet. 
Representation (6600 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (6600 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (6600 kbps, 720p) is used by 7 users using laptop. 
Representation (6600 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6600 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 2 users. 
 
Representation (3500 kbps, 1080p) is used by 2 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 2 users using HDTV via ADSL-fast. 

Representation (6700 kbps, 1080p) is used by 13 users. 
 
Representation (6700 kbps, 1080p) is used by 13 users using HDTV. 
Representation (6700 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (6700 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 10 representations. 
 
Representation (250 kbps, 224p) is used by 4 users. 
 
Representation (250 kbps, 224p) is used by 4 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 16 users. 
 
Representation (1200 kbps, 224p) is used by 16 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 8 users. 
 
Representation (500 kbps, 360p) is used by 8 users using smartphone. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 360p) is used by 17 users. 
 
Representation (1550 kbps, 360p) is used by 17 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 6 users. 
 
Representation (1550 kbps, 720p) is used by 1 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 5 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 11 users. 
 
Representation (1900 kbps, 720p) is used by 8 users using tablet. 
Representation (1900 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1900 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 3 users using laptop. 
Representation (1900 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 7 users. 
 
Representation (2350 kbps, 1080p) is used by 7 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 6 users using HDTV via ADSL-fast. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (5450 kbps, 1080p) is used by 14 users. 
 
Representation (5450 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5450 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (5450 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 8 representations. 
 
Representation (150 kbps, 224p) is used by 10 users. 
 
Representation (150 kbps, 224p) is used by 10 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 30 users. 
 
Representation (650 kbps, 224p) is used by 30 users using mobile. 
Representation (650 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 5 users. 
 
Representation (400 kbps, 360p) is used by 5 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1850 kbps, 360p) is used by 29 users. 
 
Representation (1850 kbps, 360p) is used by 29 users using smartphone. 
Representation (1850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1850 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (1850 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1850 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 720p) is used by 14 users. 
 
Representation (800 kbps, 720p) is used by 5 users using tablet. 
Representation (800 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 9 users using laptop. 
Representation (800 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2300 kbps, 720p) is used by 31 users. 
 
Representation (2300 kbps, 720p) is used by 14 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 17 users using laptop. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 7 users. 
 
Representation (1000 kbps, 1080p) is used by 7 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2150 kbps, 1080p) is used by 16 users. 
 
Representation (2150 kbps, 1080p) is used by 16 users using HDTV. 
Representation (2150 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (2150 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (2150 kbps, 1080p) is used by 2 users using HDTV via FTTH. 
Representation (2150 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 9 representations. 
 
Representation (200 kbps, 224p) is used by 13 users. 
 
Representation (200 kbps, 224p) is used by 13 users using mobile. 
Representation (200 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1450 kbps, 224p) is used by 15 users. 
 
Representation (1450 kbps, 224p) is used by 15 users using mobile. 
Representation (1450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1450 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1450 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (350 kbps, 360p) is used by 5 users. 
 
Representation (350 kbps, 360p) is used by 5 users using smartphone. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 16 users. 
 
Representation (850 kbps, 360p) is used by 16 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 6 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 5 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 38 users. 
 
Representation (1550 kbps, 720p) is used by 18 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 20 users using laptop. 
Representation (1550 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (3350 kbps, 720p) is used by 30 users. 
 
Representation (3350 kbps, 720p) is used by 18 users using tablet. 
Representation (3350 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (3350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (3350 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3350 kbps, 720p) is used by 12 users using laptop. 
Representation (3350 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3350 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 6 users. 
 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

Representation (3650 kbps, 1080p) is used by 13 users. 
 
Representation (3650 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (3650 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 14 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 5 users. 
 
Representation (600 kbps, 224p) is used by 5 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (1900 kbps, 224p) is used by 18 users. 
 
Representation (1900 kbps, 224p) is used by 18 users using mobile. 
Representation (1900 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1900 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 5 users. 
 
Representation (650 kbps, 360p) is used by 5 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 9 users. 
 
Representation (1400 kbps, 360p) is used by 9 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 14 users. 
 
Representation (2550 kbps, 360p) is used by 14 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2550 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 6 users. 
 
Representation (1650 kbps, 720p) is used by 4 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 11 users. 
 
Representation (2150 kbps, 720p) is used by 5 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 6 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 10 users. 
 
Representation (3050 kbps, 720p) is used by 4 users using tablet. 
Representation (3050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 6 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 14 users. 
 
Representation (3800 kbps, 720p) is used by 8 users using tablet. 
Representation (3800 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 6 users using laptop. 
Representation (3800 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (7100 kbps, 720p) is used by 13 users. 
 
Representation (7100 kbps, 720p) is used by 6 users using tablet. 
Representation (7100 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (7100 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (7100 kbps, 720p) is used by 7 users using laptop. 
Representation (7100 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (7100 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 4 users. 
 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 

Representation (8450 kbps, 1080p) is used by 10 users. 
 
Representation (8450 kbps, 1080p) is used by 10 users using HDTV. 
Representation (8450 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (8450 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 9 representations. 
 
Representation (250 kbps, 224p) is used by 4 users. 
 
Representation (250 kbps, 224p) is used by 4 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 30 users. 
 
Representation (650 kbps, 224p) is used by 30 users using mobile. 
Representation (650 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 16 users. 
 
Representation (1200 kbps, 224p) is used by 16 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 8 users. 
 
Representation (500 kbps, 360p) is used by 8 users using smartphone. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 360p) is used by 17 users. 
 
Representation (1550 kbps, 360p) is used by 17 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 38 users. 
 
Representation (1550 kbps, 720p) is used by 18 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 20 users using laptop. 
Representation (1550 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 7 users. 
 
Representation (2350 kbps, 1080p) is used by 7 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 6 users using HDTV via ADSL-fast. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (5650 kbps, 1080p) is used by 14 users. 
 
Representation (5650 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5650 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (5650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 8 representations. 
 
Representation (150 kbps, 224p) is used by 10 users. 
 
Representation (150 kbps, 224p) is used by 10 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 30 users. 
 
Representation (650 kbps, 224p) is used by 30 users using mobile. 
Representation (650 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 5 users. 
 
Representation (400 kbps, 360p) is used by 5 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1850 kbps, 360p) is used by 29 users. 
 
Representation (1850 kbps, 360p) is used by 29 users using smartphone. 
Representation (1850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1850 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (1850 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1850 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 720p) is used by 14 users. 
 
Representation (800 kbps, 720p) is used by 5 users using tablet. 
Representation (800 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 9 users using laptop. 
Representation (800 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2300 kbps, 720p) is used by 31 users. 
 
Representation (2300 kbps, 720p) is used by 14 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 17 users using laptop. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 7 users. 
 
Representation (1000 kbps, 1080p) is used by 7 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2150 kbps, 1080p) is used by 16 users. 
 
Representation (2150 kbps, 1080p) is used by 16 users using HDTV. 
Representation (2150 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (2150 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (2150 kbps, 1080p) is used by 2 users using HDTV via FTTH. 
Representation (2150 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 9 representations. 
 
Representation (200 kbps, 224p) is used by 13 users. 
 
Representation (200 kbps, 224p) is used by 13 users using mobile. 
Representation (200 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1450 kbps, 224p) is used by 15 users. 
 
Representation (1450 kbps, 224p) is used by 15 users using mobile. 
Representation (1450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1450 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1450 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (350 kbps, 360p) is used by 5 users. 
 
Representation (350 kbps, 360p) is used by 5 users using smartphone. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 16 users. 
 
Representation (850 kbps, 360p) is used by 16 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 6 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 5 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 38 users. 
 
Representation (1550 kbps, 720p) is used by 18 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 20 users using laptop. 
Representation (1550 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (3350 kbps, 720p) is used by 30 users. 
 
Representation (3350 kbps, 720p) is used by 18 users using tablet. 
Representation (3350 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (3350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (3350 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3350 kbps, 720p) is used by 12 users using laptop. 
Representation (3350 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3350 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 6 users. 
 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

Representation (3650 kbps, 1080p) is used by 13 users. 
 
Representation (3650 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (3650 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 14 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 5 users. 
 
Representation (600 kbps, 224p) is used by 5 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (1900 kbps, 224p) is used by 18 users. 
 
Representation (1900 kbps, 224p) is used by 18 users using mobile. 
Representation (1900 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1900 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 5 users. 
 
Representation (650 kbps, 360p) is used by 5 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 9 users. 
 
Representation (1400 kbps, 360p) is used by 9 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 14 users. 
 
Representation (2550 kbps, 360p) is used by 14 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2550 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 6 users. 
 
Representation (1650 kbps, 720p) is used by 4 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 11 users. 
 
Representation (2150 kbps, 720p) is used by 5 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 6 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 10 users. 
 
Representation (3050 kbps, 720p) is used by 4 users using tablet. 
Representation (3050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 6 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 14 users. 
 
Representation (3800 kbps, 720p) is used by 8 users using tablet. 
Representation (3800 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 6 users using laptop. 
Representation (3800 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (7100 kbps, 720p) is used by 13 users. 
 
Representation (7100 kbps, 720p) is used by 6 users using tablet. 
Representation (7100 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (7100 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (7100 kbps, 720p) is used by 7 users using laptop. 
Representation (7100 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (7100 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 4 users. 
 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 

Representation (8450 kbps, 1080p) is used by 10 users. 
 
Representation (8450 kbps, 1080p) is used by 10 users using HDTV. 
Representation (8450 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (8450 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 9 representations. 
 
Representation (250 kbps, 224p) is used by 4 users. 
 
Representation (250 kbps, 224p) is used by 4 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 30 users. 
 
Representation (650 kbps, 224p) is used by 30 users using mobile. 
Representation (650 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 16 users. 
 
Representation (1200 kbps, 224p) is used by 16 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 8 users. 
 
Representation (500 kbps, 360p) is used by 8 users using smartphone. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1550 kbps, 360p) is used by 17 users. 
 
Representation (1550 kbps, 360p) is used by 17 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 38 users. 
 
Representation (1550 kbps, 720p) is used by 18 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 20 users using laptop. 
Representation (1550 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 7 users. 
 
Representation (2350 kbps, 1080p) is used by 7 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 6 users using HDTV via ADSL-fast. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (5650 kbps, 1080p) is used by 14 users. 
 
Representation (5650 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5650 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (5650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 34 users. 
 
Representation (150 kbps, 360p) is used by 34 users using smartphone. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 54 users. 
 
Video 'documentary' had 3 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 21 users. 
 
Representation (300 kbps, 360p) is used by 21 users using smartphone. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (300 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 5 users. 
 
Representation (950 kbps, 720p) is used by 3 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop. 
Representation (950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 3 representations. 
 
Representation (300 kbps, 224p) is used by 37 users. 
 
Representation (300 kbps, 224p) is used by 37 users using mobile. 
Representation (300 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 12 users. 
 
Representation (350 kbps, 224p) is used by 12 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 28 users. 
 
Representation (600 kbps, 360p) is used by 28 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 14 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 53 users. 
 
Video 'video' had 3 representations. 
 
Representation (250 kbps, 224p) is used by 3 users. 
 
Representation (250 kbps, 224p) is used by 3 users using mobile. 
Representation (250 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 37 users. 
 
Representation (300 kbps, 224p) is used by 37 users using mobile. 
Representation (300 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 25 users. 
 
Representation (400 kbps, 360p) is used by 25 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 



==> representations/repReport_scenario_1_40_reps_1500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 7 representations. 
 
Representation (277 kbps, 224p) is used by 24 users. 
 
Representation (277 kbps, 224p) is used by 24 users using mobile. 
Representation (277 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (277 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (277 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (362 kbps, 360p) is used by 9 users. 
 
Representation (362 kbps, 360p) is used by 9 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (1382 kbps, 360p) is used by 16 users. 
 
Representation (1382 kbps, 360p) is used by 16 users using smartphone. 
Representation (1382 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1382 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1382 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 9 users. 
 
Representation (830 kbps, 720p) is used by 7 users using tablet. 
Representation (830 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2105 kbps, 720p) is used by 40 users. 
 
Representation (2105 kbps, 720p) is used by 20 users using tablet. 
Representation (2105 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2105 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2105 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2105 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2105 kbps, 720p) is used by 20 users using laptop. 
Representation (2105 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2105 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (2105 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2105 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 12 users. 
 
Representation (1085 kbps, 1080p) is used by 12 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (2402 kbps, 1080p) is used by 22 users. 
 
Representation (2402 kbps, 1080p) is used by 22 users using HDTV. 
Representation (2402 kbps, 1080p) is used by 10 users using HDTV via ADSL-fast. 
Representation (2402 kbps, 1080p) is used by 2 users using HDTV via FTTH. 
Representation (2402 kbps, 1080p) is used by 10 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 9 representations. 
 
Representation (235 kbps, 224p) is used by 14 users. 
 
Representation (235 kbps, 224p) is used by 14 users using mobile. 
Representation (235 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (235 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (235 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 12 users. 
 
Representation (320 kbps, 360p) is used by 12 users using smartphone. 
Representation (320 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (320 kbps, 360p) is used by 3 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1467 kbps, 360p) is used by 21 users. 
 
Representation (1467 kbps, 360p) is used by 21 users using smartphone. 
Representation (1467 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1467 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1467 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 6 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 4 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 17 users. 
 
Representation (1680 kbps, 720p) is used by 7 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (1680 kbps, 720p) is used by 10 users using laptop. 
Representation (1680 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1680 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 43 users. 
 
Representation (3890 kbps, 720p) is used by 25 users using tablet. 
Representation (3890 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 18 users using laptop. 
Representation (3890 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2105 kbps, 1080p) is used by 9 users. 
 
Representation (2105 kbps, 1080p) is used by 9 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 15 users. 
 
Representation (4060 kbps, 1080p) is used by 15 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 4 users using HDTV via FTTH. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 13 representations. 
 
Representation (532 kbps, 224p) is used by 8 users. 
 
Representation (532 kbps, 224p) is used by 8 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (532 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (532 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (532 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (1807 kbps, 224p) is used by 13 users. 
 
Representation (1807 kbps, 224p) is used by 13 users using mobile. 
Representation (1807 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1807 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1807 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 4 users. 
 
Representation (617 kbps, 360p) is used by 4 users using smartphone. 
Representation (617 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (617 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 6 users. 
 
Representation (1340 kbps, 360p) is used by 6 users using smartphone. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 11 users. 
 
Representation (1977 kbps, 720p) is used by 7 users using tablet. 
Representation (1977 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 4 users using laptop. 
Representation (1977 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2785 kbps, 720p) is used by 16 users. 
 
Representation (2785 kbps, 720p) is used by 10 users using tablet. 
Representation (2785 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2785 kbps, 720p) is used by 6 users using laptop. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 43 users. 
 
Representation (3890 kbps, 720p) is used by 25 users using tablet. 
Representation (3890 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 18 users using laptop. 
Representation (3890 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (6567 kbps, 720p) is used by 14 users. 
 
Representation (6567 kbps, 720p) is used by 8 users using tablet. 
Representation (6567 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6567 kbps, 720p) is used by 6 users using laptop. 
Representation (6567 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 3 users. 
 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 9 users. 
 
Representation (5080 kbps, 1080p) is used by 9 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 2 users using HDTV via FTTH. 

Representation (7842 kbps, 1080p) is used by 9 users. 
 
Representation (7842 kbps, 1080p) is used by 9 users using HDTV. 
Representation (7842 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (7842 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 11 representations. 
 
Representation (235 kbps, 224p) is used by 14 users. 
 
Representation (235 kbps, 224p) is used by 14 users using mobile. 
Representation (235 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (235 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (235 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 7 users. 
 
Representation (490 kbps, 224p) is used by 7 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (490 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 14 users. 
 
Representation (2020 kbps, 224p) is used by 14 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2020 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 7 users. 
 
Representation (575 kbps, 360p) is used by 7 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (575 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 5 users. 
 
Representation (1510 kbps, 720p) is used by 2 users using tablet. 
Representation (1510 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 3 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 17 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 11 users using laptop. 
Representation (2062 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 22 users. 
 
Representation (4060 kbps, 720p) is used by 11 users using tablet. 
Representation (4060 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 11 users using laptop. 
Representation (4060 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2232 kbps, 1080p) is used by 4 users. 
 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 13 users. 
 
Representation (3295 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

Representation (6525 kbps, 1080p) is used by 10 users. 
 
Representation (6525 kbps, 1080p) is used by 10 users using HDTV. 
Representation (6525 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6525 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_1750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 7 representations. 
 
Representation (277 kbps, 224p) is used by 24 users. 
 
Representation (277 kbps, 224p) is used by 24 users using mobile. 
Representation (277 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (277 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (277 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (362 kbps, 360p) is used by 9 users. 
 
Representation (362 kbps, 360p) is used by 9 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (1382 kbps, 360p) is used by 16 users. 
 
Representation (1382 kbps, 360p) is used by 16 users using smartphone. 
Representation (1382 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1382 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1382 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 9 users. 
 
Representation (830 kbps, 720p) is used by 7 users using tablet. 
Representation (830 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2105 kbps, 720p) is used by 40 users. 
 
Representation (2105 kbps, 720p) is used by 20 users using tablet. 
Representation (2105 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2105 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2105 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2105 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2105 kbps, 720p) is used by 20 users using laptop. 
Representation (2105 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2105 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (2105 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2105 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 12 users. 
 
Representation (1085 kbps, 1080p) is used by 12 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (2402 kbps, 1080p) is used by 22 users. 
 
Representation (2402 kbps, 1080p) is used by 22 users using HDTV. 
Representation (2402 kbps, 1080p) is used by 10 users using HDTV via ADSL-fast. 
Representation (2402 kbps, 1080p) is used by 2 users using HDTV via FTTH. 
Representation (2402 kbps, 1080p) is used by 10 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 9 representations. 
 
Representation (235 kbps, 224p) is used by 14 users. 
 
Representation (235 kbps, 224p) is used by 14 users using mobile. 
Representation (235 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (235 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (235 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 12 users. 
 
Representation (320 kbps, 360p) is used by 12 users using smartphone. 
Representation (320 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (320 kbps, 360p) is used by 3 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1467 kbps, 360p) is used by 21 users. 
 
Representation (1467 kbps, 360p) is used by 21 users using smartphone. 
Representation (1467 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1467 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1467 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 6 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 4 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 17 users. 
 
Representation (1680 kbps, 720p) is used by 7 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (1680 kbps, 720p) is used by 10 users using laptop. 
Representation (1680 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1680 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 43 users. 
 
Representation (3890 kbps, 720p) is used by 25 users using tablet. 
Representation (3890 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 18 users using laptop. 
Representation (3890 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2105 kbps, 1080p) is used by 9 users. 
 
Representation (2105 kbps, 1080p) is used by 9 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 15 users. 
 
Representation (4060 kbps, 1080p) is used by 15 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 4 users using HDTV via FTTH. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 13 representations. 
 
Representation (532 kbps, 224p) is used by 8 users. 
 
Representation (532 kbps, 224p) is used by 8 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (532 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (532 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (532 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (1807 kbps, 224p) is used by 13 users. 
 
Representation (1807 kbps, 224p) is used by 13 users using mobile. 
Representation (1807 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1807 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1807 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 4 users. 
 
Representation (617 kbps, 360p) is used by 4 users using smartphone. 
Representation (617 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (617 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 6 users. 
 
Representation (1340 kbps, 360p) is used by 6 users using smartphone. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 11 users. 
 
Representation (1977 kbps, 720p) is used by 7 users using tablet. 
Representation (1977 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 4 users using laptop. 
Representation (1977 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2785 kbps, 720p) is used by 16 users. 
 
Representation (2785 kbps, 720p) is used by 10 users using tablet. 
Representation (2785 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2785 kbps, 720p) is used by 6 users using laptop. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 43 users. 
 
Representation (3890 kbps, 720p) is used by 25 users using tablet. 
Representation (3890 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 18 users using laptop. 
Representation (3890 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (6567 kbps, 720p) is used by 14 users. 
 
Representation (6567 kbps, 720p) is used by 8 users using tablet. 
Representation (6567 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6567 kbps, 720p) is used by 6 users using laptop. 
Representation (6567 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 3 users. 
 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 9 users. 
 
Representation (5080 kbps, 1080p) is used by 9 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 2 users using HDTV via FTTH. 

Representation (7842 kbps, 1080p) is used by 9 users. 
 
Representation (7842 kbps, 1080p) is used by 9 users using HDTV. 
Representation (7842 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (7842 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 11 representations. 
 
Representation (235 kbps, 224p) is used by 14 users. 
 
Representation (235 kbps, 224p) is used by 14 users using mobile. 
Representation (235 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (235 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (235 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 7 users. 
 
Representation (490 kbps, 224p) is used by 7 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (490 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 14 users. 
 
Representation (2020 kbps, 224p) is used by 14 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2020 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 7 users. 
 
Representation (575 kbps, 360p) is used by 7 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (575 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 5 users. 
 
Representation (1510 kbps, 720p) is used by 2 users using tablet. 
Representation (1510 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 3 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 17 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 11 users using laptop. 
Representation (2062 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 22 users. 
 
Representation (4060 kbps, 720p) is used by 11 users using tablet. 
Representation (4060 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 11 users using laptop. 
Representation (4060 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2232 kbps, 1080p) is used by 4 users. 
 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 13 users. 
 
Representation (3295 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

Representation (6525 kbps, 1080p) is used by 10 users. 
 
Representation (6525 kbps, 1080p) is used by 10 users using HDTV. 
Representation (6525 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6525 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_2000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 7 representations. 
 
Representation (277 kbps, 224p) is used by 24 users. 
 
Representation (277 kbps, 224p) is used by 24 users using mobile. 
Representation (277 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (277 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (277 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (362 kbps, 360p) is used by 9 users. 
 
Representation (362 kbps, 360p) is used by 9 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (1382 kbps, 360p) is used by 16 users. 
 
Representation (1382 kbps, 360p) is used by 16 users using smartphone. 
Representation (1382 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1382 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1382 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 9 users. 
 
Representation (830 kbps, 720p) is used by 7 users using tablet. 
Representation (830 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2105 kbps, 720p) is used by 40 users. 
 
Representation (2105 kbps, 720p) is used by 20 users using tablet. 
Representation (2105 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2105 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2105 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2105 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2105 kbps, 720p) is used by 20 users using laptop. 
Representation (2105 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2105 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (2105 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2105 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 12 users. 
 
Representation (1085 kbps, 1080p) is used by 12 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (2402 kbps, 1080p) is used by 22 users. 
 
Representation (2402 kbps, 1080p) is used by 22 users using HDTV. 
Representation (2402 kbps, 1080p) is used by 10 users using HDTV via ADSL-fast. 
Representation (2402 kbps, 1080p) is used by 2 users using HDTV via FTTH. 
Representation (2402 kbps, 1080p) is used by 10 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 9 representations. 
 
Representation (235 kbps, 224p) is used by 14 users. 
 
Representation (235 kbps, 224p) is used by 14 users using mobile. 
Representation (235 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (235 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (235 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 12 users. 
 
Representation (320 kbps, 360p) is used by 12 users using smartphone. 
Representation (320 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (320 kbps, 360p) is used by 3 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (1467 kbps, 360p) is used by 21 users. 
 
Representation (1467 kbps, 360p) is used by 21 users using smartphone. 
Representation (1467 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1467 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1467 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 6 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 4 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 17 users. 
 
Representation (1680 kbps, 720p) is used by 7 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (1680 kbps, 720p) is used by 10 users using laptop. 
Representation (1680 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1680 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 43 users. 
 
Representation (3890 kbps, 720p) is used by 25 users using tablet. 
Representation (3890 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 18 users using laptop. 
Representation (3890 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2105 kbps, 1080p) is used by 9 users. 
 
Representation (2105 kbps, 1080p) is used by 9 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 15 users. 
 
Representation (4060 kbps, 1080p) is used by 15 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 4 users using HDTV via FTTH. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 13 representations. 
 
Representation (532 kbps, 224p) is used by 8 users. 
 
Representation (532 kbps, 224p) is used by 8 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (532 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (532 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (532 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (1807 kbps, 224p) is used by 13 users. 
 
Representation (1807 kbps, 224p) is used by 13 users using mobile. 
Representation (1807 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1807 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1807 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 4 users. 
 
Representation (617 kbps, 360p) is used by 4 users using smartphone. 
Representation (617 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (617 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 6 users. 
 
Representation (1340 kbps, 360p) is used by 6 users using smartphone. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 11 users. 
 
Representation (1977 kbps, 720p) is used by 7 users using tablet. 
Representation (1977 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 4 users using laptop. 
Representation (1977 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2785 kbps, 720p) is used by 16 users. 
 
Representation (2785 kbps, 720p) is used by 10 users using tablet. 
Representation (2785 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2785 kbps, 720p) is used by 6 users using laptop. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 43 users. 
 
Representation (3890 kbps, 720p) is used by 25 users using tablet. 
Representation (3890 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 18 users using laptop. 
Representation (3890 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (6567 kbps, 720p) is used by 14 users. 
 
Representation (6567 kbps, 720p) is used by 8 users using tablet. 
Representation (6567 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6567 kbps, 720p) is used by 6 users using laptop. 
Representation (6567 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 3 users. 
 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 9 users. 
 
Representation (5080 kbps, 1080p) is used by 9 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 2 users using HDTV via FTTH. 

Representation (7842 kbps, 1080p) is used by 9 users. 
 
Representation (7842 kbps, 1080p) is used by 9 users using HDTV. 
Representation (7842 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (7842 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 11 representations. 
 
Representation (235 kbps, 224p) is used by 14 users. 
 
Representation (235 kbps, 224p) is used by 14 users using mobile. 
Representation (235 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (235 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (235 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 7 users. 
 
Representation (490 kbps, 224p) is used by 7 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (490 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 14 users. 
 
Representation (2020 kbps, 224p) is used by 14 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2020 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 7 users. 
 
Representation (575 kbps, 360p) is used by 7 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (575 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 5 users. 
 
Representation (1510 kbps, 720p) is used by 2 users using tablet. 
Representation (1510 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 3 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 17 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 11 users using laptop. 
Representation (2062 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 22 users. 
 
Representation (4060 kbps, 720p) is used by 11 users using tablet. 
Representation (4060 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 11 users using laptop. 
Representation (4060 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2232 kbps, 1080p) is used by 4 users. 
 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 13 users. 
 
Representation (3295 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

Representation (6525 kbps, 1080p) is used by 10 users. 
 
Representation (6525 kbps, 1080p) is used by 10 users using HDTV. 
Representation (6525 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6525 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 5 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 22 users. 
 
Representation (200 kbps, 360p) is used by 22 users using smartphone. 
Representation (200 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 5 users using smartphone via Wifi. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (250 kbps, 360p) is used by 12 users. 
 
Representation (250 kbps, 360p) is used by 12 users using smartphone. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' had 4 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 57 users. 
 
Representation (950 kbps, 720p) is used by 28 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 1 users. 
 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 4 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 24 users. 
 
Representation (450 kbps, 224p) is used by 24 users using mobile. 
Representation (450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (450 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 26 users. 
 
Representation (650 kbps, 360p) is used by 26 users using smartphone. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (700 kbps, 360p) is used by 2 users. 
 
Representation (700 kbps, 360p) is used by 2 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' had 6 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 25 users. 
 
Representation (400 kbps, 224p) is used by 25 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 24 users. 
 
Representation (450 kbps, 224p) is used by 24 users using mobile. 
Representation (450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (450 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (450 kbps, 360p) is used by 25 users. 
 
Representation (450 kbps, 360p) is used by 25 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1350 kbps, 720p) is used by 46 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 22 users using laptop. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_40_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (250 kbps, 360p) is used by 34 users. 
 
Representation (250 kbps, 360p) is used by 34 users using smartphone. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 4 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 57 users. 
 
Representation (950 kbps, 720p) is used by 28 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 105 users. 
 
Video 'sport' had 5 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 23 users. 
 
Representation (500 kbps, 224p) is used by 23 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 1 users. 
 
Representation (650 kbps, 360p) is used by 1 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 27 users. 
 
Representation (750 kbps, 360p) is used by 27 users using smartphone. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 53 users. 
 
Representation (1650 kbps, 720p) is used by 27 users using tablet. 
Representation (1650 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 26 users using laptop. 
Representation (1650 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' had 5 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 26 users. 
 
Representation (400 kbps, 224p) is used by 26 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1350 kbps, 720p) is used by 46 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 22 users using laptop. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_40_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 34 users. 
 
Representation (300 kbps, 360p) is used by 34 users using smartphone. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 6 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 20 users. 
 
Representation (450 kbps, 360p) is used by 20 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1050 kbps, 720p) is used by 56 users. 
 
Representation (1050 kbps, 720p) is used by 28 users using tablet. 
Representation (1050 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1050 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1050 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1050 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1050 kbps, 720p) is used by 28 users using laptop. 
Representation (1050 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1050 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1050 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 8 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 22 users. 
 
Representation (650 kbps, 224p) is used by 22 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1000 kbps, 360p) is used by 26 users. 
 
Representation (1000 kbps, 360p) is used by 26 users using smartphone. 
Representation (1000 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1000 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1000 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1000 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 54 users. 
 
Representation (1650 kbps, 720p) is used by 27 users using tablet. 
Representation (1650 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 27 users using laptop. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (3050 kbps, 1080p) is used by 15 users. 
 
Representation (3050 kbps, 1080p) is used by 15 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (3050 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 10 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 14 users. 
 
Representation (500 kbps, 224p) is used by 14 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 11 users. 
 
Representation (550 kbps, 224p) is used by 11 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 1 users. 
 
Representation (500 kbps, 360p) is used by 1 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 1 users. 
 
Representation (550 kbps, 360p) is used by 1 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 2 users. 
 
Representation (600 kbps, 360p) is used by 2 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1450 kbps, 720p) is used by 46 users. 
 
Representation (1450 kbps, 720p) is used by 24 users using tablet. 
Representation (1450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 22 users using laptop. 
Representation (1450 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 21 users. 
 
Representation (2250 kbps, 1080p) is used by 21 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 15 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 5 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 31 users. 
 
Representation (250 kbps, 224p) is used by 31 users using mobile. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 9 representations. 
 
Representation (200 kbps, 224p) is used by 4 users. 
 
Representation (200 kbps, 224p) is used by 4 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 25 users. 
 
Representation (300 kbps, 224p) is used by 25 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 4 users. 
 
Representation (450 kbps, 360p) is used by 4 users using smartphone. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 18 users. 
 
Representation (600 kbps, 360p) is used by 18 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 2 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 2 users. 
 
Representation (1300 kbps, 720p) is used by 2 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 53 users. 
 
Representation (1450 kbps, 720p) is used by 28 users using tablet. 
Representation (1450 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 25 users using laptop. 
Representation (1450 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1950 kbps, 1080p) is used by 19 users. 
 
Representation (1950 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1950 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1950 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1950 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 14 representations. 
 
Representation (300 kbps, 224p) is used by 25 users. 
 
Representation (300 kbps, 224p) is used by 25 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 20 users. 
 
Representation (950 kbps, 224p) is used by 20 users using mobile. 
Representation (950 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (950 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (950 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (950 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 3 users. 
 
Representation (650 kbps, 360p) is used by 3 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 2 users. 
 
Representation (1050 kbps, 360p) is used by 2 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 2 users. 
 
Representation (1200 kbps, 360p) is used by 2 users using smartphone. 
Representation (1200 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 3 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (2000 kbps, 720p) is used by 3 users. 
 
Representation (2000 kbps, 720p) is used by 2 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 1 users using laptop. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 5 users. 
 
Representation (2150 kbps, 720p) is used by 3 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 2 users using laptop. 
Representation (2150 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 43 users. 
 
Representation (2450 kbps, 720p) is used by 20 users using tablet. 
Representation (2450 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2450 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (2450 kbps, 720p) is used by 23 users using laptop. 
Representation (2450 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2450 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (3300 kbps, 1080p) is used by 15 users. 
 
Representation (3300 kbps, 1080p) is used by 15 users using HDTV. 
Representation (3300 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (3300 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 12 representations. 
 
Representation (250 kbps, 224p) is used by 31 users. 
 
Representation (250 kbps, 224p) is used by 31 users using mobile. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 18 users. 
 
Representation (750 kbps, 224p) is used by 18 users using mobile. 
Representation (750 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (750 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (750 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 18 users. 
 
Representation (600 kbps, 360p) is used by 18 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 3 users. 
 
Representation (650 kbps, 360p) is used by 3 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (950 kbps, 360p) is used by 19 users. 
 
Representation (950 kbps, 360p) is used by 19 users using smartphone. 
Representation (950 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (950 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (950 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (950 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 3 users. 
 
Representation (1550 kbps, 720p) is used by 1 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 2 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 43 users. 
 
Representation (1750 kbps, 720p) is used by 23 users using tablet. 
Representation (1750 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1750 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (1750 kbps, 720p) is used by 20 users using laptop. 
Representation (1750 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1750 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 21 users. 
 
Representation (2350 kbps, 1080p) is used by 21 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 15 users using HDTV via ADSL-fast. 
Representation (2350 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 7 representations. 
 
Representation (150 kbps, 224p) is used by 4 users. 
 
Representation (150 kbps, 224p) is used by 4 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 29 users. 
 
Representation (300 kbps, 224p) is used by 29 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 2 users. 
 
Representation (400 kbps, 360p) is used by 2 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 32 users. 
 
Representation (550 kbps, 360p) is used by 32 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (550 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 4 users. 
 
Representation (800 kbps, 720p) is used by 1 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 3 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1000 kbps, 720p) is used by 43 users. 
 
Representation (1000 kbps, 720p) is used by 18 users using tablet. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 25 users using laptop. 
Representation (1000 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1000 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 23 users. 
 
Representation (1000 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1000 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 8 representations. 
 
Representation (200 kbps, 224p) is used by 5 users. 
 
Representation (200 kbps, 224p) is used by 5 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 26 users. 
 
Representation (400 kbps, 224p) is used by 26 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 5 users. 
 
Representation (350 kbps, 360p) is used by 5 users using smartphone. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 16 users. 
 
Representation (750 kbps, 360p) is used by 16 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 43 users. 
 
Representation (1000 kbps, 720p) is used by 18 users using tablet. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 25 users using laptop. 
Representation (1000 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1000 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1300 kbps, 720p) is used by 10 users. 
 
Representation (1300 kbps, 720p) is used by 2 users using tablet. 
Representation (1300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 8 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 52 users. 
 
Representation (1750 kbps, 720p) is used by 28 users using tablet. 
Representation (1750 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1750 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1750 kbps, 720p) is used by 24 users using laptop. 
Representation (1750 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1750 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 19 users. 
 
Representation (2250 kbps, 1080p) is used by 19 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2250 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 13 representations. 
 
Representation (300 kbps, 224p) is used by 29 users. 
 
Representation (300 kbps, 224p) is used by 29 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 4 users. 
 
Representation (600 kbps, 224p) is used by 4 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (1300 kbps, 224p) is used by 19 users. 
 
Representation (1300 kbps, 224p) is used by 19 users using mobile. 
Representation (1300 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1300 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1300 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 4 users. 
 
Representation (1050 kbps, 360p) is used by 4 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 6 users. 
 
Representation (1550 kbps, 360p) is used by 6 users using smartphone. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (2000 kbps, 360p) is used by 16 users. 
 
Representation (2000 kbps, 360p) is used by 16 users using smartphone. 
Representation (2000 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (2000 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2000 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2000 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 3 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (2000 kbps, 720p) is used by 8 users. 
 
Representation (2000 kbps, 720p) is used by 5 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 3 users using laptop. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 9 users. 
 
Representation (2450 kbps, 720p) is used by 3 users using tablet. 
Representation (2450 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2450 kbps, 720p) is used by 6 users using laptop. 
Representation (2450 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3200 kbps, 720p) is used by 34 users. 
 
Representation (3200 kbps, 720p) is used by 17 users using tablet. 
Representation (3200 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3200 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3200 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3200 kbps, 720p) is used by 17 users using laptop. 
Representation (3200 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (3200 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3200 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (4600 kbps, 1080p) is used by 14 users. 
 
Representation (4600 kbps, 1080p) is used by 14 users using HDTV. 
Representation (4600 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (4600 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 12 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 26 users. 
 
Representation (400 kbps, 224p) is used by 26 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 16 users. 
 
Representation (950 kbps, 224p) is used by 16 users using mobile. 
Representation (950 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (950 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (950 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (950 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 4 users. 
 
Representation (600 kbps, 360p) is used by 4 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 19 users. 
 
Representation (1150 kbps, 360p) is used by 19 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1150 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1150 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 3 users. 
 
Representation (1550 kbps, 720p) is used by 1 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 2 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 52 users. 
 
Representation (1750 kbps, 720p) is used by 28 users using tablet. 
Representation (1750 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1750 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1750 kbps, 720p) is used by 24 users using laptop. 
Representation (1750 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1750 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (2100 kbps, 720p) is used by 36 users. 
 
Representation (2100 kbps, 720p) is used by 21 users using tablet. 
Representation (2100 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2100 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2100 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2100 kbps, 720p) is used by 15 users using laptop. 
Representation (2100 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2100 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2100 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (2950 kbps, 1080p) is used by 20 users. 
 
Representation (2950 kbps, 1080p) is used by 20 users using HDTV. 
Representation (2950 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (2950 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_40_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 8 representations. 
 
Representation (150 kbps, 224p) is used by 6 users. 
 
Representation (150 kbps, 224p) is used by 6 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 29 users. 
 
Representation (400 kbps, 224p) is used by 29 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 2 users. 
 
Representation (400 kbps, 360p) is used by 2 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 32 users. 
 
Representation (700 kbps, 360p) is used by 32 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (700 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 6 users. 
 
Representation (800 kbps, 720p) is used by 2 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 4 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1200 kbps, 720p) is used by 39 users. 
 
Representation (1200 kbps, 720p) is used by 17 users using tablet. 
Representation (1200 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1200 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1200 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1200 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1200 kbps, 720p) is used by 22 users using laptop. 
Representation (1200 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (1200 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (1200 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1200 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 4 users. 
 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (1650 kbps, 1080p) is used by 19 users. 
 
Representation (1650 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1650 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1650 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (1650 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1650 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 9 representations. 
 
Representation (200 kbps, 224p) is used by 9 users. 
 
Representation (200 kbps, 224p) is used by 9 users using mobile. 
Representation (200 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 5 users. 
 
Representation (350 kbps, 360p) is used by 5 users using smartphone. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 16 users. 
 
Representation (850 kbps, 360p) is used by 16 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 4 users. 
 
Representation (1000 kbps, 720p) is used by 4 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 12 users. 
 
Representation (1450 kbps, 720p) is used by 4 users using tablet. 
Representation (1450 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 8 users using laptop. 
Representation (1450 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 41 users. 
 
Representation (2250 kbps, 720p) is used by 24 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2250 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2250 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 17 users using laptop. 
Representation (2250 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2250 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2250 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2900 kbps, 1080p) is used by 17 users. 
 
Representation (2900 kbps, 1080p) is used by 17 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2900 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2900 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 13 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 23 users. 
 
Representation (600 kbps, 224p) is used by 23 users using mobile. 
Representation (600 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (1550 kbps, 224p) is used by 19 users. 
 
Representation (1550 kbps, 224p) is used by 19 users using mobile. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1550 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1550 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 4 users. 
 
Representation (1050 kbps, 360p) is used by 4 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 8 users. 
 
Representation (1550 kbps, 360p) is used by 8 users using smartphone. 
Representation (1550 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 14 users. 
 
Representation (2550 kbps, 360p) is used by 14 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2550 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 6 users. 
 
Representation (1650 kbps, 720p) is used by 4 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 11 users. 
 
Representation (2150 kbps, 720p) is used by 5 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 6 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 17 users. 
 
Representation (3050 kbps, 720p) is used by 7 users using tablet. 
Representation (3050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 10 users using laptop. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (4400 kbps, 720p) is used by 20 users. 
 
Representation (4400 kbps, 720p) is used by 11 users using tablet. 
Representation (4400 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 9 users using laptop. 
Representation (4400 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 14 users. 
 
Representation (5700 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (5700 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 10 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 29 users. 
 
Representation (400 kbps, 224p) is used by 29 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 16 users. 
 
Representation (1200 kbps, 224p) is used by 16 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 6 users. 
 
Representation (500 kbps, 360p) is used by 6 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 19 users. 
 
Representation (1150 kbps, 360p) is used by 19 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1150 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1150 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 13 users. 
 
Representation (1550 kbps, 720p) is used by 6 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2300 kbps, 720p) is used by 33 users. 
 
Representation (2300 kbps, 720p) is used by 18 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 15 users using laptop. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 2 users. 
 
Representation (2350 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (3350 kbps, 1080p) is used by 19 users. 
 
Representation (3350 kbps, 1080p) is used by 19 users using HDTV. 
Representation (3350 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (3350 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 9 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 7 users. 
 
Representation (250 kbps, 224p) is used by 7 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 24 users. 
 
Representation (500 kbps, 224p) is used by 24 users using mobile. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 2 users. 
 
Representation (400 kbps, 360p) is used by 2 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 32 users. 
 
Representation (700 kbps, 360p) is used by 32 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (700 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 7 users. 
 
Representation (800 kbps, 720p) is used by 2 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 5 users using laptop. 
Representation (800 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1250 kbps, 720p) is used by 38 users. 
 
Representation (1250 kbps, 720p) is used by 17 users using tablet. 
Representation (1250 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1250 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1250 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1250 kbps, 720p) is used by 21 users using laptop. 
Representation (1250 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1250 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (1250 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1250 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 4 users. 
 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1750 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 14 representations. 
 
Representation (200 kbps, 224p) is used by 5 users. 
 
Representation (200 kbps, 224p) is used by 5 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 7 users. 
 
Representation (400 kbps, 224p) is used by 7 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 22 users. 
 
Representation (600 kbps, 224p) is used by 22 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 4 users. 
 
Representation (450 kbps, 360p) is used by 4 users using smartphone. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 16 users. 
 
Representation (850 kbps, 360p) is used by 16 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 2 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 4 users. 
 
Representation (1300 kbps, 720p) is used by 1 users using tablet. 
Representation (1300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 3 users using laptop. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 8 users. 
 
Representation (2000 kbps, 720p) is used by 4 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 4 users using laptop. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 45 users. 
 
Representation (2450 kbps, 720p) is used by 25 users using tablet. 
Representation (2450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2450 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2450 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2450 kbps, 720p) is used by 20 users using laptop. 
Representation (2450 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2450 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2450 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2900 kbps, 1080p) is used by 4 users. 
 
Representation (2900 kbps, 1080p) is used by 4 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (3600 kbps, 1080p) is used by 13 users. 
 
Representation (3600 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3600 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3600 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (3600 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 22 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 22 users. 
 
Representation (600 kbps, 224p) is used by 22 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 2 users. 
 
Representation (950 kbps, 224p) is used by 2 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (1900 kbps, 224p) is used by 18 users. 
 
Representation (1900 kbps, 224p) is used by 18 users using mobile. 
Representation (1900 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1900 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 3 users. 
 
Representation (1050 kbps, 360p) is used by 3 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 2 users. 
 
Representation (1400 kbps, 360p) is used by 2 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1600 kbps, 360p) is used by 4 users. 
 
Representation (1600 kbps, 360p) is used by 4 users using smartphone. 
Representation (1600 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 19 users. 
 
Representation (1900 kbps, 360p) is used by 19 users using smartphone. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1900 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (2650 kbps, 360p) is used by 13 users. 
 
Representation (2650 kbps, 360p) is used by 13 users using smartphone. 
Representation (2650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2650 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2650 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2650 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 3 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (2000 kbps, 720p) is used by 8 users. 
 
Representation (2000 kbps, 720p) is used by 4 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 4 users using laptop. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 5 users. 
 
Representation (2150 kbps, 720p) is used by 3 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 2 users using laptop. 
Representation (2150 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 45 users. 
 
Representation (2450 kbps, 720p) is used by 25 users using tablet. 
Representation (2450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2450 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2450 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2450 kbps, 720p) is used by 20 users using laptop. 
Representation (2450 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2450 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2450 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 6 users. 
 
Representation (3050 kbps, 720p) is used by 3 users using tablet. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 3 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3450 kbps, 720p) is used by 4 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using tablet. 
Representation (3450 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 3 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 7 users. 
 
Representation (3800 kbps, 720p) is used by 3 users using tablet. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 4 users using laptop. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4400 kbps, 720p) is used by 6 users. 
 
Representation (4400 kbps, 720p) is used by 4 users using tablet. 
Representation (4400 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 2 users using laptop. 
Representation (4400 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6250 kbps, 720p) is used by 14 users. 
 
Representation (6250 kbps, 720p) is used by 7 users using tablet. 
Representation (6250 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (6250 kbps, 720p) is used by 7 users using laptop. 
Representation (6250 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 4 users. 
 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 

Representation (7800 kbps, 1080p) is used by 10 users. 
 
Representation (7800 kbps, 1080p) is used by 10 users using HDTV. 
Representation (7800 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (7800 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 15 representations. 
 
Representation (250 kbps, 224p) is used by 7 users. 
 
Representation (250 kbps, 224p) is used by 7 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 7 users. 
 
Representation (400 kbps, 224p) is used by 7 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 16 users. 
 
Representation (1200 kbps, 224p) is used by 16 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 4 users. 
 
Representation (600 kbps, 360p) is used by 4 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 4 users. 
 
Representation (1150 kbps, 360p) is used by 4 users using smartphone. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 19 users. 
 
Representation (1900 kbps, 360p) is used by 19 users using smartphone. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1900 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 6 users. 
 
Representation (1750 kbps, 720p) is used by 1 users using tablet. 
Representation (1750 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1750 kbps, 720p) is used by 5 users using laptop. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 8 users. 
 
Representation (2050 kbps, 720p) is used by 7 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 1 users using laptop. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3150 kbps, 1080p) is used by 3 users. 
 
Representation (3150 kbps, 1080p) is used by 3 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 2 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 17 users. 
 
Representation (3750 kbps, 1080p) is used by 17 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 12 users using HDTV via ADSL-fast. 
Representation (3750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 10 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 9 users. 
 
Representation (250 kbps, 224p) is used by 9 users using mobile. 
Representation (250 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 30 users. 
 
Representation (650 kbps, 224p) is used by 30 users using mobile. 
Representation (650 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 4 users. 
 
Representation (400 kbps, 360p) is used by 4 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1100 kbps, 360p) is used by 30 users. 
 
Representation (1100 kbps, 360p) is used by 30 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1100 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (1100 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1100 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 720p) is used by 6 users. 
 
Representation (800 kbps, 720p) is used by 2 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 4 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1200 kbps, 720p) is used by 7 users. 
 
Representation (1200 kbps, 720p) is used by 2 users using tablet. 
Representation (1200 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1200 kbps, 720p) is used by 5 users using laptop. 
Representation (1200 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1200 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1200 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (1700 kbps, 720p) is used by 32 users. 
 
Representation (1700 kbps, 720p) is used by 15 users using tablet. 
Representation (1700 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1700 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1700 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1700 kbps, 720p) is used by 17 users using laptop. 
Representation (1700 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1700 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1700 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 4 users. 
 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1750 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 14 representations. 
 
Representation (200 kbps, 224p) is used by 5 users. 
 
Representation (200 kbps, 224p) is used by 5 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 11 users. 
 
Representation (400 kbps, 224p) is used by 11 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 31 users. 
 
Representation (1200 kbps, 224p) is used by 31 users using mobile. 
Representation (1200 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 13 users using mobile via Wifi. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 5 users. 
 
Representation (450 kbps, 360p) is used by 5 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (950 kbps, 360p) is used by 15 users. 
 
Representation (950 kbps, 360p) is used by 15 users using smartphone. 
Representation (950 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (950 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (950 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (950 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 2 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 4 users. 
 
Representation (1300 kbps, 720p) is used by 1 users using tablet. 
Representation (1300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 3 users using laptop. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 14 users. 
 
Representation (2000 kbps, 720p) is used by 8 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 6 users using laptop. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2900 kbps, 720p) is used by 33 users. 
 
Representation (2900 kbps, 720p) is used by 19 users using tablet. 
Representation (2900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2900 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2900 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2900 kbps, 720p) is used by 14 users using laptop. 
Representation (2900 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2900 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2900 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2900 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2900 kbps, 1080p) is used by 8 users. 
 
Representation (2900 kbps, 1080p) is used by 8 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2900 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

Representation (5000 kbps, 1080p) is used by 9 users. 
 
Representation (5000 kbps, 1080p) is used by 9 users using HDTV. 
Representation (5000 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (5000 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 21 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 4 users. 
 
Representation (600 kbps, 224p) is used by 4 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (1550 kbps, 224p) is used by 5 users. 
 
Representation (1550 kbps, 224p) is used by 5 users using mobile. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1550 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1550 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (2700 kbps, 224p) is used by 14 users. 
 
Representation (2700 kbps, 224p) is used by 14 users using mobile. 
Representation (2700 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (2700 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (2700 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 4 users. 
 
Representation (1050 kbps, 360p) is used by 4 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 5 users. 
 
Representation (1550 kbps, 360p) is used by 5 users using smartphone. 
Representation (1550 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 5 users. 
 
Representation (1900 kbps, 360p) is used by 5 users using smartphone. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 12 users. 
 
Representation (2750 kbps, 360p) is used by 12 users using smartphone. 
Representation (2750 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 3 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (2000 kbps, 720p) is used by 14 users. 
 
Representation (2000 kbps, 720p) is used by 8 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 6 users using laptop. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 5 users. 
 
Representation (2150 kbps, 720p) is used by 3 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 2 users using laptop. 
Representation (2150 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 6 users. 
 
Representation (2450 kbps, 720p) is used by 2 users using tablet. 
Representation (2450 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2450 kbps, 720p) is used by 4 users using laptop. 
Representation (2450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 7 users. 
 
Representation (3050 kbps, 720p) is used by 4 users using tablet. 
Representation (3050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 3 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 10 users. 
 
Representation (3550 kbps, 720p) is used by 3 users using tablet. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3550 kbps, 720p) is used by 7 users using laptop. 
Representation (3550 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (4400 kbps, 720p) is used by 6 users. 
 
Representation (4400 kbps, 720p) is used by 4 users using tablet. 
Representation (4400 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 2 users using laptop. 
Representation (4400 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6600 kbps, 720p) is used by 4 users. 
 
Representation (6600 kbps, 720p) is used by 4 users using tablet. 
Representation (6600 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 

Representation (8450 kbps, 720p) is used by 10 users. 
 
Representation (8450 kbps, 720p) is used by 3 users using tablet. 
Representation (8450 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8450 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (8450 kbps, 720p) is used by 7 users using laptop. 
Representation (8450 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (8450 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 4 users. 
 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 

Representation (8450 kbps, 1080p) is used by 10 users. 
 
Representation (8450 kbps, 1080p) is used by 10 users using HDTV. 
Representation (8450 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (8450 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 15 representations. 
 
Representation (250 kbps, 224p) is used by 9 users. 
 
Representation (250 kbps, 224p) is used by 9 users using mobile. 
Representation (250 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 11 users. 
 
Representation (400 kbps, 224p) is used by 11 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 30 users. 
 
Representation (650 kbps, 224p) is used by 30 users using mobile. 
Representation (650 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 31 users. 
 
Representation (1200 kbps, 224p) is used by 31 users using mobile. 
Representation (1200 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 13 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 4 users. 
 
Representation (600 kbps, 360p) is used by 4 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 5 users. 
 
Representation (1150 kbps, 360p) is used by 5 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2300 kbps, 360p) is used by 14 users. 
 
Representation (2300 kbps, 360p) is used by 14 users using smartphone. 
Representation (2300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (2300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2300 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 6 users. 
 
Representation (1750 kbps, 720p) is used by 1 users using tablet. 
Representation (1750 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1750 kbps, 720p) is used by 5 users using laptop. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 8 users. 
 
Representation (2050 kbps, 720p) is used by 7 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 1 users using laptop. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3150 kbps, 1080p) is used by 6 users. 
 
Representation (3150 kbps, 1080p) is used by 6 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (5300 kbps, 1080p) is used by 14 users. 
 
Representation (5300 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5300 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (5300 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 11 representations. 
 
Representation (150 kbps, 224p) is used by 4 users. 
 
Representation (150 kbps, 224p) is used by 4 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 10 users. 
 
Representation (300 kbps, 224p) is used by 10 users using mobile. 
Representation (300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (900 kbps, 224p) is used by 19 users. 
 
Representation (900 kbps, 224p) is used by 19 users using mobile. 
Representation (900 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (900 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (900 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (400 kbps, 360p) is used by 5 users. 
 
Representation (400 kbps, 360p) is used by 5 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1800 kbps, 360p) is used by 29 users. 
 
Representation (1800 kbps, 360p) is used by 29 users using smartphone. 
Representation (1800 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1800 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (1800 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1800 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 720p) is used by 6 users. 
 
Representation (800 kbps, 720p) is used by 2 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 4 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1200 kbps, 720p) is used by 8 users. 
 
Representation (1200 kbps, 720p) is used by 3 users using tablet. 
Representation (1200 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1200 kbps, 720p) is used by 5 users using laptop. 
Representation (1200 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1200 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1200 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2300 kbps, 720p) is used by 31 users. 
 
Representation (2300 kbps, 720p) is used by 14 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 17 users using laptop. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 4 users. 
 
Representation (1000 kbps, 1080p) is used by 4 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (1750 kbps, 1080p) is used by 7 users. 
 
Representation (1750 kbps, 1080p) is used by 7 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3450 kbps, 1080p) is used by 12 users. 
 
Representation (3450 kbps, 1080p) is used by 12 users using HDTV. 
Representation (3450 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (3450 kbps, 1080p) is used by 2 users using HDTV via FTTH. 
Representation (3450 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 14 representations. 
 
Representation (200 kbps, 224p) is used by 5 users. 
 
Representation (200 kbps, 224p) is used by 5 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 12 users. 
 
Representation (400 kbps, 224p) is used by 12 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (1850 kbps, 224p) is used by 14 users. 
 
Representation (1850 kbps, 224p) is used by 14 users using mobile. 
Representation (1850 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1850 kbps, 224p) is used by 5 users using mobile via ADSL-fast. 
Representation (1850 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 7 users. 
 
Representation (450 kbps, 360p) is used by 7 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (1400 kbps, 360p) is used by 13 users. 
 
Representation (1400 kbps, 360p) is used by 13 users using smartphone. 
Representation (1400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1400 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 2 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 4 users. 
 
Representation (1300 kbps, 720p) is used by 1 users using tablet. 
Representation (1300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 3 users using laptop. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 13 users. 
 
Representation (1550 kbps, 720p) is used by 4 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 9 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 12 users. 
 
Representation (2250 kbps, 720p) is used by 6 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 6 users using laptop. 
Representation (2250 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2250 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3450 kbps, 720p) is used by 29 users. 
 
Representation (3450 kbps, 720p) is used by 18 users using tablet. 
Representation (3450 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (3450 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 11 users using laptop. 
Representation (3450 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3450 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2900 kbps, 1080p) is used by 9 users. 
 
Representation (2900 kbps, 1080p) is used by 9 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2900 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2900 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

Representation (5950 kbps, 1080p) is used by 8 users. 
 
Representation (5950 kbps, 1080p) is used by 8 users using HDTV. 
Representation (5950 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (5950 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 19 representations. 
 
Representation (300 kbps, 224p) is used by 10 users. 
 
Representation (300 kbps, 224p) is used by 10 users using mobile. 
Representation (300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 4 users. 
 
Representation (600 kbps, 224p) is used by 4 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (1550 kbps, 224p) is used by 5 users. 
 
Representation (1550 kbps, 224p) is used by 5 users using mobile. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1550 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1550 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (2700 kbps, 224p) is used by 14 users. 
 
Representation (2700 kbps, 224p) is used by 14 users using mobile. 
Representation (2700 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (2700 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (2700 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 4 users. 
 
Representation (1050 kbps, 360p) is used by 4 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 8 users. 
 
Representation (1550 kbps, 360p) is used by 8 users using smartphone. 
Representation (1550 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 14 users. 
 
Representation (2550 kbps, 360p) is used by 14 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2550 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 3 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (2000 kbps, 720p) is used by 8 users. 
 
Representation (2000 kbps, 720p) is used by 5 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 3 users using laptop. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 6 users. 
 
Representation (2450 kbps, 720p) is used by 2 users using tablet. 
Representation (2450 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2450 kbps, 720p) is used by 4 users using laptop. 
Representation (2450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 7 users. 
 
Representation (3050 kbps, 720p) is used by 4 users using tablet. 
Representation (3050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 3 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 10 users. 
 
Representation (3550 kbps, 720p) is used by 3 users using tablet. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3550 kbps, 720p) is used by 7 users using laptop. 
Representation (3550 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (4400 kbps, 720p) is used by 6 users. 
 
Representation (4400 kbps, 720p) is used by 4 users using tablet. 
Representation (4400 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 2 users using laptop. 
Representation (4400 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6600 kbps, 720p) is used by 4 users. 
 
Representation (6600 kbps, 720p) is used by 4 users using tablet. 
Representation (6600 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 

Representation (8450 kbps, 720p) is used by 10 users. 
 
Representation (8450 kbps, 720p) is used by 3 users using tablet. 
Representation (8450 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8450 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (8450 kbps, 720p) is used by 7 users using laptop. 
Representation (8450 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (8450 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 4 users. 
 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 

Representation (8450 kbps, 1080p) is used by 10 users. 
 
Representation (8450 kbps, 1080p) is used by 10 users using HDTV. 
Representation (8450 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (8450 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 16 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 12 users. 
 
Representation (400 kbps, 224p) is used by 12 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 16 users. 
 
Representation (1200 kbps, 224p) is used by 16 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 4 users. 
 
Representation (600 kbps, 360p) is used by 4 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 5 users. 
 
Representation (1150 kbps, 360p) is used by 5 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2300 kbps, 360p) is used by 14 users. 
 
Representation (2300 kbps, 360p) is used by 14 users using smartphone. 
Representation (2300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (2300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2300 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 13 users. 
 
Representation (1550 kbps, 720p) is used by 4 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 9 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 6 users. 
 
Representation (1750 kbps, 720p) is used by 1 users using tablet. 
Representation (1750 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1750 kbps, 720p) is used by 5 users using laptop. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 8 users. 
 
Representation (2050 kbps, 720p) is used by 7 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 1 users using laptop. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2750 kbps, 720p) is used by 14 users. 
 
Representation (2750 kbps, 720p) is used by 7 users using tablet. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 7 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4600 kbps, 720p) is used by 15 users. 
 
Representation (4600 kbps, 720p) is used by 8 users using tablet. 
Representation (4600 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (4600 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4600 kbps, 720p) is used by 7 users using laptop. 
Representation (4600 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (4600 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3150 kbps, 1080p) is used by 6 users. 
 
Representation (3150 kbps, 1080p) is used by 6 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (5650 kbps, 1080p) is used by 14 users. 
 
Representation (5650 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5650 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (5650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 34 users. 
 
Representation (150 kbps, 360p) is used by 34 users using smartphone. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 54 users. 
 
Video 'documentary' had 3 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 21 users. 
 
Representation (300 kbps, 360p) is used by 21 users using smartphone. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (300 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 5 users. 
 
Representation (950 kbps, 720p) is used by 3 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop. 
Representation (950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 3 representations. 
 
Representation (300 kbps, 224p) is used by 37 users. 
 
Representation (300 kbps, 224p) is used by 37 users using mobile. 
Representation (300 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 12 users. 
 
Representation (350 kbps, 224p) is used by 12 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 28 users. 
 
Representation (600 kbps, 360p) is used by 28 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 14 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 53 users. 
 
Video 'video' had 3 representations. 
 
Representation (250 kbps, 224p) is used by 3 users. 
 
Representation (250 kbps, 224p) is used by 3 users using mobile. 
Representation (250 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 37 users. 
 
Representation (300 kbps, 224p) is used by 37 users using mobile. 
Representation (300 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 25 users. 
 
Representation (400 kbps, 360p) is used by 25 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 



==> representations/repReport_scenario_1_60_reps_1500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 10 representations. 
 
Representation (277 kbps, 224p) is used by 8 users. 
 
Representation (277 kbps, 224p) is used by 8 users using mobile. 
Representation (277 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1595 kbps, 224p) is used by 16 users. 
 
Representation (1595 kbps, 224p) is used by 16 users using mobile. 
Representation (1595 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1595 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1595 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1595 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (362 kbps, 360p) is used by 9 users. 
 
Representation (362 kbps, 360p) is used by 9 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (1382 kbps, 360p) is used by 16 users. 
 
Representation (1382 kbps, 360p) is used by 16 users using smartphone. 
Representation (1382 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1382 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1382 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 5 users. 
 
Representation (830 kbps, 720p) is used by 3 users using tablet. 
Representation (830 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1510 kbps, 720p) is used by 14 users. 
 
Representation (1510 kbps, 720p) is used by 8 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 6 users using laptop. 
Representation (1510 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2827 kbps, 720p) is used by 35 users. 
 
Representation (2827 kbps, 720p) is used by 18 users using tablet. 
Representation (2827 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2827 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2827 kbps, 720p) is used by 17 users using laptop. 
Representation (2827 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2827 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 11 users. 
 
Representation (1085 kbps, 1080p) is used by 11 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (2232 kbps, 1080p) is used by 13 users. 
 
Representation (2232 kbps, 1080p) is used by 13 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2232 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (3592 kbps, 1080p) is used by 14 users. 
 
Representation (3592 kbps, 1080p) is used by 14 users using HDTV. 
Representation (3592 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (3592 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (3592 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 16 representations. 
 
Representation (235 kbps, 224p) is used by 5 users. 
 
Representation (235 kbps, 224p) is used by 5 users using mobile. 
Representation (235 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (447 kbps, 224p) is used by 9 users. 
 
Representation (447 kbps, 224p) is used by 9 users using mobile. 
Representation (447 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (447 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (447 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 7 users. 
 
Representation (320 kbps, 360p) is used by 7 users using smartphone. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (702 kbps, 360p) is used by 6 users. 
 
Representation (702 kbps, 360p) is used by 6 users using smartphone. 
Representation (702 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (702 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (702 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1977 kbps, 360p) is used by 20 users. 
 
Representation (1977 kbps, 360p) is used by 20 users using smartphone. 
Representation (1977 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1977 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1977 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 3 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 

Representation (1340 kbps, 720p) is used by 3 users. 
 
Representation (1340 kbps, 720p) is used by 1 users using tablet. 
Representation (1340 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1340 kbps, 720p) is used by 2 users using laptop. 
Representation (1340 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 7 users. 
 
Representation (1680 kbps, 720p) is used by 3 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1680 kbps, 720p) is used by 4 users using laptop. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2402 kbps, 720p) is used by 14 users. 
 
Representation (2402 kbps, 720p) is used by 7 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 7 users using laptop. 
Representation (2402 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2402 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 20 users. 
 
Representation (3890 kbps, 720p) is used by 10 users using tablet. 
Representation (3890 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 10 users using laptop. 
Representation (3890 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (6865 kbps, 720p) is used by 17 users. 
 
Representation (6865 kbps, 720p) is used by 11 users using tablet. 
Representation (6865 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6865 kbps, 720p) is used by 6 users using laptop. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via FTTH. 

Representation (2105 kbps, 1080p) is used by 3 users. 
 
Representation (2105 kbps, 1080p) is used by 3 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2742 kbps, 1080p) is used by 6 users. 
 
Representation (2742 kbps, 1080p) is used by 6 users using HDTV. 
Representation (2742 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 6 users. 
 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (6100 kbps, 1080p) is used by 9 users. 
 
Representation (6100 kbps, 1080p) is used by 9 users using HDTV. 
Representation (6100 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6100 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 21 representations. 
 
Representation (532 kbps, 224p) is used by 4 users. 
 
Representation (532 kbps, 224p) is used by 4 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (532 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (532 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (830 kbps, 224p) is used by 5 users. 
 
Representation (830 kbps, 224p) is used by 5 users using mobile. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (830 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (2062 kbps, 224p) is used by 12 users. 
 
Representation (2062 kbps, 224p) is used by 12 users using mobile. 
Representation (2062 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2062 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (2062 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 2 users. 
 
Representation (617 kbps, 360p) is used by 2 users using smartphone. 
Representation (617 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1042 kbps, 360p) is used by 2 users. 
 
Representation (1042 kbps, 360p) is used by 2 users using smartphone. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 3 users. 
 
Representation (1340 kbps, 360p) is used by 3 users using smartphone. 
Representation (1340 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2062 kbps, 360p) is used by 3 users. 
 
Representation (2062 kbps, 360p) is used by 3 users using smartphone. 
Representation (2062 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2062 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 7 users. 
 
Representation (1977 kbps, 720p) is used by 4 users using tablet. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 3 users using laptop. 
Representation (1977 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2402 kbps, 720p) is used by 14 users. 
 
Representation (2402 kbps, 720p) is used by 7 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 7 users using laptop. 
Representation (2402 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2402 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2785 kbps, 720p) is used by 11 users. 
 
Representation (2785 kbps, 720p) is used by 7 users using tablet. 
Representation (2785 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2785 kbps, 720p) is used by 4 users using laptop. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3210 kbps, 720p) is used by 5 users. 
 
Representation (3210 kbps, 720p) is used by 3 users using tablet. 
Representation (3210 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3210 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3210 kbps, 720p) is used by 2 users using laptop. 
Representation (3210 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 20 users. 
 
Representation (3890 kbps, 720p) is used by 10 users using tablet. 
Representation (3890 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 10 users using laptop. 
Representation (3890 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (4655 kbps, 720p) is used by 6 users. 
 
Representation (4655 kbps, 720p) is used by 4 users using tablet. 
Representation (4655 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4655 kbps, 720p) is used by 2 users using laptop. 
Representation (4655 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6567 kbps, 720p) is used by 7 users. 
 
Representation (6567 kbps, 720p) is used by 3 users using tablet. 
Representation (6567 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 4 users using laptop. 
Representation (6567 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 

Representation (8522 kbps, 720p) is used by 7 users. 
 
Representation (8522 kbps, 720p) is used by 5 users using tablet. 
Representation (8522 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (8522 kbps, 720p) is used by 2 users using laptop. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 3 users. 
 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 6 users. 
 
Representation (5080 kbps, 1080p) is used by 6 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (6567 kbps, 1080p) is used by 5 users. 
 
Representation (6567 kbps, 1080p) is used by 5 users using HDTV. 
Representation (6567 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (8310 kbps, 1080p) is used by 7 users. 
 
Representation (8310 kbps, 1080p) is used by 7 users using HDTV. 
Representation (8310 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (8310 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 13 representations. 
 
Representation (235 kbps, 224p) is used by 5 users. 
 
Representation (235 kbps, 224p) is used by 5 users using mobile. 
Representation (235 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 7 users. 
 
Representation (490 kbps, 224p) is used by 7 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (490 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 14 users. 
 
Representation (2020 kbps, 224p) is used by 14 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2020 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 7 users. 
 
Representation (575 kbps, 360p) is used by 7 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (575 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 14 users. 
 
Representation (1510 kbps, 720p) is used by 8 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 6 users using laptop. 
Representation (1510 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 7 users. 
 
Representation (2062 kbps, 720p) is used by 1 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 6 users using laptop. 
Representation (2062 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2615 kbps, 720p) is used by 10 users. 
 
Representation (2615 kbps, 720p) is used by 5 users using tablet. 
Representation (2615 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2615 kbps, 720p) is used by 5 users using laptop. 
Representation (2615 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 22 users. 
 
Representation (4060 kbps, 720p) is used by 11 users using tablet. 
Representation (4060 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 11 users using laptop. 
Representation (4060 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2232 kbps, 1080p) is used by 13 users. 
 
Representation (2232 kbps, 1080p) is used by 13 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2232 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 6 users. 
 
Representation (3295 kbps, 1080p) is used by 6 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (4357 kbps, 1080p) is used by 8 users. 
 
Representation (4357 kbps, 1080p) is used by 8 users using HDTV. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (7120 kbps, 1080p) is used by 9 users. 
 
Representation (7120 kbps, 1080p) is used by 9 users using HDTV. 
Representation (7120 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (7120 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_1750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 10 representations. 
 
Representation (277 kbps, 224p) is used by 8 users. 
 
Representation (277 kbps, 224p) is used by 8 users using mobile. 
Representation (277 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1595 kbps, 224p) is used by 16 users. 
 
Representation (1595 kbps, 224p) is used by 16 users using mobile. 
Representation (1595 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1595 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1595 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1595 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (362 kbps, 360p) is used by 9 users. 
 
Representation (362 kbps, 360p) is used by 9 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (1382 kbps, 360p) is used by 16 users. 
 
Representation (1382 kbps, 360p) is used by 16 users using smartphone. 
Representation (1382 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1382 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1382 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 5 users. 
 
Representation (830 kbps, 720p) is used by 3 users using tablet. 
Representation (830 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1510 kbps, 720p) is used by 14 users. 
 
Representation (1510 kbps, 720p) is used by 8 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 6 users using laptop. 
Representation (1510 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2827 kbps, 720p) is used by 35 users. 
 
Representation (2827 kbps, 720p) is used by 18 users using tablet. 
Representation (2827 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2827 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2827 kbps, 720p) is used by 17 users using laptop. 
Representation (2827 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2827 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 11 users. 
 
Representation (1085 kbps, 1080p) is used by 11 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (2232 kbps, 1080p) is used by 13 users. 
 
Representation (2232 kbps, 1080p) is used by 13 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2232 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (3592 kbps, 1080p) is used by 14 users. 
 
Representation (3592 kbps, 1080p) is used by 14 users using HDTV. 
Representation (3592 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (3592 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (3592 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 16 representations. 
 
Representation (235 kbps, 224p) is used by 5 users. 
 
Representation (235 kbps, 224p) is used by 5 users using mobile. 
Representation (235 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (447 kbps, 224p) is used by 9 users. 
 
Representation (447 kbps, 224p) is used by 9 users using mobile. 
Representation (447 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (447 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (447 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 7 users. 
 
Representation (320 kbps, 360p) is used by 7 users using smartphone. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (702 kbps, 360p) is used by 6 users. 
 
Representation (702 kbps, 360p) is used by 6 users using smartphone. 
Representation (702 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (702 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (702 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1977 kbps, 360p) is used by 20 users. 
 
Representation (1977 kbps, 360p) is used by 20 users using smartphone. 
Representation (1977 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1977 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1977 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 3 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 

Representation (1340 kbps, 720p) is used by 3 users. 
 
Representation (1340 kbps, 720p) is used by 1 users using tablet. 
Representation (1340 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1340 kbps, 720p) is used by 2 users using laptop. 
Representation (1340 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 7 users. 
 
Representation (1680 kbps, 720p) is used by 3 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1680 kbps, 720p) is used by 4 users using laptop. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2402 kbps, 720p) is used by 14 users. 
 
Representation (2402 kbps, 720p) is used by 7 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 7 users using laptop. 
Representation (2402 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2402 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 20 users. 
 
Representation (3890 kbps, 720p) is used by 10 users using tablet. 
Representation (3890 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 10 users using laptop. 
Representation (3890 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (6865 kbps, 720p) is used by 17 users. 
 
Representation (6865 kbps, 720p) is used by 11 users using tablet. 
Representation (6865 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6865 kbps, 720p) is used by 6 users using laptop. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via FTTH. 

Representation (2105 kbps, 1080p) is used by 3 users. 
 
Representation (2105 kbps, 1080p) is used by 3 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2742 kbps, 1080p) is used by 6 users. 
 
Representation (2742 kbps, 1080p) is used by 6 users using HDTV. 
Representation (2742 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 6 users. 
 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (6100 kbps, 1080p) is used by 9 users. 
 
Representation (6100 kbps, 1080p) is used by 9 users using HDTV. 
Representation (6100 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6100 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 21 representations. 
 
Representation (532 kbps, 224p) is used by 4 users. 
 
Representation (532 kbps, 224p) is used by 4 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (532 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (532 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (830 kbps, 224p) is used by 5 users. 
 
Representation (830 kbps, 224p) is used by 5 users using mobile. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (830 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (2062 kbps, 224p) is used by 12 users. 
 
Representation (2062 kbps, 224p) is used by 12 users using mobile. 
Representation (2062 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2062 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (2062 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 2 users. 
 
Representation (617 kbps, 360p) is used by 2 users using smartphone. 
Representation (617 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1042 kbps, 360p) is used by 2 users. 
 
Representation (1042 kbps, 360p) is used by 2 users using smartphone. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 3 users. 
 
Representation (1340 kbps, 360p) is used by 3 users using smartphone. 
Representation (1340 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2062 kbps, 360p) is used by 3 users. 
 
Representation (2062 kbps, 360p) is used by 3 users using smartphone. 
Representation (2062 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2062 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 7 users. 
 
Representation (1977 kbps, 720p) is used by 4 users using tablet. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 3 users using laptop. 
Representation (1977 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2402 kbps, 720p) is used by 14 users. 
 
Representation (2402 kbps, 720p) is used by 7 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 7 users using laptop. 
Representation (2402 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2402 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2785 kbps, 720p) is used by 11 users. 
 
Representation (2785 kbps, 720p) is used by 7 users using tablet. 
Representation (2785 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2785 kbps, 720p) is used by 4 users using laptop. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3210 kbps, 720p) is used by 5 users. 
 
Representation (3210 kbps, 720p) is used by 3 users using tablet. 
Representation (3210 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3210 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3210 kbps, 720p) is used by 2 users using laptop. 
Representation (3210 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 20 users. 
 
Representation (3890 kbps, 720p) is used by 10 users using tablet. 
Representation (3890 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 10 users using laptop. 
Representation (3890 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (4655 kbps, 720p) is used by 6 users. 
 
Representation (4655 kbps, 720p) is used by 4 users using tablet. 
Representation (4655 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4655 kbps, 720p) is used by 2 users using laptop. 
Representation (4655 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6567 kbps, 720p) is used by 7 users. 
 
Representation (6567 kbps, 720p) is used by 3 users using tablet. 
Representation (6567 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 4 users using laptop. 
Representation (6567 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 

Representation (8522 kbps, 720p) is used by 7 users. 
 
Representation (8522 kbps, 720p) is used by 5 users using tablet. 
Representation (8522 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (8522 kbps, 720p) is used by 2 users using laptop. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 3 users. 
 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 6 users. 
 
Representation (5080 kbps, 1080p) is used by 6 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (6567 kbps, 1080p) is used by 5 users. 
 
Representation (6567 kbps, 1080p) is used by 5 users using HDTV. 
Representation (6567 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (8310 kbps, 1080p) is used by 7 users. 
 
Representation (8310 kbps, 1080p) is used by 7 users using HDTV. 
Representation (8310 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (8310 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 13 representations. 
 
Representation (235 kbps, 224p) is used by 5 users. 
 
Representation (235 kbps, 224p) is used by 5 users using mobile. 
Representation (235 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 7 users. 
 
Representation (490 kbps, 224p) is used by 7 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (490 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 14 users. 
 
Representation (2020 kbps, 224p) is used by 14 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2020 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 7 users. 
 
Representation (575 kbps, 360p) is used by 7 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (575 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 14 users. 
 
Representation (1510 kbps, 720p) is used by 8 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 6 users using laptop. 
Representation (1510 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 7 users. 
 
Representation (2062 kbps, 720p) is used by 1 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 6 users using laptop. 
Representation (2062 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2615 kbps, 720p) is used by 10 users. 
 
Representation (2615 kbps, 720p) is used by 5 users using tablet. 
Representation (2615 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2615 kbps, 720p) is used by 5 users using laptop. 
Representation (2615 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 22 users. 
 
Representation (4060 kbps, 720p) is used by 11 users using tablet. 
Representation (4060 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 11 users using laptop. 
Representation (4060 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2232 kbps, 1080p) is used by 13 users. 
 
Representation (2232 kbps, 1080p) is used by 13 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2232 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 6 users. 
 
Representation (3295 kbps, 1080p) is used by 6 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (4357 kbps, 1080p) is used by 8 users. 
 
Representation (4357 kbps, 1080p) is used by 8 users using HDTV. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (7120 kbps, 1080p) is used by 9 users. 
 
Representation (7120 kbps, 1080p) is used by 9 users using HDTV. 
Representation (7120 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (7120 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_2000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 10 representations. 
 
Representation (277 kbps, 224p) is used by 8 users. 
 
Representation (277 kbps, 224p) is used by 8 users using mobile. 
Representation (277 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1595 kbps, 224p) is used by 16 users. 
 
Representation (1595 kbps, 224p) is used by 16 users using mobile. 
Representation (1595 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1595 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1595 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1595 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (362 kbps, 360p) is used by 9 users. 
 
Representation (362 kbps, 360p) is used by 9 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (1382 kbps, 360p) is used by 16 users. 
 
Representation (1382 kbps, 360p) is used by 16 users using smartphone. 
Representation (1382 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1382 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1382 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 5 users. 
 
Representation (830 kbps, 720p) is used by 3 users using tablet. 
Representation (830 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1510 kbps, 720p) is used by 14 users. 
 
Representation (1510 kbps, 720p) is used by 8 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 6 users using laptop. 
Representation (1510 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2827 kbps, 720p) is used by 35 users. 
 
Representation (2827 kbps, 720p) is used by 18 users using tablet. 
Representation (2827 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2827 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2827 kbps, 720p) is used by 17 users using laptop. 
Representation (2827 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2827 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 11 users. 
 
Representation (1085 kbps, 1080p) is used by 11 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (2232 kbps, 1080p) is used by 13 users. 
 
Representation (2232 kbps, 1080p) is used by 13 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2232 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (3592 kbps, 1080p) is used by 14 users. 
 
Representation (3592 kbps, 1080p) is used by 14 users using HDTV. 
Representation (3592 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (3592 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (3592 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 16 representations. 
 
Representation (235 kbps, 224p) is used by 5 users. 
 
Representation (235 kbps, 224p) is used by 5 users using mobile. 
Representation (235 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (447 kbps, 224p) is used by 9 users. 
 
Representation (447 kbps, 224p) is used by 9 users using mobile. 
Representation (447 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (447 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (447 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 7 users. 
 
Representation (320 kbps, 360p) is used by 7 users using smartphone. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (702 kbps, 360p) is used by 6 users. 
 
Representation (702 kbps, 360p) is used by 6 users using smartphone. 
Representation (702 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (702 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (702 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1977 kbps, 360p) is used by 20 users. 
 
Representation (1977 kbps, 360p) is used by 20 users using smartphone. 
Representation (1977 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1977 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1977 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 3 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 

Representation (1340 kbps, 720p) is used by 3 users. 
 
Representation (1340 kbps, 720p) is used by 1 users using tablet. 
Representation (1340 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1340 kbps, 720p) is used by 2 users using laptop. 
Representation (1340 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 7 users. 
 
Representation (1680 kbps, 720p) is used by 3 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1680 kbps, 720p) is used by 4 users using laptop. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2402 kbps, 720p) is used by 14 users. 
 
Representation (2402 kbps, 720p) is used by 7 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 7 users using laptop. 
Representation (2402 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2402 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 20 users. 
 
Representation (3890 kbps, 720p) is used by 10 users using tablet. 
Representation (3890 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 10 users using laptop. 
Representation (3890 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (6865 kbps, 720p) is used by 17 users. 
 
Representation (6865 kbps, 720p) is used by 11 users using tablet. 
Representation (6865 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6865 kbps, 720p) is used by 6 users using laptop. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via FTTH. 

Representation (2105 kbps, 1080p) is used by 3 users. 
 
Representation (2105 kbps, 1080p) is used by 3 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2742 kbps, 1080p) is used by 6 users. 
 
Representation (2742 kbps, 1080p) is used by 6 users using HDTV. 
Representation (2742 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 6 users. 
 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (6100 kbps, 1080p) is used by 9 users. 
 
Representation (6100 kbps, 1080p) is used by 9 users using HDTV. 
Representation (6100 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6100 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 21 representations. 
 
Representation (532 kbps, 224p) is used by 4 users. 
 
Representation (532 kbps, 224p) is used by 4 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (532 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (532 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (830 kbps, 224p) is used by 5 users. 
 
Representation (830 kbps, 224p) is used by 5 users using mobile. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (830 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (2062 kbps, 224p) is used by 12 users. 
 
Representation (2062 kbps, 224p) is used by 12 users using mobile. 
Representation (2062 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2062 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (2062 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 2 users. 
 
Representation (617 kbps, 360p) is used by 2 users using smartphone. 
Representation (617 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1042 kbps, 360p) is used by 2 users. 
 
Representation (1042 kbps, 360p) is used by 2 users using smartphone. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 3 users. 
 
Representation (1340 kbps, 360p) is used by 3 users using smartphone. 
Representation (1340 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2062 kbps, 360p) is used by 3 users. 
 
Representation (2062 kbps, 360p) is used by 3 users using smartphone. 
Representation (2062 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2062 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 7 users. 
 
Representation (1977 kbps, 720p) is used by 4 users using tablet. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 3 users using laptop. 
Representation (1977 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2402 kbps, 720p) is used by 14 users. 
 
Representation (2402 kbps, 720p) is used by 7 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 7 users using laptop. 
Representation (2402 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2402 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2785 kbps, 720p) is used by 11 users. 
 
Representation (2785 kbps, 720p) is used by 7 users using tablet. 
Representation (2785 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2785 kbps, 720p) is used by 4 users using laptop. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3210 kbps, 720p) is used by 5 users. 
 
Representation (3210 kbps, 720p) is used by 3 users using tablet. 
Representation (3210 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3210 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3210 kbps, 720p) is used by 2 users using laptop. 
Representation (3210 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 20 users. 
 
Representation (3890 kbps, 720p) is used by 10 users using tablet. 
Representation (3890 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3890 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 10 users using laptop. 
Representation (3890 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (4655 kbps, 720p) is used by 6 users. 
 
Representation (4655 kbps, 720p) is used by 4 users using tablet. 
Representation (4655 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4655 kbps, 720p) is used by 2 users using laptop. 
Representation (4655 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6567 kbps, 720p) is used by 7 users. 
 
Representation (6567 kbps, 720p) is used by 3 users using tablet. 
Representation (6567 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 4 users using laptop. 
Representation (6567 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 

Representation (8522 kbps, 720p) is used by 7 users. 
 
Representation (8522 kbps, 720p) is used by 5 users using tablet. 
Representation (8522 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (8522 kbps, 720p) is used by 2 users using laptop. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 3 users. 
 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 6 users. 
 
Representation (5080 kbps, 1080p) is used by 6 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (6567 kbps, 1080p) is used by 5 users. 
 
Representation (6567 kbps, 1080p) is used by 5 users using HDTV. 
Representation (6567 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (8310 kbps, 1080p) is used by 7 users. 
 
Representation (8310 kbps, 1080p) is used by 7 users using HDTV. 
Representation (8310 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (8310 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 13 representations. 
 
Representation (235 kbps, 224p) is used by 5 users. 
 
Representation (235 kbps, 224p) is used by 5 users using mobile. 
Representation (235 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 7 users. 
 
Representation (490 kbps, 224p) is used by 7 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (490 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 14 users. 
 
Representation (2020 kbps, 224p) is used by 14 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2020 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 7 users. 
 
Representation (575 kbps, 360p) is used by 7 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (575 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 14 users. 
 
Representation (1510 kbps, 720p) is used by 8 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 6 users using laptop. 
Representation (1510 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 7 users. 
 
Representation (2062 kbps, 720p) is used by 1 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 6 users using laptop. 
Representation (2062 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2615 kbps, 720p) is used by 10 users. 
 
Representation (2615 kbps, 720p) is used by 5 users using tablet. 
Representation (2615 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2615 kbps, 720p) is used by 5 users using laptop. 
Representation (2615 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 22 users. 
 
Representation (4060 kbps, 720p) is used by 11 users using tablet. 
Representation (4060 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 11 users using laptop. 
Representation (4060 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2232 kbps, 1080p) is used by 13 users. 
 
Representation (2232 kbps, 1080p) is used by 13 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2232 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 6 users. 
 
Representation (3295 kbps, 1080p) is used by 6 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (4357 kbps, 1080p) is used by 8 users. 
 
Representation (4357 kbps, 1080p) is used by 8 users using HDTV. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (7120 kbps, 1080p) is used by 9 users. 
 
Representation (7120 kbps, 1080p) is used by 9 users using HDTV. 
Representation (7120 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (7120 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 5 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 25 users. 
 
Representation (200 kbps, 360p) is used by 25 users using smartphone. 
Representation (200 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (250 kbps, 360p) is used by 9 users. 
 
Representation (250 kbps, 360p) is used by 9 users using smartphone. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' had 5 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 

Representation (1750 kbps, 1080p) is used by 1 users. 
 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 4 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 23 users. 
 
Representation (450 kbps, 224p) is used by 23 users using mobile. 
Representation (450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (450 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 26 users. 
 
Representation (650 kbps, 360p) is used by 26 users using smartphone. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 2 users. 
 
Representation (750 kbps, 360p) is used by 2 users using smartphone. 
Representation (750 kbps, 360p) is used by 2 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' had 4 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (450 kbps, 360p) is used by 25 users. 
 
Representation (450 kbps, 360p) is used by 25 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1350 kbps, 720p) is used by 46 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 22 users using laptop. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_60_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (250 kbps, 360p) is used by 34 users. 
 
Representation (250 kbps, 360p) is used by 34 users using smartphone. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 4 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 57 users. 
 
Representation (950 kbps, 720p) is used by 28 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 105 users. 
 
Video 'sport' had 5 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 23 users. 
 
Representation (500 kbps, 224p) is used by 23 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 1 users. 
 
Representation (650 kbps, 360p) is used by 1 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 27 users. 
 
Representation (750 kbps, 360p) is used by 27 users using smartphone. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 53 users. 
 
Representation (1650 kbps, 720p) is used by 27 users using tablet. 
Representation (1650 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 26 users using laptop. 
Representation (1650 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' had 5 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (450 kbps, 360p) is used by 1 users. 
 
Representation (450 kbps, 360p) is used by 1 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (500 kbps, 360p) is used by 24 users. 
 
Representation (500 kbps, 360p) is used by 24 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1350 kbps, 720p) is used by 46 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 22 users using laptop. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_60_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 34 users. 
 
Representation (300 kbps, 360p) is used by 34 users using smartphone. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 6 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 20 users. 
 
Representation (450 kbps, 360p) is used by 20 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1050 kbps, 720p) is used by 56 users. 
 
Representation (1050 kbps, 720p) is used by 28 users using tablet. 
Representation (1050 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1050 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1050 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1050 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1050 kbps, 720p) is used by 28 users using laptop. 
Representation (1050 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1050 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1050 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 8 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 22 users. 
 
Representation (650 kbps, 224p) is used by 22 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1000 kbps, 360p) is used by 26 users. 
 
Representation (1000 kbps, 360p) is used by 26 users using smartphone. 
Representation (1000 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1000 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1000 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1000 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 54 users. 
 
Representation (1650 kbps, 720p) is used by 27 users using tablet. 
Representation (1650 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 27 users using laptop. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (3050 kbps, 1080p) is used by 15 users. 
 
Representation (3050 kbps, 1080p) is used by 15 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (3050 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 10 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 14 users. 
 
Representation (500 kbps, 224p) is used by 14 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 11 users. 
 
Representation (550 kbps, 224p) is used by 11 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 1 users. 
 
Representation (500 kbps, 360p) is used by 1 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 1 users. 
 
Representation (550 kbps, 360p) is used by 1 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 2 users. 
 
Representation (600 kbps, 360p) is used by 2 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1450 kbps, 720p) is used by 46 users. 
 
Representation (1450 kbps, 720p) is used by 24 users using tablet. 
Representation (1450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 22 users using laptop. 
Representation (1450 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 21 users. 
 
Representation (2250 kbps, 1080p) is used by 21 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 15 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 5 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 34 users. 
 
Representation (250 kbps, 224p) is used by 34 users using mobile. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 12 representations. 
 
Representation (200 kbps, 224p) is used by 1 users. 
 
Representation (200 kbps, 224p) is used by 1 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 34 users. 
 
Representation (250 kbps, 224p) is used by 34 users using mobile. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 25 users. 
 
Representation (300 kbps, 224p) is used by 25 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 3 users. 
 
Representation (450 kbps, 360p) is used by 3 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 18 users. 
 
Representation (600 kbps, 360p) is used by 18 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1100 kbps, 720p) is used by 1 users. 
 
Representation (1100 kbps, 720p) is used by 1 users using laptop. 
Representation (1100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 2 users. 
 
Representation (1300 kbps, 720p) is used by 2 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1400 kbps, 720p) is used by 53 users. 
 
Representation (1400 kbps, 720p) is used by 28 users using tablet. 
Representation (1400 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1400 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1400 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1400 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1400 kbps, 720p) is used by 25 users using laptop. 
Representation (1400 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1400 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1400 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1400 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1950 kbps, 1080p) is used by 19 users. 
 
Representation (1950 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1950 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1950 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1950 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 21 representations. 
 
Representation (300 kbps, 224p) is used by 25 users. 
 
Representation (300 kbps, 224p) is used by 25 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 

Representation (1000 kbps, 224p) is used by 19 users. 
 
Representation (1000 kbps, 224p) is used by 19 users using mobile. 
Representation (1000 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1000 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1000 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1000 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 1 users. 
 
Representation (1400 kbps, 360p) is used by 1 users using smartphone. 
Representation (1400 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 1 users. 
 
Representation (1700 kbps, 720p) is used by 1 users using tablet. 
Representation (1700 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (1850 kbps, 720p) is used by 1 users. 
 
Representation (1850 kbps, 720p) is used by 1 users using tablet. 
Representation (1850 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2000 kbps, 720p) is used by 2 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 1 users using laptop. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 1 users. 
 
Representation (2050 kbps, 720p) is used by 1 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 3 users. 
 
Representation (2250 kbps, 720p) is used by 2 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2400 kbps, 720p) is used by 43 users. 
 
Representation (2400 kbps, 720p) is used by 20 users using tablet. 
Representation (2400 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (2400 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2400 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (2400 kbps, 720p) is used by 23 users using laptop. 
Representation (2400 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2400 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2400 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (3250 kbps, 1080p) is used by 15 users. 
 
Representation (3250 kbps, 1080p) is used by 15 users using HDTV. 
Representation (3250 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (3250 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 19 representations. 
 
Representation (250 kbps, 224p) is used by 34 users. 
 
Representation (250 kbps, 224p) is used by 34 users using mobile. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 18 users. 
 
Representation (750 kbps, 224p) is used by 18 users using mobile. 
Representation (750 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (750 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (750 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 1 users. 
 
Representation (550 kbps, 360p) is used by 1 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 18 users. 
 
Representation (600 kbps, 360p) is used by 18 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 1 users. 
 
Representation (700 kbps, 360p) is used by 1 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (950 kbps, 360p) is used by 19 users. 
 
Representation (950 kbps, 360p) is used by 19 users using smartphone. 
Representation (950 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (950 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (950 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (950 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 1 users. 
 
Representation (1550 kbps, 720p) is used by 1 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (1600 kbps, 720p) is used by 1 users. 
 
Representation (1600 kbps, 720p) is used by 1 users using laptop. 
Representation (1600 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 2 users. 
 
Representation (1750 kbps, 720p) is used by 2 users using laptop. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1800 kbps, 720p) is used by 41 users. 
 
Representation (1800 kbps, 720p) is used by 23 users using tablet. 
Representation (1800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1800 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1800 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (1800 kbps, 720p) is used by 18 users using laptop. 
Representation (1800 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1800 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1800 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (2400 kbps, 1080p) is used by 20 users. 
 
Representation (2400 kbps, 1080p) is used by 20 users using HDTV. 
Representation (2400 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (2400 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 9 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 7 users. 
 
Representation (250 kbps, 224p) is used by 7 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 29 users. 
 
Representation (300 kbps, 224p) is used by 29 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 1 users. 
 
Representation (400 kbps, 360p) is used by 1 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (500 kbps, 360p) is used by 34 users. 
 
Representation (500 kbps, 360p) is used by 34 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 4 users. 
 
Representation (800 kbps, 720p) is used by 1 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 3 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 41 users. 
 
Representation (950 kbps, 720p) is used by 18 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 23 users using laptop. 
Representation (950 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 1 users. 
 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1150 kbps, 1080p) is used by 22 users. 
 
Representation (1150 kbps, 1080p) is used by 22 users using HDTV. 
Representation (1150 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1150 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1150 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1150 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 12 representations. 
 
Representation (200 kbps, 224p) is used by 1 users. 
 
Representation (200 kbps, 224p) is used by 1 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 7 users. 
 
Representation (250 kbps, 224p) is used by 7 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 25 users. 
 
Representation (400 kbps, 224p) is used by 25 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 4 users. 
 
Representation (450 kbps, 360p) is used by 4 users using smartphone. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 16 users. 
 
Representation (700 kbps, 360p) is used by 16 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1100 kbps, 720p) is used by 1 users. 
 
Representation (1100 kbps, 720p) is used by 1 users using laptop. 
Representation (1100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 3 users. 
 
Representation (1300 kbps, 720p) is used by 1 users using tablet. 
Representation (1300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 2 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1500 kbps, 720p) is used by 7 users. 
 
Representation (1500 kbps, 720p) is used by 1 users using tablet. 
Representation (1500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1500 kbps, 720p) is used by 6 users using laptop. 
Representation (1500 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1500 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (1500 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 45 users. 
 
Representation (1700 kbps, 720p) is used by 26 users using tablet. 
Representation (1700 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1700 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1700 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1700 kbps, 720p) is used by 19 users using laptop. 
Representation (1700 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1700 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1700 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 19 users. 
 
Representation (2250 kbps, 1080p) is used by 19 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2250 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 22 representations. 
 
Representation (300 kbps, 224p) is used by 29 users. 
 
Representation (300 kbps, 224p) is used by 29 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 17 users. 
 
Representation (950 kbps, 224p) is used by 17 users using mobile. 
Representation (950 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (950 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (950 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (950 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (1250 kbps, 224p) is used by 19 users. 
 
Representation (1250 kbps, 224p) is used by 19 users using mobile. 
Representation (1250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1250 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1250 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1250 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 3 users. 
 
Representation (650 kbps, 360p) is used by 3 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 2 users. 
 
Representation (1050 kbps, 360p) is used by 2 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 2 users. 
 
Representation (1400 kbps, 360p) is used by 2 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1600 kbps, 360p) is used by 5 users. 
 
Representation (1600 kbps, 360p) is used by 5 users using smartphone. 
Representation (1600 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (2000 kbps, 360p) is used by 16 users. 
 
Representation (2000 kbps, 360p) is used by 16 users using smartphone. 
Representation (2000 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (2000 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2000 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2000 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 1 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1850 kbps, 720p) is used by 1 users. 
 
Representation (1850 kbps, 720p) is used by 1 users using tablet. 
Representation (1850 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2000 kbps, 720p) is used by 3 users. 
 
Representation (2000 kbps, 720p) is used by 2 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 1 users using laptop. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 4 users. 
 
Representation (2250 kbps, 720p) is used by 3 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2500 kbps, 720p) is used by 5 users. 
 
Representation (2500 kbps, 720p) is used by 1 users using tablet. 
Representation (2500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2500 kbps, 720p) is used by 4 users using laptop. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2500 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 5 users. 
 
Representation (3050 kbps, 720p) is used by 3 users using tablet. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3300 kbps, 720p) is used by 32 users. 
 
Representation (3300 kbps, 720p) is used by 15 users using tablet. 
Representation (3300 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3300 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3300 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3300 kbps, 720p) is used by 17 users using laptop. 
Representation (3300 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (3300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3300 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (4400 kbps, 1080p) is used by 14 users. 
 
Representation (4400 kbps, 1080p) is used by 14 users using HDTV. 
Representation (4400 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (4400 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 17 representations. 
 
Representation (250 kbps, 224p) is used by 7 users. 
 
Representation (250 kbps, 224p) is used by 7 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 25 users. 
 
Representation (400 kbps, 224p) is used by 25 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 4 users. 
 
Representation (700 kbps, 224p) is used by 4 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 17 users. 
 
Representation (950 kbps, 224p) is used by 17 users using mobile. 
Representation (950 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (950 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (950 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (950 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 34 users. 
 
Representation (500 kbps, 360p) is used by 34 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 1 users. 
 
Representation (550 kbps, 360p) is used by 1 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 2 users. 
 
Representation (600 kbps, 360p) is used by 2 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 3 users. 
 
Representation (650 kbps, 360p) is used by 3 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 19 users. 
 
Representation (1150 kbps, 360p) is used by 19 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1150 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1150 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 3 users. 
 
Representation (1550 kbps, 720p) is used by 1 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 2 users using laptop. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 3 users. 
 
Representation (1750 kbps, 720p) is used by 3 users using laptop. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using tablet. 
Representation (1900 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 2 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 37 users. 
 
Representation (2050 kbps, 720p) is used by 22 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 15 users using laptop. 
Representation (2050 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (2850 kbps, 1080p) is used by 20 users. 
 
Representation (2850 kbps, 1080p) is used by 20 users using HDTV. 
Representation (2850 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (2850 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_60_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 9 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 9 users. 
 
Representation (250 kbps, 224p) is used by 9 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 31 users. 
 
Representation (400 kbps, 224p) is used by 31 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 2 users. 
 
Representation (400 kbps, 360p) is used by 2 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 36 users. 
 
Representation (600 kbps, 360p) is used by 36 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 5 users. 
 
Representation (800 kbps, 720p) is used by 1 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 4 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1100 kbps, 720p) is used by 40 users. 
 
Representation (1100 kbps, 720p) is used by 18 users using tablet. 
Representation (1100 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1100 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 22 users using laptop. 
Representation (1100 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1100 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 3 users. 
 
Representation (1000 kbps, 1080p) is used by 3 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1000 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (1400 kbps, 1080p) is used by 20 users. 
 
Representation (1400 kbps, 1080p) is used by 20 users using HDTV. 
Representation (1400 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1400 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (1400 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1400 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 13 representations. 
 
Representation (200 kbps, 224p) is used by 1 users. 
 
Representation (200 kbps, 224p) is used by 1 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 9 users. 
 
Representation (250 kbps, 224p) is used by 9 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 31 users. 
 
Representation (400 kbps, 224p) is used by 31 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 21 users. 
 
Representation (500 kbps, 224p) is used by 21 users using mobile. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 4 users. 
 
Representation (450 kbps, 360p) is used by 4 users using smartphone. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 16 users. 
 
Representation (850 kbps, 360p) is used by 16 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 2 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 4 users. 
 
Representation (1300 kbps, 720p) is used by 1 users using tablet. 
Representation (1300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 3 users using laptop. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 52 users. 
 
Representation (2000 kbps, 720p) is used by 32 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 15 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 20 users using laptop. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2900 kbps, 1080p) is used by 17 users. 
 
Representation (2900 kbps, 1080p) is used by 17 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2900 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2900 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 23 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 3 users. 
 
Representation (600 kbps, 224p) is used by 3 users using mobile. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 

Representation (1550 kbps, 224p) is used by 19 users. 
 
Representation (1550 kbps, 224p) is used by 19 users using mobile. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1550 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1550 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 1 users. 
 
Representation (650 kbps, 360p) is used by 1 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 3 users. 
 
Representation (1050 kbps, 360p) is used by 3 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 2 users. 
 
Representation (1400 kbps, 360p) is used by 2 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1600 kbps, 360p) is used by 4 users. 
 
Representation (1600 kbps, 360p) is used by 4 users using smartphone. 
Representation (1600 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 3 users. 
 
Representation (1900 kbps, 360p) is used by 3 users using smartphone. 
Representation (1900 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 14 users. 
 
Representation (2550 kbps, 360p) is used by 14 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2550 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 1 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1850 kbps, 720p) is used by 1 users. 
 
Representation (1850 kbps, 720p) is used by 1 users using tablet. 
Representation (1850 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2000 kbps, 720p) is used by 52 users. 
 
Representation (2000 kbps, 720p) is used by 32 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 15 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 20 users using laptop. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 4 users. 
 
Representation (2250 kbps, 720p) is used by 3 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2500 kbps, 720p) is used by 5 users. 
 
Representation (2500 kbps, 720p) is used by 1 users using tablet. 
Representation (2500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2500 kbps, 720p) is used by 4 users using laptop. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2500 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 6 users. 
 
Representation (3050 kbps, 720p) is used by 3 users using tablet. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 3 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3450 kbps, 720p) is used by 4 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using tablet. 
Representation (3450 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 3 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 7 users. 
 
Representation (3800 kbps, 720p) is used by 3 users using tablet. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 4 users using laptop. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4400 kbps, 720p) is used by 20 users. 
 
Representation (4400 kbps, 720p) is used by 11 users using tablet. 
Representation (4400 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 9 users using laptop. 
Representation (4400 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 14 users. 
 
Representation (5700 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (5700 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 15 representations. 
 
Representation (250 kbps, 224p) is used by 9 users. 
 
Representation (250 kbps, 224p) is used by 9 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 31 users. 
 
Representation (400 kbps, 224p) is used by 31 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 21 users. 
 
Representation (500 kbps, 224p) is used by 21 users using mobile. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1150 kbps, 224p) is used by 16 users. 
 
Representation (1150 kbps, 224p) is used by 16 users using mobile. 
Representation (1150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1150 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1150 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1150 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 36 users. 
 
Representation (600 kbps, 360p) is used by 36 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1500 kbps, 360p) is used by 17 users. 
 
Representation (1500 kbps, 360p) is used by 17 users using smartphone. 
Representation (1500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1500 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1500 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 5 users. 
 
Representation (1750 kbps, 720p) is used by 5 users using laptop. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 52 users. 
 
Representation (2000 kbps, 720p) is used by 32 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 15 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 20 users using laptop. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2300 kbps, 720p) is used by 33 users. 
 
Representation (2300 kbps, 720p) is used by 18 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 15 users using laptop. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3150 kbps, 1080p) is used by 20 users. 
 
Representation (3150 kbps, 1080p) is used by 20 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 11 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 11 users. 
 
Representation (250 kbps, 224p) is used by 11 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 25 users. 
 
Representation (500 kbps, 224p) is used by 25 users using mobile. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 2 users. 
 
Representation (400 kbps, 360p) is used by 2 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 32 users. 
 
Representation (700 kbps, 360p) is used by 32 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (700 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 4 users. 
 
Representation (800 kbps, 720p) is used by 1 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 3 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1000 kbps, 720p) is used by 5 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 4 users using laptop. 
Representation (1000 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1250 kbps, 720p) is used by 38 users. 
 
Representation (1250 kbps, 720p) is used by 17 users using tablet. 
Representation (1250 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1250 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1250 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1250 kbps, 720p) is used by 21 users using laptop. 
Representation (1250 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1250 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (1250 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1250 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 1 users. 
 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1200 kbps, 1080p) is used by 3 users. 
 
Representation (1200 kbps, 1080p) is used by 3 users using HDTV. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1750 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 16 representations. 
 
Representation (200 kbps, 224p) is used by 1 users. 
 
Representation (200 kbps, 224p) is used by 1 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 11 users. 
 
Representation (250 kbps, 224p) is used by 11 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 6 users. 
 
Representation (400 kbps, 224p) is used by 6 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 20 users. 
 
Representation (600 kbps, 224p) is used by 20 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 4 users. 
 
Representation (450 kbps, 360p) is used by 4 users using smartphone. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 16 users. 
 
Representation (850 kbps, 360p) is used by 16 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 5 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 4 users using laptop. 
Representation (1000 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 2 users. 
 
Representation (1300 kbps, 720p) is used by 2 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 2 users. 
 
Representation (1450 kbps, 720p) is used by 1 users using tablet. 
Representation (1450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 1 users using laptop. 
Representation (1450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 7 users. 
 
Representation (2000 kbps, 720p) is used by 4 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 3 users using laptop. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 40 users. 
 
Representation (2350 kbps, 720p) is used by 23 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 17 users using laptop. 
Representation (2350 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2900 kbps, 1080p) is used by 3 users. 
 
Representation (2900 kbps, 1080p) is used by 3 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3400 kbps, 1080p) is used by 14 users. 
 
Representation (3400 kbps, 1080p) is used by 14 users using HDTV. 
Representation (3400 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3400 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (3400 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 32 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 20 users. 
 
Representation (600 kbps, 224p) is used by 20 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (600 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 

Representation (1550 kbps, 224p) is used by 1 users. 
 
Representation (1550 kbps, 224p) is used by 1 users using mobile. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (1900 kbps, 224p) is used by 18 users. 
 
Representation (1900 kbps, 224p) is used by 18 users using mobile. 
Representation (1900 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1900 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1900 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 3 users. 
 
Representation (650 kbps, 360p) is used by 3 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 2 users. 
 
Representation (1050 kbps, 360p) is used by 2 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 1 users. 
 
Representation (1400 kbps, 360p) is used by 1 users using smartphone. 
Representation (1400 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 4 users. 
 
Representation (1550 kbps, 360p) is used by 4 users using smartphone. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 3 users. 
 
Representation (1650 kbps, 360p) is used by 3 users using smartphone. 
Representation (1650 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 18 users. 
 
Representation (1900 kbps, 360p) is used by 18 users using smartphone. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1900 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 2 users. 
 
Representation (2550 kbps, 360p) is used by 2 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2750 kbps, 360p) is used by 12 users. 
 
Representation (2750 kbps, 360p) is used by 12 users using smartphone. 
Representation (2750 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 1 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1850 kbps, 720p) is used by 1 users. 
 
Representation (1850 kbps, 720p) is used by 1 users using tablet. 
Representation (1850 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2000 kbps, 720p) is used by 7 users. 
 
Representation (2000 kbps, 720p) is used by 4 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 3 users using laptop. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 4 users. 
 
Representation (2250 kbps, 720p) is used by 3 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2500 kbps, 720p) is used by 5 users. 
 
Representation (2500 kbps, 720p) is used by 1 users using tablet. 
Representation (2500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2500 kbps, 720p) is used by 4 users using laptop. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2500 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 3 users. 
 
Representation (3050 kbps, 720p) is used by 1 users using tablet. 
Representation (3050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3200 kbps, 720p) is used by 4 users. 
 
Representation (3200 kbps, 720p) is used by 3 users using tablet. 
Representation (3200 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3200 kbps, 720p) is used by 1 users using laptop. 
Representation (3200 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 3 users. 
 
Representation (3550 kbps, 720p) is used by 3 users using laptop. 
Representation (3550 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 7 users. 
 
Representation (3800 kbps, 720p) is used by 3 users using tablet. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 4 users using laptop. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4400 kbps, 720p) is used by 6 users. 
 
Representation (4400 kbps, 720p) is used by 4 users using tablet. 
Representation (4400 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 2 users using laptop. 
Representation (4400 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6000 kbps, 720p) is used by 14 users. 
 
Representation (6000 kbps, 720p) is used by 7 users using tablet. 
Representation (6000 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (6000 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (6000 kbps, 720p) is used by 7 users using laptop. 
Representation (6000 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6000 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 1 users. 
 
Representation (5700 kbps, 1080p) is used by 1 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (6700 kbps, 1080p) is used by 3 users. 
 
Representation (6700 kbps, 1080p) is used by 3 users using HDTV. 
Representation (6700 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (7550 kbps, 1080p) is used by 10 users. 
 
Representation (7550 kbps, 1080p) is used by 10 users using HDTV. 
Representation (7550 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (7550 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 21 representations. 
 
Representation (250 kbps, 224p) is used by 11 users. 
 
Representation (250 kbps, 224p) is used by 11 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 6 users. 
 
Representation (400 kbps, 224p) is used by 6 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 25 users. 
 
Representation (500 kbps, 224p) is used by 25 users using mobile. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 4 users. 
 
Representation (700 kbps, 224p) is used by 4 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 16 users. 
 
Representation (1200 kbps, 224p) is used by 16 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 2 users. 
 
Representation (600 kbps, 360p) is used by 2 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 3 users. 
 
Representation (650 kbps, 360p) is used by 3 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1550 kbps, 360p) is used by 4 users. 
 
Representation (1550 kbps, 360p) is used by 4 users using smartphone. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 18 users. 
 
Representation (1900 kbps, 360p) is used by 18 users using smartphone. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1900 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1900 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 3 users. 
 
Representation (1750 kbps, 720p) is used by 3 users using laptop. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using tablet. 
Representation (1900 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 2 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 4 users. 
 
Representation (2050 kbps, 720p) is used by 4 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 3 users using tablet via Wifi. 

Representation (2300 kbps, 720p) is used by 4 users. 
 
Representation (2300 kbps, 720p) is used by 3 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 1 users using laptop. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2750 kbps, 720p) is used by 29 users. 
 
Representation (2750 kbps, 720p) is used by 15 users using tablet. 
Representation (2750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 14 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3150 kbps, 1080p) is used by 3 users. 
 
Representation (3150 kbps, 1080p) is used by 3 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 2 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 17 users. 
 
Representation (3750 kbps, 1080p) is used by 17 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 12 users using HDTV via ADSL-fast. 
Representation (3750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 13 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 5 users. 
 
Representation (250 kbps, 224p) is used by 5 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 15 users. 
 
Representation (400 kbps, 224p) is used by 15 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 30 users. 
 
Representation (650 kbps, 224p) is used by 30 users using mobile. 
Representation (650 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 4 users. 
 
Representation (400 kbps, 360p) is used by 4 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (950 kbps, 360p) is used by 30 users. 
 
Representation (950 kbps, 360p) is used by 30 users using smartphone. 
Representation (950 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (950 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (950 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (950 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 720p) is used by 5 users. 
 
Representation (800 kbps, 720p) is used by 1 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 4 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1100 kbps, 720p) is used by 7 users. 
 
Representation (1100 kbps, 720p) is used by 3 users using tablet. 
Representation (1100 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 4 users using laptop. 
Representation (1100 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1600 kbps, 720p) is used by 33 users. 
 
Representation (1600 kbps, 720p) is used by 15 users using tablet. 
Representation (1600 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1600 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (1600 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1600 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1600 kbps, 720p) is used by 18 users using laptop. 
Representation (1600 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1600 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (1600 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1600 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 1 users. 
 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1200 kbps, 1080p) is used by 3 users. 
 
Representation (1200 kbps, 1080p) is used by 3 users using HDTV. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1750 kbps, 1080p) is used by 3 users. 
 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 2 users using HDTV via ADSL-slow. 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (2150 kbps, 1080p) is used by 16 users. 
 
Representation (2150 kbps, 1080p) is used by 16 users using HDTV. 
Representation (2150 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (2150 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (2150 kbps, 1080p) is used by 2 users using HDTV via FTTH. 
Representation (2150 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 17 representations. 
 
Representation (200 kbps, 224p) is used by 5 users. 
 
Representation (200 kbps, 224p) is used by 5 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 15 users. 
 
Representation (400 kbps, 224p) is used by 15 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (1000 kbps, 224p) is used by 15 users. 
 
Representation (1000 kbps, 224p) is used by 15 users using mobile. 
Representation (1000 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1000 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1000 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 4 users. 
 
Representation (450 kbps, 360p) is used by 4 users using smartphone. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 3 users. 
 
Representation (850 kbps, 360p) is used by 3 users using smartphone. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 13 users. 
 
Representation (1200 kbps, 360p) is used by 13 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1200 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1200 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1200 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 2 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 2 users. 
 
Representation (1300 kbps, 720p) is used by 2 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 2 users. 
 
Representation (1450 kbps, 720p) is used by 1 users using tablet. 
Representation (1450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 1 users using laptop. 
Representation (1450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 7 users. 
 
Representation (2000 kbps, 720p) is used by 4 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 3 users using laptop. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 7 users. 
 
Representation (2350 kbps, 720p) is used by 4 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 3 users using laptop. 
Representation (2350 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2350 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2900 kbps, 720p) is used by 33 users. 
 
Representation (2900 kbps, 720p) is used by 19 users using tablet. 
Representation (2900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2900 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2900 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2900 kbps, 720p) is used by 14 users using laptop. 
Representation (2900 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2900 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2900 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2900 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2900 kbps, 1080p) is used by 4 users. 
 
Representation (2900 kbps, 1080p) is used by 4 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (3650 kbps, 1080p) is used by 16 users. 
 
Representation (3650 kbps, 1080p) is used by 16 users using HDTV. 
Representation (3650 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (3650 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 29 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 3 users. 
 
Representation (600 kbps, 224p) is used by 3 users using mobile. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 

Representation (1550 kbps, 224p) is used by 4 users. 
 
Representation (1550 kbps, 224p) is used by 4 users using mobile. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1550 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (2300 kbps, 224p) is used by 15 users. 
 
Representation (2300 kbps, 224p) is used by 15 users using mobile. 
Representation (2300 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (2300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (2300 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 1 users. 
 
Representation (650 kbps, 360p) is used by 1 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 3 users. 
 
Representation (1050 kbps, 360p) is used by 3 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 2 users. 
 
Representation (1400 kbps, 360p) is used by 2 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1600 kbps, 360p) is used by 4 users. 
 
Representation (1600 kbps, 360p) is used by 4 users using smartphone. 
Representation (1600 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 3 users. 
 
Representation (1900 kbps, 360p) is used by 3 users using smartphone. 
Representation (1900 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 2 users. 
 
Representation (2550 kbps, 360p) is used by 2 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2750 kbps, 360p) is used by 12 users. 
 
Representation (2750 kbps, 360p) is used by 12 users using smartphone. 
Representation (2750 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 1 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1850 kbps, 720p) is used by 1 users. 
 
Representation (1850 kbps, 720p) is used by 1 users using tablet. 
Representation (1850 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2000 kbps, 720p) is used by 7 users. 
 
Representation (2000 kbps, 720p) is used by 4 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 3 users using laptop. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 4 users. 
 
Representation (2250 kbps, 720p) is used by 3 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2500 kbps, 720p) is used by 5 users. 
 
Representation (2500 kbps, 720p) is used by 1 users using tablet. 
Representation (2500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2500 kbps, 720p) is used by 4 users using laptop. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2500 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 6 users. 
 
Representation (3050 kbps, 720p) is used by 3 users using tablet. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 3 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3450 kbps, 720p) is used by 4 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using tablet. 
Representation (3450 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 3 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 7 users. 
 
Representation (3800 kbps, 720p) is used by 3 users using tablet. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 4 users using laptop. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4400 kbps, 720p) is used by 6 users. 
 
Representation (4400 kbps, 720p) is used by 4 users using tablet. 
Representation (4400 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 2 users using laptop. 
Representation (4400 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6600 kbps, 720p) is used by 3 users. 
 
Representation (6600 kbps, 720p) is used by 3 users using tablet. 
Representation (6600 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 

Representation (8050 kbps, 720p) is used by 11 users. 
 
Representation (8050 kbps, 720p) is used by 4 users using tablet. 
Representation (8050 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (8050 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (8050 kbps, 720p) is used by 7 users using laptop. 
Representation (8050 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (8050 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 1 users. 
 
Representation (5700 kbps, 1080p) is used by 1 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (6700 kbps, 1080p) is used by 3 users. 
 
Representation (6700 kbps, 1080p) is used by 3 users using HDTV. 
Representation (6700 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (8450 kbps, 1080p) is used by 10 users. 
 
Representation (8450 kbps, 1080p) is used by 10 users using HDTV. 
Representation (8450 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (8450 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 21 representations. 
 
Representation (250 kbps, 224p) is used by 5 users. 
 
Representation (250 kbps, 224p) is used by 5 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 15 users. 
 
Representation (400 kbps, 224p) is used by 15 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 30 users. 
 
Representation (650 kbps, 224p) is used by 30 users using mobile. 
Representation (650 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 6 users. 
 
Representation (1200 kbps, 224p) is used by 6 users using mobile. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1650 kbps, 224p) is used by 10 users. 
 
Representation (1650 kbps, 224p) is used by 10 users using mobile. 
Representation (1650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1650 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (1650 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1650 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 4 users. 
 
Representation (600 kbps, 360p) is used by 4 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1550 kbps, 360p) is used by 3 users. 
 
Representation (1550 kbps, 360p) is used by 3 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2300 kbps, 360p) is used by 14 users. 
 
Representation (2300 kbps, 360p) is used by 14 users using smartphone. 
Representation (2300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (2300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2300 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 3 users. 
 
Representation (1750 kbps, 720p) is used by 3 users using laptop. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using tablet. 
Representation (1900 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 2 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 4 users. 
 
Representation (2050 kbps, 720p) is used by 4 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 3 users using tablet via Wifi. 

Representation (2300 kbps, 720p) is used by 4 users. 
 
Representation (2300 kbps, 720p) is used by 3 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 1 users using laptop. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2750 kbps, 720p) is used by 7 users. 
 
Representation (2750 kbps, 720p) is used by 3 users using tablet. 
Representation (2750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 4 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 

Representation (3150 kbps, 720p) is used by 22 users. 
 
Representation (3150 kbps, 720p) is used by 12 users using tablet. 
Representation (3150 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3150 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3150 kbps, 720p) is used by 10 users using laptop. 
Representation (3150 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (3150 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3150 kbps, 1080p) is used by 2 users. 
 
Representation (3150 kbps, 1080p) is used by 2 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (3650 kbps, 1080p) is used by 16 users. 
 
Representation (3650 kbps, 1080p) is used by 16 users using HDTV. 
Representation (3650 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (3650 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (4450 kbps, 1080p) is used by 15 users. 
 
Representation (4450 kbps, 1080p) is used by 15 users using HDTV. 
Representation (4450 kbps, 1080p) is used by 10 users using HDTV via ADSL-fast. 
Representation (4450 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 14 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 5 users. 
 
Representation (250 kbps, 224p) is used by 5 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 18 users. 
 
Representation (400 kbps, 224p) is used by 18 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 12 users using mobile via 3G. 

Representation (900 kbps, 224p) is used by 19 users. 
 
Representation (900 kbps, 224p) is used by 19 users using mobile. 
Representation (900 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (900 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (900 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (400 kbps, 360p) is used by 2 users. 
 
Representation (400 kbps, 360p) is used by 2 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 3 users. 
 
Representation (700 kbps, 360p) is used by 3 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (1400 kbps, 360p) is used by 44 users. 
 
Representation (1400 kbps, 360p) is used by 44 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1400 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (1400 kbps, 360p) is used by 14 users using smartphone via Wifi. 

Representation (800 kbps, 720p) is used by 6 users. 
 
Representation (800 kbps, 720p) is used by 2 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 4 users using laptop. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1200 kbps, 720p) is used by 8 users. 
 
Representation (1200 kbps, 720p) is used by 3 users using tablet. 
Representation (1200 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1200 kbps, 720p) is used by 5 users using laptop. 
Representation (1200 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1200 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1200 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2300 kbps, 720p) is used by 35 users. 
 
Representation (2300 kbps, 720p) is used by 17 users using tablet. 
Representation (2300 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 18 users using laptop. 
Representation (2300 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 1 users. 
 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1200 kbps, 1080p) is used by 3 users. 
 
Representation (1200 kbps, 1080p) is used by 3 users using HDTV. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1750 kbps, 1080p) is used by 7 users. 
 
Representation (1750 kbps, 1080p) is used by 7 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via ADSL-slow. 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3250 kbps, 1080p) is used by 12 users. 
 
Representation (3250 kbps, 1080p) is used by 12 users using HDTV. 
Representation (3250 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (3250 kbps, 1080p) is used by 2 users using HDTV via FTTH. 
Representation (3250 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 17 representations. 
 
Representation (200 kbps, 224p) is used by 5 users. 
 
Representation (200 kbps, 224p) is used by 5 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 18 users. 
 
Representation (400 kbps, 224p) is used by 18 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 12 users using mobile via 3G. 

Representation (1450 kbps, 224p) is used by 15 users. 
 
Representation (1450 kbps, 224p) is used by 15 users using mobile. 
Representation (1450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1450 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1450 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 4 users. 
 
Representation (450 kbps, 360p) is used by 4 users using smartphone. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 3 users. 
 
Representation (850 kbps, 360p) is used by 3 users using smartphone. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 44 users. 
 
Representation (1400 kbps, 360p) is used by 44 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1400 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (1400 kbps, 360p) is used by 14 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 2 users. 
 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 4 users. 
 
Representation (1300 kbps, 720p) is used by 1 users using tablet. 
Representation (1300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1300 kbps, 720p) is used by 3 users using laptop. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 13 users. 
 
Representation (2000 kbps, 720p) is used by 9 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 4 users using laptop. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 10 users. 
 
Representation (2450 kbps, 720p) is used by 5 users using tablet. 
Representation (2450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2450 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2450 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2450 kbps, 720p) is used by 5 users using laptop. 
Representation (2450 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2450 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3450 kbps, 720p) is used by 33 users. 
 
Representation (3450 kbps, 720p) is used by 19 users using tablet. 
Representation (3450 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (3450 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 14 users using laptop. 
Representation (3450 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3450 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2900 kbps, 1080p) is used by 4 users. 
 
Representation (2900 kbps, 1080p) is used by 4 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (3650 kbps, 1080p) is used by 9 users. 
 
Representation (3650 kbps, 1080p) is used by 9 users using HDTV. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3650 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (3650 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (5950 kbps, 1080p) is used by 8 users. 
 
Representation (5950 kbps, 1080p) is used by 8 users using HDTV. 
Representation (5950 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (5950 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 29 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 3 users. 
 
Representation (600 kbps, 224p) is used by 3 users using mobile. 
Representation (600 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 

Representation (1550 kbps, 224p) is used by 1 users. 
 
Representation (1550 kbps, 224p) is used by 1 users using mobile. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (1900 kbps, 224p) is used by 4 users. 
 
Representation (1900 kbps, 224p) is used by 4 users using mobile. 
Representation (1900 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (1900 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (2700 kbps, 224p) is used by 14 users. 
 
Representation (2700 kbps, 224p) is used by 14 users using mobile. 
Representation (2700 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (2700 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (2700 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 1 users. 
 
Representation (650 kbps, 360p) is used by 1 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 3 users. 
 
Representation (1050 kbps, 360p) is used by 3 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 44 users. 
 
Representation (1400 kbps, 360p) is used by 44 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1400 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (1400 kbps, 360p) is used by 14 users using smartphone via Wifi. 

Representation (1600 kbps, 360p) is used by 4 users. 
 
Representation (1600 kbps, 360p) is used by 4 users using smartphone. 
Representation (1600 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 3 users. 
 
Representation (1900 kbps, 360p) is used by 3 users using smartphone. 
Representation (1900 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 2 users. 
 
Representation (2550 kbps, 360p) is used by 2 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2750 kbps, 360p) is used by 12 users. 
 
Representation (2750 kbps, 360p) is used by 12 users using smartphone. 
Representation (2750 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 3 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using tablet. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (2000 kbps, 720p) is used by 13 users. 
 
Representation (2000 kbps, 720p) is used by 9 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 4 users using laptop. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 4 users. 
 
Representation (2250 kbps, 720p) is used by 3 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2500 kbps, 720p) is used by 5 users. 
 
Representation (2500 kbps, 720p) is used by 1 users using tablet. 
Representation (2500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2500 kbps, 720p) is used by 4 users using laptop. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2500 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 6 users. 
 
Representation (3050 kbps, 720p) is used by 3 users using tablet. 
Representation (3050 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 3 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3450 kbps, 720p) is used by 33 users. 
 
Representation (3450 kbps, 720p) is used by 19 users using tablet. 
Representation (3450 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (3450 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 14 users using laptop. 
Representation (3450 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3450 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 7 users. 
 
Representation (3800 kbps, 720p) is used by 3 users using tablet. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 4 users using laptop. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4400 kbps, 720p) is used by 6 users. 
 
Representation (4400 kbps, 720p) is used by 4 users using tablet. 
Representation (4400 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 2 users using laptop. 
Representation (4400 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (6600 kbps, 720p) is used by 4 users. 
 
Representation (6600 kbps, 720p) is used by 4 users using tablet. 
Representation (6600 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 

Representation (8450 kbps, 720p) is used by 10 users. 
 
Representation (8450 kbps, 720p) is used by 3 users using tablet. 
Representation (8450 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8450 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (8450 kbps, 720p) is used by 7 users using laptop. 
Representation (8450 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (8450 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5700 kbps, 1080p) is used by 1 users. 
 
Representation (5700 kbps, 1080p) is used by 1 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (6700 kbps, 1080p) is used by 3 users. 
 
Representation (6700 kbps, 1080p) is used by 3 users using HDTV. 
Representation (6700 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (8450 kbps, 1080p) is used by 10 users. 
 
Representation (8450 kbps, 1080p) is used by 10 users using HDTV. 
Representation (8450 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (8450 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 20 representations. 
 
Representation (250 kbps, 224p) is used by 5 users. 
 
Representation (250 kbps, 224p) is used by 5 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 18 users. 
 
Representation (400 kbps, 224p) is used by 18 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 12 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 8 users. 
 
Representation (650 kbps, 224p) is used by 8 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 8 users. 
 
Representation (1200 kbps, 224p) is used by 8 users using mobile. 
Representation (1200 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1950 kbps, 224p) is used by 8 users. 
 
Representation (1950 kbps, 224p) is used by 8 users using mobile. 
Representation (1950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1950 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1950 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1950 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 4 users. 
 
Representation (600 kbps, 360p) is used by 4 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1550 kbps, 360p) is used by 3 users. 
 
Representation (1550 kbps, 360p) is used by 3 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2300 kbps, 360p) is used by 14 users. 
 
Representation (2300 kbps, 360p) is used by 14 users using smartphone. 
Representation (2300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (2300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2300 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 10 users. 
 
Representation (1550 kbps, 720p) is used by 3 users using tablet. 
Representation (1550 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 7 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 5 users. 
 
Representation (1750 kbps, 720p) is used by 5 users using laptop. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 13 users. 
 
Representation (2000 kbps, 720p) is used by 9 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 4 users using laptop. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2300 kbps, 720p) is used by 35 users. 
 
Representation (2300 kbps, 720p) is used by 17 users using tablet. 
Representation (2300 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 18 users using laptop. 
Representation (2300 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (2750 kbps, 720p) is used by 11 users. 
 
Representation (2750 kbps, 720p) is used by 4 users using tablet. 
Representation (2750 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2750 kbps, 720p) is used by 7 users using laptop. 
Representation (2750 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (2750 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2750 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3600 kbps, 720p) is used by 18 users. 
 
Representation (3600 kbps, 720p) is used by 11 users using tablet. 
Representation (3600 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (3600 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3600 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3600 kbps, 720p) is used by 7 users using laptop. 
Representation (3600 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (3600 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3150 kbps, 1080p) is used by 2 users. 
 
Representation (3150 kbps, 1080p) is used by 2 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (3650 kbps, 1080p) is used by 9 users. 
 
Representation (3650 kbps, 1080p) is used by 9 users using HDTV. 
Representation (3650 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (3650 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (3650 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (5650 kbps, 1080p) is used by 14 users. 
 
Representation (5650 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5650 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (5650 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 34 users. 
 
Representation (150 kbps, 360p) is used by 34 users using smartphone. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 54 users. 
 
Video 'documentary' had 3 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 21 users. 
 
Representation (300 kbps, 360p) is used by 21 users using smartphone. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (300 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 5 users. 
 
Representation (950 kbps, 720p) is used by 3 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop. 
Representation (950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 3 representations. 
 
Representation (300 kbps, 224p) is used by 37 users. 
 
Representation (300 kbps, 224p) is used by 37 users using mobile. 
Representation (300 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 12 users. 
 
Representation (350 kbps, 224p) is used by 12 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 28 users. 
 
Representation (600 kbps, 360p) is used by 28 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 14 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 53 users. 
 
Video 'video' had 3 representations. 
 
Representation (250 kbps, 224p) is used by 3 users. 
 
Representation (250 kbps, 224p) is used by 3 users using mobile. 
Representation (250 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 37 users. 
 
Representation (300 kbps, 224p) is used by 37 users using mobile. 
Representation (300 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 25 users. 
 
Representation (400 kbps, 360p) is used by 25 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 



==> representations/repReport_scenario_1_80_reps_1500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 12 representations. 
 
Representation (277 kbps, 224p) is used by 8 users. 
 
Representation (277 kbps, 224p) is used by 8 users using mobile. 
Representation (277 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1595 kbps, 224p) is used by 16 users. 
 
Representation (1595 kbps, 224p) is used by 16 users using mobile. 
Representation (1595 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1595 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1595 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1595 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (362 kbps, 360p) is used by 7 users. 
 
Representation (362 kbps, 360p) is used by 7 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (787 kbps, 360p) is used by 5 users. 
 
Representation (787 kbps, 360p) is used by 5 users using smartphone. 
Representation (787 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (787 kbps, 360p) is used by 3 users using smartphone via Wifi. 
Representation (787 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (2360 kbps, 360p) is used by 13 users. 
 
Representation (2360 kbps, 360p) is used by 13 users using smartphone. 
Representation (2360 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (2360 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (2360 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 5 users. 
 
Representation (830 kbps, 720p) is used by 3 users using tablet. 
Representation (830 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1510 kbps, 720p) is used by 10 users. 
 
Representation (1510 kbps, 720p) is used by 6 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 4 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2827 kbps, 720p) is used by 35 users. 
 
Representation (2827 kbps, 720p) is used by 18 users using tablet. 
Representation (2827 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2827 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2827 kbps, 720p) is used by 17 users using laptop. 
Representation (2827 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2827 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 9 users. 
 
Representation (1085 kbps, 1080p) is used by 9 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 2 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (1807 kbps, 1080p) is used by 3 users. 
 
Representation (1807 kbps, 1080p) is used by 3 users using HDTV. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2402 kbps, 1080p) is used by 9 users. 
 
Representation (2402 kbps, 1080p) is used by 9 users using HDTV. 
Representation (2402 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (2402 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2402 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (3762 kbps, 1080p) is used by 13 users. 
 
Representation (3762 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3762 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (3762 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (3762 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 19 representations. 
 
Representation (235 kbps, 224p) is used by 4 users. 
 
Representation (235 kbps, 224p) is used by 4 users using mobile. 
Representation (235 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (447 kbps, 224p) is used by 9 users. 
 
Representation (447 kbps, 224p) is used by 9 users using mobile. 
Representation (447 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (447 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (447 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 3 users. 
 
Representation (320 kbps, 360p) is used by 3 users using smartphone. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (405 kbps, 360p) is used by 4 users. 
 
Representation (405 kbps, 360p) is used by 4 users using smartphone. 
Representation (405 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (405 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (702 kbps, 360p) is used by 6 users. 
 
Representation (702 kbps, 360p) is used by 6 users using smartphone. 
Representation (702 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (702 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (702 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1977 kbps, 360p) is used by 20 users. 
 
Representation (1977 kbps, 360p) is used by 20 users using smartphone. 
Representation (1977 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1977 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1977 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 3 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 

Representation (1340 kbps, 720p) is used by 3 users. 
 
Representation (1340 kbps, 720p) is used by 1 users using tablet. 
Representation (1340 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1340 kbps, 720p) is used by 2 users using laptop. 
Representation (1340 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 4 users. 
 
Representation (1680 kbps, 720p) is used by 1 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 3 users using laptop. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 14 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 8 users using laptop. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3040 kbps, 720p) is used by 7 users. 
 
Representation (3040 kbps, 720p) is used by 1 users using tablet. 
Representation (3040 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3040 kbps, 720p) is used by 6 users using laptop. 
Representation (3040 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3040 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (3040 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (4017 kbps, 720p) is used by 13 users. 
 
Representation (4017 kbps, 720p) is used by 7 users using tablet. 
Representation (4017 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (4017 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4017 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (4017 kbps, 720p) is used by 6 users using laptop. 
Representation (4017 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4017 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (6865 kbps, 720p) is used by 17 users. 
 
Representation (6865 kbps, 720p) is used by 11 users using tablet. 
Representation (6865 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6865 kbps, 720p) is used by 6 users using laptop. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via FTTH. 

Representation (2105 kbps, 1080p) is used by 2 users. 
 
Representation (2105 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2615 kbps, 1080p) is used by 3 users. 
 
Representation (2615 kbps, 1080p) is used by 3 users using HDTV. 
Representation (2615 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3082 kbps, 1080p) is used by 4 users. 
 
Representation (3082 kbps, 1080p) is used by 4 users using HDTV. 
Representation (3082 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 6 users. 
 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (6100 kbps, 1080p) is used by 9 users. 
 
Representation (6100 kbps, 1080p) is used by 9 users using HDTV. 
Representation (6100 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6100 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 29 representations. 
 
Representation (532 kbps, 224p) is used by 1 users. 
 
Representation (532 kbps, 224p) is used by 1 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (617 kbps, 224p) is used by 3 users. 
 
Representation (617 kbps, 224p) is used by 3 users using mobile. 
Representation (617 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (617 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (617 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (830 kbps, 224p) is used by 4 users. 
 
Representation (830 kbps, 224p) is used by 4 users using mobile. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (830 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1807 kbps, 224p) is used by 4 users. 
 
Representation (1807 kbps, 224p) is used by 4 users using mobile. 
Representation (1807 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (1807 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (2360 kbps, 224p) is used by 9 users. 
 
Representation (2360 kbps, 224p) is used by 9 users using mobile. 
Representation (2360 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2360 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (2360 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 2 users. 
 
Representation (617 kbps, 360p) is used by 2 users using smartphone. 
Representation (617 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1042 kbps, 360p) is used by 2 users. 
 
Representation (1042 kbps, 360p) is used by 2 users using smartphone. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 3 users. 
 
Representation (1340 kbps, 360p) is used by 3 users using smartphone. 
Representation (1340 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2062 kbps, 360p) is used by 3 users. 
 
Representation (2062 kbps, 360p) is used by 3 users using smartphone. 
Representation (2062 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2062 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 5 users. 
 
Representation (1977 kbps, 720p) is used by 4 users using tablet. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 1 users using laptop. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2232 kbps, 720p) is used by 2 users. 
 
Representation (2232 kbps, 720p) is used by 2 users using laptop. 
Representation (2232 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2232 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2402 kbps, 720p) is used by 4 users. 
 
Representation (2402 kbps, 720p) is used by 3 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 1 users using laptop. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2785 kbps, 720p) is used by 5 users. 
 
Representation (2785 kbps, 720p) is used by 4 users using tablet. 
Representation (2785 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 1 users using laptop. 
Representation (2785 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (2912 kbps, 720p) is used by 6 users. 
 
Representation (2912 kbps, 720p) is used by 3 users using tablet. 
Representation (2912 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2912 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2912 kbps, 720p) is used by 3 users using laptop. 
Representation (2912 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2912 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3210 kbps, 720p) is used by 5 users. 
 
Representation (3210 kbps, 720p) is used by 3 users using tablet. 
Representation (3210 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3210 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3210 kbps, 720p) is used by 2 users using laptop. 
Representation (3210 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 6 users. 
 
Representation (3890 kbps, 720p) is used by 3 users using tablet. 
Representation (3890 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 3 users using laptop. 
Representation (3890 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4655 kbps, 720p) is used by 3 users. 
 
Representation (4655 kbps, 720p) is used by 2 users using tablet. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4655 kbps, 720p) is used by 1 users using laptop. 
Representation (4655 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (5250 kbps, 720p) is used by 3 users. 
 
Representation (5250 kbps, 720p) is used by 2 users using tablet. 
Representation (5250 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (5250 kbps, 720p) is used by 1 users using laptop. 
Representation (5250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (6567 kbps, 720p) is used by 4 users. 
 
Representation (6567 kbps, 720p) is used by 2 users using tablet. 
Representation (6567 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 2 users using laptop. 
Representation (6567 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (7545 kbps, 720p) is used by 3 users. 
 
Representation (7545 kbps, 720p) is used by 1 users using tablet. 
Representation (7545 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (7545 kbps, 720p) is used by 2 users using laptop. 
Representation (7545 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (8522 kbps, 720p) is used by 7 users. 
 
Representation (8522 kbps, 720p) is used by 5 users using tablet. 
Representation (8522 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (8522 kbps, 720p) is used by 2 users using laptop. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 1 users. 
 
Representation (3380 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3975 kbps, 1080p) is used by 2 users. 
 
Representation (3975 kbps, 1080p) is used by 2 users using HDTV. 
Representation (3975 kbps, 1080p) is used by 2 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 6 users. 
 
Representation (5080 kbps, 1080p) is used by 6 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (6567 kbps, 1080p) is used by 2 users. 
 
Representation (6567 kbps, 1080p) is used by 2 users using HDTV. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (7460 kbps, 1080p) is used by 3 users. 
 
Representation (7460 kbps, 1080p) is used by 3 users using HDTV. 
Representation (7460 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (8310 kbps, 1080p) is used by 7 users. 
 
Representation (8310 kbps, 1080p) is used by 7 users using HDTV. 
Representation (8310 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (8310 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 20 representations. 
 
Representation (235 kbps, 224p) is used by 4 users. 
 
Representation (235 kbps, 224p) is used by 4 users using mobile. 
Representation (235 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (362 kbps, 224p) is used by 1 users. 
 
Representation (362 kbps, 224p) is used by 1 users using mobile. 
Representation (362 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 3 users. 
 
Representation (490 kbps, 224p) is used by 3 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (660 kbps, 224p) is used by 4 users. 
 
Representation (660 kbps, 224p) is used by 4 users using mobile. 
Representation (660 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (660 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 2 users. 
 
Representation (2020 kbps, 224p) is used by 2 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (2572 kbps, 224p) is used by 12 users. 
 
Representation (2572 kbps, 224p) is used by 12 users using mobile. 
Representation (2572 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (2572 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2572 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 1 users. 
 
Representation (575 kbps, 360p) is used by 1 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (660 kbps, 360p) is used by 6 users. 
 
Representation (660 kbps, 360p) is used by 6 users using smartphone. 
Representation (660 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 10 users. 
 
Representation (1510 kbps, 720p) is used by 6 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 4 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (1765 kbps, 720p) is used by 4 users. 
 
Representation (1765 kbps, 720p) is used by 2 users using tablet. 
Representation (1765 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1765 kbps, 720p) is used by 2 users using laptop. 
Representation (1765 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1765 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2062 kbps, 720p) is used by 14 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 8 users using laptop. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2615 kbps, 720p) is used by 10 users. 
 
Representation (2615 kbps, 720p) is used by 5 users using tablet. 
Representation (2615 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2615 kbps, 720p) is used by 5 users using laptop. 
Representation (2615 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 10 users. 
 
Representation (4060 kbps, 720p) is used by 5 users using tablet. 
Representation (4060 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 5 users using laptop. 
Representation (4060 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (6355 kbps, 720p) is used by 12 users. 
 
Representation (6355 kbps, 720p) is used by 6 users using tablet. 
Representation (6355 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (6355 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (6355 kbps, 720p) is used by 6 users using laptop. 
Representation (6355 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (6355 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2232 kbps, 1080p) is used by 2 users. 
 
Representation (2232 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2870 kbps, 1080p) is used by 2 users. 
 
Representation (2870 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2870 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 6 users. 
 
Representation (3295 kbps, 1080p) is used by 6 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (4357 kbps, 1080p) is used by 8 users. 
 
Representation (4357 kbps, 1080p) is used by 8 users using HDTV. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (7120 kbps, 1080p) is used by 9 users. 
 
Representation (7120 kbps, 1080p) is used by 9 users using HDTV. 
Representation (7120 kbps, 1080p) is used by 4 users using HDTV via ADSL-fast. 
Representation (7120 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_1750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 13 representations. 
 
Representation (277 kbps, 224p) is used by 8 users. 
 
Representation (277 kbps, 224p) is used by 8 users using mobile. 
Representation (277 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1595 kbps, 224p) is used by 16 users. 
 
Representation (1595 kbps, 224p) is used by 16 users using mobile. 
Representation (1595 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1595 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1595 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1595 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (362 kbps, 360p) is used by 7 users. 
 
Representation (362 kbps, 360p) is used by 7 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (787 kbps, 360p) is used by 5 users. 
 
Representation (787 kbps, 360p) is used by 5 users using smartphone. 
Representation (787 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (787 kbps, 360p) is used by 3 users using smartphone via Wifi. 
Representation (787 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (2360 kbps, 360p) is used by 13 users. 
 
Representation (2360 kbps, 360p) is used by 13 users using smartphone. 
Representation (2360 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (2360 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (2360 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 5 users. 
 
Representation (830 kbps, 720p) is used by 3 users using tablet. 
Representation (830 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1510 kbps, 720p) is used by 10 users. 
 
Representation (1510 kbps, 720p) is used by 6 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 4 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2827 kbps, 720p) is used by 14 users. 
 
Representation (2827 kbps, 720p) is used by 6 users using tablet. 
Representation (2827 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2827 kbps, 720p) is used by 8 users using laptop. 
Representation (2827 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (4315 kbps, 720p) is used by 21 users. 
 
Representation (4315 kbps, 720p) is used by 12 users using tablet. 
Representation (4315 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (4315 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (4315 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (4315 kbps, 720p) is used by 9 users using laptop. 
Representation (4315 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4315 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (4315 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 9 users. 
 
Representation (1085 kbps, 1080p) is used by 9 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 2 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (1807 kbps, 1080p) is used by 3 users. 
 
Representation (1807 kbps, 1080p) is used by 3 users using HDTV. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2402 kbps, 1080p) is used by 9 users. 
 
Representation (2402 kbps, 1080p) is used by 9 users using HDTV. 
Representation (2402 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (2402 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2402 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (3762 kbps, 1080p) is used by 13 users. 
 
Representation (3762 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3762 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (3762 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (3762 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 19 representations. 
 
Representation (235 kbps, 224p) is used by 4 users. 
 
Representation (235 kbps, 224p) is used by 4 users using mobile. 
Representation (235 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (447 kbps, 224p) is used by 9 users. 
 
Representation (447 kbps, 224p) is used by 9 users using mobile. 
Representation (447 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (447 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (447 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 3 users. 
 
Representation (320 kbps, 360p) is used by 3 users using smartphone. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (405 kbps, 360p) is used by 4 users. 
 
Representation (405 kbps, 360p) is used by 4 users using smartphone. 
Representation (405 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (405 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (702 kbps, 360p) is used by 6 users. 
 
Representation (702 kbps, 360p) is used by 6 users using smartphone. 
Representation (702 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (702 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (702 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1977 kbps, 360p) is used by 20 users. 
 
Representation (1977 kbps, 360p) is used by 20 users using smartphone. 
Representation (1977 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1977 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1977 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 3 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 

Representation (1340 kbps, 720p) is used by 3 users. 
 
Representation (1340 kbps, 720p) is used by 1 users using tablet. 
Representation (1340 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1340 kbps, 720p) is used by 2 users using laptop. 
Representation (1340 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 4 users. 
 
Representation (1680 kbps, 720p) is used by 1 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 3 users using laptop. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 14 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 8 users using laptop. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3040 kbps, 720p) is used by 7 users. 
 
Representation (3040 kbps, 720p) is used by 1 users using tablet. 
Representation (3040 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3040 kbps, 720p) is used by 6 users using laptop. 
Representation (3040 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3040 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (3040 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (4017 kbps, 720p) is used by 13 users. 
 
Representation (4017 kbps, 720p) is used by 7 users using tablet. 
Representation (4017 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (4017 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4017 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (4017 kbps, 720p) is used by 6 users using laptop. 
Representation (4017 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4017 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (6865 kbps, 720p) is used by 17 users. 
 
Representation (6865 kbps, 720p) is used by 11 users using tablet. 
Representation (6865 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6865 kbps, 720p) is used by 6 users using laptop. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via FTTH. 

Representation (2105 kbps, 1080p) is used by 2 users. 
 
Representation (2105 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2615 kbps, 1080p) is used by 3 users. 
 
Representation (2615 kbps, 1080p) is used by 3 users using HDTV. 
Representation (2615 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3082 kbps, 1080p) is used by 4 users. 
 
Representation (3082 kbps, 1080p) is used by 4 users using HDTV. 
Representation (3082 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 6 users. 
 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (6100 kbps, 1080p) is used by 9 users. 
 
Representation (6100 kbps, 1080p) is used by 9 users using HDTV. 
Representation (6100 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6100 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 27 representations. 
 
Representation (532 kbps, 224p) is used by 1 users. 
 
Representation (532 kbps, 224p) is used by 1 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (617 kbps, 224p) is used by 3 users. 
 
Representation (617 kbps, 224p) is used by 3 users using mobile. 
Representation (617 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (617 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (617 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (830 kbps, 224p) is used by 4 users. 
 
Representation (830 kbps, 224p) is used by 4 users using mobile. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (830 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1807 kbps, 224p) is used by 4 users. 
 
Representation (1807 kbps, 224p) is used by 4 users using mobile. 
Representation (1807 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (1807 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (2360 kbps, 224p) is used by 9 users. 
 
Representation (2360 kbps, 224p) is used by 9 users using mobile. 
Representation (2360 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2360 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (2360 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 2 users. 
 
Representation (617 kbps, 360p) is used by 2 users using smartphone. 
Representation (617 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1042 kbps, 360p) is used by 2 users. 
 
Representation (1042 kbps, 360p) is used by 2 users using smartphone. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 3 users. 
 
Representation (1340 kbps, 360p) is used by 3 users using smartphone. 
Representation (1340 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2062 kbps, 360p) is used by 3 users. 
 
Representation (2062 kbps, 360p) is used by 3 users using smartphone. 
Representation (2062 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2062 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 7 users. 
 
Representation (1977 kbps, 720p) is used by 4 users using tablet. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 3 users using laptop. 
Representation (1977 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2402 kbps, 720p) is used by 4 users. 
 
Representation (2402 kbps, 720p) is used by 3 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 1 users using laptop. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2785 kbps, 720p) is used by 11 users. 
 
Representation (2785 kbps, 720p) is used by 7 users using tablet. 
Representation (2785 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2785 kbps, 720p) is used by 4 users using laptop. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3210 kbps, 720p) is used by 5 users. 
 
Representation (3210 kbps, 720p) is used by 3 users using tablet. 
Representation (3210 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3210 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3210 kbps, 720p) is used by 2 users using laptop. 
Representation (3210 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 6 users. 
 
Representation (3890 kbps, 720p) is used by 3 users using tablet. 
Representation (3890 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 3 users using laptop. 
Representation (3890 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4655 kbps, 720p) is used by 3 users. 
 
Representation (4655 kbps, 720p) is used by 2 users using tablet. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4655 kbps, 720p) is used by 1 users using laptop. 
Representation (4655 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (5250 kbps, 720p) is used by 3 users. 
 
Representation (5250 kbps, 720p) is used by 2 users using tablet. 
Representation (5250 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (5250 kbps, 720p) is used by 1 users using laptop. 
Representation (5250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (6567 kbps, 720p) is used by 4 users. 
 
Representation (6567 kbps, 720p) is used by 2 users using tablet. 
Representation (6567 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 2 users using laptop. 
Representation (6567 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (7545 kbps, 720p) is used by 3 users. 
 
Representation (7545 kbps, 720p) is used by 1 users using tablet. 
Representation (7545 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (7545 kbps, 720p) is used by 2 users using laptop. 
Representation (7545 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (8522 kbps, 720p) is used by 7 users. 
 
Representation (8522 kbps, 720p) is used by 5 users using tablet. 
Representation (8522 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (8522 kbps, 720p) is used by 2 users using laptop. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 1 users. 
 
Representation (3380 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3975 kbps, 1080p) is used by 2 users. 
 
Representation (3975 kbps, 1080p) is used by 2 users using HDTV. 
Representation (3975 kbps, 1080p) is used by 2 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 6 users. 
 
Representation (5080 kbps, 1080p) is used by 6 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (6567 kbps, 1080p) is used by 2 users. 
 
Representation (6567 kbps, 1080p) is used by 2 users using HDTV. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (7460 kbps, 1080p) is used by 3 users. 
 
Representation (7460 kbps, 1080p) is used by 3 users using HDTV. 
Representation (7460 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (8310 kbps, 1080p) is used by 7 users. 
 
Representation (8310 kbps, 1080p) is used by 7 users using HDTV. 
Representation (8310 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (8310 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 21 representations. 
 
Representation (235 kbps, 224p) is used by 4 users. 
 
Representation (235 kbps, 224p) is used by 4 users using mobile. 
Representation (235 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (362 kbps, 224p) is used by 1 users. 
 
Representation (362 kbps, 224p) is used by 1 users using mobile. 
Representation (362 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 3 users. 
 
Representation (490 kbps, 224p) is used by 3 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (660 kbps, 224p) is used by 4 users. 
 
Representation (660 kbps, 224p) is used by 4 users using mobile. 
Representation (660 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (660 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 2 users. 
 
Representation (2020 kbps, 224p) is used by 2 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (2572 kbps, 224p) is used by 12 users. 
 
Representation (2572 kbps, 224p) is used by 12 users using mobile. 
Representation (2572 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (2572 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2572 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 1 users. 
 
Representation (575 kbps, 360p) is used by 1 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (660 kbps, 360p) is used by 6 users. 
 
Representation (660 kbps, 360p) is used by 6 users using smartphone. 
Representation (660 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 10 users. 
 
Representation (1510 kbps, 720p) is used by 6 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 4 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (1765 kbps, 720p) is used by 4 users. 
 
Representation (1765 kbps, 720p) is used by 2 users using tablet. 
Representation (1765 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1765 kbps, 720p) is used by 2 users using laptop. 
Representation (1765 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1765 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2062 kbps, 720p) is used by 14 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 8 users using laptop. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2615 kbps, 720p) is used by 10 users. 
 
Representation (2615 kbps, 720p) is used by 5 users using tablet. 
Representation (2615 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2615 kbps, 720p) is used by 5 users using laptop. 
Representation (2615 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 10 users. 
 
Representation (4060 kbps, 720p) is used by 5 users using tablet. 
Representation (4060 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 5 users using laptop. 
Representation (4060 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (6355 kbps, 720p) is used by 12 users. 
 
Representation (6355 kbps, 720p) is used by 6 users using tablet. 
Representation (6355 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (6355 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (6355 kbps, 720p) is used by 6 users using laptop. 
Representation (6355 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (6355 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2232 kbps, 1080p) is used by 2 users. 
 
Representation (2232 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2870 kbps, 1080p) is used by 2 users. 
 
Representation (2870 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2870 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 6 users. 
 
Representation (3295 kbps, 1080p) is used by 6 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (4357 kbps, 1080p) is used by 7 users. 
 
Representation (4357 kbps, 1080p) is used by 7 users using HDTV. 
Representation (4357 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (6525 kbps, 1080p) is used by 3 users. 
 
Representation (6525 kbps, 1080p) is used by 3 users using HDTV. 
Representation (6525 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (8395 kbps, 1080p) is used by 7 users. 
 
Representation (8395 kbps, 1080p) is used by 7 users using HDTV. 
Representation (8395 kbps, 1080p) is used by 2 users using HDTV via ADSL-fast. 
Representation (8395 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_2000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 132 users. 
 
Video 'cartoon' had 13 representations. 
 
Representation (277 kbps, 224p) is used by 8 users. 
 
Representation (277 kbps, 224p) is used by 8 users using mobile. 
Representation (277 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (277 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (277 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (1595 kbps, 224p) is used by 16 users. 
 
Representation (1595 kbps, 224p) is used by 16 users using mobile. 
Representation (1595 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1595 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1595 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1595 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (362 kbps, 360p) is used by 7 users. 
 
Representation (362 kbps, 360p) is used by 7 users using smartphone. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (362 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (362 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (787 kbps, 360p) is used by 5 users. 
 
Representation (787 kbps, 360p) is used by 5 users using smartphone. 
Representation (787 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (787 kbps, 360p) is used by 3 users using smartphone via Wifi. 
Representation (787 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (2360 kbps, 360p) is used by 13 users. 
 
Representation (2360 kbps, 360p) is used by 13 users using smartphone. 
Representation (2360 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (2360 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (2360 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (830 kbps, 720p) is used by 5 users. 
 
Representation (830 kbps, 720p) is used by 3 users using tablet. 
Representation (830 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (830 kbps, 720p) is used by 2 users using laptop. 
Representation (830 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (830 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1510 kbps, 720p) is used by 10 users. 
 
Representation (1510 kbps, 720p) is used by 6 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 4 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2827 kbps, 720p) is used by 14 users. 
 
Representation (2827 kbps, 720p) is used by 6 users using tablet. 
Representation (2827 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2827 kbps, 720p) is used by 8 users using laptop. 
Representation (2827 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (2827 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2827 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (4315 kbps, 720p) is used by 21 users. 
 
Representation (4315 kbps, 720p) is used by 12 users using tablet. 
Representation (4315 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (4315 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (4315 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (4315 kbps, 720p) is used by 9 users using laptop. 
Representation (4315 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4315 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (4315 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1085 kbps, 1080p) is used by 9 users. 
 
Representation (1085 kbps, 1080p) is used by 9 users using HDTV. 
Representation (1085 kbps, 1080p) is used by 2 users using HDTV via ADSL-slow. 
Representation (1085 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (1085 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (1807 kbps, 1080p) is used by 3 users. 
 
Representation (1807 kbps, 1080p) is used by 3 users using HDTV. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via ADSL-slow. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1807 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2402 kbps, 1080p) is used by 9 users. 
 
Representation (2402 kbps, 1080p) is used by 9 users using HDTV. 
Representation (2402 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (2402 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (2402 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (3762 kbps, 1080p) is used by 13 users. 
 
Representation (3762 kbps, 1080p) is used by 13 users using HDTV. 
Representation (3762 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (3762 kbps, 1080p) is used by 1 users using HDTV via FTTH. 
Representation (3762 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 136 users. 
 
Video 'documentary' had 19 representations. 
 
Representation (235 kbps, 224p) is used by 4 users. 
 
Representation (235 kbps, 224p) is used by 4 users using mobile. 
Representation (235 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (447 kbps, 224p) is used by 9 users. 
 
Representation (447 kbps, 224p) is used by 9 users using mobile. 
Representation (447 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (447 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (447 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (2190 kbps, 224p) is used by 14 users. 
 
Representation (2190 kbps, 224p) is used by 14 users using mobile. 
Representation (2190 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (2190 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (2190 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (320 kbps, 360p) is used by 3 users. 
 
Representation (320 kbps, 360p) is used by 3 users using smartphone. 
Representation (320 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (320 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (405 kbps, 360p) is used by 4 users. 
 
Representation (405 kbps, 360p) is used by 4 users using smartphone. 
Representation (405 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (405 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (702 kbps, 360p) is used by 6 users. 
 
Representation (702 kbps, 360p) is used by 6 users using smartphone. 
Representation (702 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (702 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (702 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1977 kbps, 360p) is used by 20 users. 
 
Representation (1977 kbps, 360p) is used by 20 users using smartphone. 
Representation (1977 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1977 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (1977 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 3 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using tablet. 
Representation (1000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 2 users using laptop. 
Representation (1000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 

Representation (1340 kbps, 720p) is used by 3 users. 
 
Representation (1340 kbps, 720p) is used by 1 users using tablet. 
Representation (1340 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1340 kbps, 720p) is used by 2 users using laptop. 
Representation (1340 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1680 kbps, 720p) is used by 4 users. 
 
Representation (1680 kbps, 720p) is used by 1 users using tablet. 
Representation (1680 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1680 kbps, 720p) is used by 3 users using laptop. 
Representation (1680 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1680 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2062 kbps, 720p) is used by 14 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 8 users using laptop. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3040 kbps, 720p) is used by 7 users. 
 
Representation (3040 kbps, 720p) is used by 1 users using tablet. 
Representation (3040 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3040 kbps, 720p) is used by 6 users using laptop. 
Representation (3040 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3040 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (3040 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (4017 kbps, 720p) is used by 13 users. 
 
Representation (4017 kbps, 720p) is used by 7 users using tablet. 
Representation (4017 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (4017 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (4017 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (4017 kbps, 720p) is used by 6 users using laptop. 
Representation (4017 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4017 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (6865 kbps, 720p) is used by 17 users. 
 
Representation (6865 kbps, 720p) is used by 11 users using tablet. 
Representation (6865 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (6865 kbps, 720p) is used by 6 users using laptop. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6865 kbps, 720p) is used by 3 users using laptop via FTTH. 

Representation (2105 kbps, 1080p) is used by 2 users. 
 
Representation (2105 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2105 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2615 kbps, 1080p) is used by 3 users. 
 
Representation (2615 kbps, 1080p) is used by 3 users using HDTV. 
Representation (2615 kbps, 1080p) is used by 3 users using HDTV via Wifi. 

Representation (3082 kbps, 1080p) is used by 4 users. 
 
Representation (3082 kbps, 1080p) is used by 4 users using HDTV. 
Representation (3082 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (4060 kbps, 1080p) is used by 6 users. 
 
Representation (4060 kbps, 1080p) is used by 6 users using HDTV. 
Representation (4060 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (4060 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (6100 kbps, 1080p) is used by 9 users. 
 
Representation (6100 kbps, 1080p) is used by 9 users using HDTV. 
Representation (6100 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (6100 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 119 users. 
 
Video 'sport' had 27 representations. 
 
Representation (532 kbps, 224p) is used by 1 users. 
 
Representation (532 kbps, 224p) is used by 1 users using mobile. 
Representation (532 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (617 kbps, 224p) is used by 3 users. 
 
Representation (617 kbps, 224p) is used by 3 users using mobile. 
Representation (617 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (617 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (617 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (830 kbps, 224p) is used by 4 users. 
 
Representation (830 kbps, 224p) is used by 4 users using mobile. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (830 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (830 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1807 kbps, 224p) is used by 4 users. 
 
Representation (1807 kbps, 224p) is used by 4 users using mobile. 
Representation (1807 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (1807 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (2360 kbps, 224p) is used by 9 users. 
 
Representation (2360 kbps, 224p) is used by 9 users using mobile. 
Representation (2360 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2360 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (2360 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (617 kbps, 360p) is used by 2 users. 
 
Representation (617 kbps, 360p) is used by 2 users using smartphone. 
Representation (617 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1042 kbps, 360p) is used by 2 users. 
 
Representation (1042 kbps, 360p) is used by 2 users using smartphone. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1042 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1340 kbps, 360p) is used by 3 users. 
 
Representation (1340 kbps, 360p) is used by 3 users using smartphone. 
Representation (1340 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1340 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2062 kbps, 360p) is used by 3 users. 
 
Representation (2062 kbps, 360p) is used by 3 users using smartphone. 
Representation (2062 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2062 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2742 kbps, 360p) is used by 10 users. 
 
Representation (2742 kbps, 360p) is used by 10 users using smartphone. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (2742 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1722 kbps, 720p) is used by 4 users. 
 
Representation (1722 kbps, 720p) is used by 3 users using tablet. 
Representation (1722 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1722 kbps, 720p) is used by 1 users using laptop. 
Representation (1722 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1977 kbps, 720p) is used by 7 users. 
 
Representation (1977 kbps, 720p) is used by 4 users using tablet. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1977 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1977 kbps, 720p) is used by 3 users using laptop. 
Representation (1977 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1977 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2402 kbps, 720p) is used by 4 users. 
 
Representation (2402 kbps, 720p) is used by 3 users using tablet. 
Representation (2402 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2402 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2402 kbps, 720p) is used by 1 users using laptop. 
Representation (2402 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (2785 kbps, 720p) is used by 11 users. 
 
Representation (2785 kbps, 720p) is used by 7 users using tablet. 
Representation (2785 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2785 kbps, 720p) is used by 4 users using laptop. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2785 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3210 kbps, 720p) is used by 5 users. 
 
Representation (3210 kbps, 720p) is used by 3 users using tablet. 
Representation (3210 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3210 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3210 kbps, 720p) is used by 2 users using laptop. 
Representation (3210 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3890 kbps, 720p) is used by 6 users. 
 
Representation (3890 kbps, 720p) is used by 3 users using tablet. 
Representation (3890 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3890 kbps, 720p) is used by 3 users using laptop. 
Representation (3890 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3890 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4655 kbps, 720p) is used by 3 users. 
 
Representation (4655 kbps, 720p) is used by 2 users using tablet. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (4655 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4655 kbps, 720p) is used by 1 users using laptop. 
Representation (4655 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (5250 kbps, 720p) is used by 3 users. 
 
Representation (5250 kbps, 720p) is used by 2 users using tablet. 
Representation (5250 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (5250 kbps, 720p) is used by 1 users using laptop. 
Representation (5250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (6567 kbps, 720p) is used by 4 users. 
 
Representation (6567 kbps, 720p) is used by 2 users using tablet. 
Representation (6567 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (6567 kbps, 720p) is used by 2 users using laptop. 
Representation (6567 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (7545 kbps, 720p) is used by 3 users. 
 
Representation (7545 kbps, 720p) is used by 1 users using tablet. 
Representation (7545 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (7545 kbps, 720p) is used by 2 users using laptop. 
Representation (7545 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (8522 kbps, 720p) is used by 7 users. 
 
Representation (8522 kbps, 720p) is used by 5 users using tablet. 
Representation (8522 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (8522 kbps, 720p) is used by 2 users using laptop. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (8522 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (3380 kbps, 1080p) is used by 1 users. 
 
Representation (3380 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3380 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3975 kbps, 1080p) is used by 2 users. 
 
Representation (3975 kbps, 1080p) is used by 2 users using HDTV. 
Representation (3975 kbps, 1080p) is used by 2 users using HDTV via ADSL-fast. 

Representation (5080 kbps, 1080p) is used by 6 users. 
 
Representation (5080 kbps, 1080p) is used by 6 users using HDTV. 
Representation (5080 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (5080 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (6567 kbps, 1080p) is used by 2 users. 
 
Representation (6567 kbps, 1080p) is used by 2 users using HDTV. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (6567 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (7460 kbps, 1080p) is used by 3 users. 
 
Representation (7460 kbps, 1080p) is used by 3 users using HDTV. 
Representation (7460 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (8310 kbps, 1080p) is used by 7 users. 
 
Representation (8310 kbps, 1080p) is used by 7 users using HDTV. 
Representation (8310 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (8310 kbps, 1080p) is used by 4 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' had 21 representations. 
 
Representation (235 kbps, 224p) is used by 4 users. 
 
Representation (235 kbps, 224p) is used by 4 users using mobile. 
Representation (235 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (362 kbps, 224p) is used by 1 users. 
 
Representation (362 kbps, 224p) is used by 1 users using mobile. 
Representation (362 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (490 kbps, 224p) is used by 3 users. 
 
Representation (490 kbps, 224p) is used by 3 users using mobile. 
Representation (490 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (490 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (660 kbps, 224p) is used by 4 users. 
 
Representation (660 kbps, 224p) is used by 4 users using mobile. 
Representation (660 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (660 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (2020 kbps, 224p) is used by 2 users. 
 
Representation (2020 kbps, 224p) is used by 2 users using mobile. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (2020 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (2572 kbps, 224p) is used by 12 users. 
 
Representation (2572 kbps, 224p) is used by 12 users using mobile. 
Representation (2572 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (2572 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2572 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (575 kbps, 360p) is used by 1 users. 
 
Representation (575 kbps, 360p) is used by 1 users using smartphone. 
Representation (575 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (660 kbps, 360p) is used by 6 users. 
 
Representation (660 kbps, 360p) is used by 6 users using smartphone. 
Representation (660 kbps, 360p) is used by 6 users using smartphone via 3G. 

Representation (2572 kbps, 360p) is used by 11 users. 
 
Representation (2572 kbps, 360p) is used by 11 users using smartphone. 
Representation (2572 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (2572 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2572 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1510 kbps, 720p) is used by 10 users. 
 
Representation (1510 kbps, 720p) is used by 6 users using tablet. 
Representation (1510 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1510 kbps, 720p) is used by 4 users using laptop. 
Representation (1510 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1510 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (1765 kbps, 720p) is used by 4 users. 
 
Representation (1765 kbps, 720p) is used by 2 users using tablet. 
Representation (1765 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1765 kbps, 720p) is used by 2 users using laptop. 
Representation (1765 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1765 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2062 kbps, 720p) is used by 14 users. 
 
Representation (2062 kbps, 720p) is used by 6 users using tablet. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2062 kbps, 720p) is used by 8 users using laptop. 
Representation (2062 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2062 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2062 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2615 kbps, 720p) is used by 10 users. 
 
Representation (2615 kbps, 720p) is used by 5 users using tablet. 
Representation (2615 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2615 kbps, 720p) is used by 5 users using laptop. 
Representation (2615 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (2615 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4060 kbps, 720p) is used by 10 users. 
 
Representation (4060 kbps, 720p) is used by 5 users using tablet. 
Representation (4060 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (4060 kbps, 720p) is used by 5 users using laptop. 
Representation (4060 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (4060 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (6355 kbps, 720p) is used by 12 users. 
 
Representation (6355 kbps, 720p) is used by 6 users using tablet. 
Representation (6355 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (6355 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (6355 kbps, 720p) is used by 6 users using laptop. 
Representation (6355 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (6355 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2232 kbps, 1080p) is used by 2 users. 
 
Representation (2232 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (2232 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (2870 kbps, 1080p) is used by 2 users. 
 
Representation (2870 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2870 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (3295 kbps, 1080p) is used by 6 users. 
 
Representation (3295 kbps, 1080p) is used by 6 users using HDTV. 
Representation (3295 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (3295 kbps, 1080p) is used by 5 users using HDTV via Wifi. 

Representation (4357 kbps, 1080p) is used by 7 users. 
 
Representation (4357 kbps, 1080p) is used by 7 users using HDTV. 
Representation (4357 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 
Representation (4357 kbps, 1080p) is used by 4 users using HDTV via Wifi. 

Representation (6525 kbps, 1080p) is used by 3 users. 
 
Representation (6525 kbps, 1080p) is used by 3 users using HDTV. 
Representation (6525 kbps, 1080p) is used by 3 users using HDTV via ADSL-fast. 

Representation (8395 kbps, 1080p) is used by 7 users. 
 
Representation (8395 kbps, 1080p) is used by 7 users using HDTV. 
Representation (8395 kbps, 1080p) is used by 2 users using HDTV via ADSL-fast. 
Representation (8395 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 5 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 27 users. 
 
Representation (200 kbps, 360p) is used by 27 users using smartphone. 
Representation (200 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (250 kbps, 360p) is used by 7 users. 
 
Representation (250 kbps, 360p) is used by 7 users using smartphone. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via FTTH. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' had 4 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 57 users. 
 
Representation (950 kbps, 720p) is used by 28 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 1 users. 
 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 52 users. 
 
Video 'sport' had 4 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 23 users. 
 
Representation (450 kbps, 224p) is used by 23 users using mobile. 
Representation (450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (450 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 27 users. 
 
Representation (650 kbps, 360p) is used by 27 users using smartphone. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 14 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' had 5 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (450 kbps, 360p) is used by 20 users. 
 
Representation (450 kbps, 360p) is used by 20 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 5 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (500 kbps, 360p) is used by 5 users. 
 
Representation (500 kbps, 360p) is used by 5 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1350 kbps, 720p) is used by 46 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 22 users using laptop. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_80_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (250 kbps, 360p) is used by 34 users. 
 
Representation (250 kbps, 360p) is used by 34 users using smartphone. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 4 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 21 users. 
 
Representation (350 kbps, 360p) is used by 21 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (350 kbps, 360p) is used by 5 users using smartphone via 3G. 

Representation (950 kbps, 720p) is used by 57 users. 
 
Representation (950 kbps, 720p) is used by 28 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 105 users. 
 
Video 'sport' had 6 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 23 users. 
 
Representation (500 kbps, 224p) is used by 23 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 1 users. 
 
Representation (650 kbps, 360p) is used by 1 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (700 kbps, 360p) is used by 1 users. 
 
Representation (700 kbps, 360p) is used by 1 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (750 kbps, 360p) is used by 26 users. 
 
Representation (750 kbps, 360p) is used by 26 users using smartphone. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 53 users. 
 
Representation (1650 kbps, 720p) is used by 27 users using tablet. 
Representation (1650 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 26 users using laptop. 
Representation (1650 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' had 4 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 25 users. 
 
Representation (500 kbps, 360p) is used by 25 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (1350 kbps, 720p) is used by 46 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 22 users using laptop. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 6 users using laptop via Wifi. 



==> representations/repReport_scenario_1_80_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 4 representations. 
 
Representation (150 kbps, 224p) is used by 32 users. 
 
Representation (150 kbps, 224p) is used by 32 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 34 users. 
 
Representation (300 kbps, 360p) is used by 34 users using smartphone. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (750 kbps, 720p) is used by 45 users. 
 
Representation (750 kbps, 720p) is used by 19 users using tablet. 
Representation (750 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 26 users using laptop. 
Representation (750 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 6 representations. 
 
Representation (200 kbps, 224p) is used by 28 users. 
 
Representation (200 kbps, 224p) is used by 28 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 20 users. 
 
Representation (450 kbps, 360p) is used by 20 users using smartphone. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via Wifi. 
Representation (450 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1050 kbps, 720p) is used by 56 users. 
 
Representation (1050 kbps, 720p) is used by 28 users using tablet. 
Representation (1050 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1050 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1050 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1050 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1050 kbps, 720p) is used by 28 users using laptop. 
Representation (1050 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1050 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1050 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1050 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 19 users. 
 
Representation (1750 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1750 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1750 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 8 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 22 users. 
 
Representation (650 kbps, 224p) is used by 22 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1000 kbps, 360p) is used by 26 users. 
 
Representation (1000 kbps, 360p) is used by 26 users using smartphone. 
Representation (1000 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1000 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1000 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1000 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 54 users. 
 
Representation (1650 kbps, 720p) is used by 27 users using tablet. 
Representation (1650 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 27 users using laptop. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (3050 kbps, 1080p) is used by 15 users. 
 
Representation (3050 kbps, 1080p) is used by 15 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (3050 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 10 representations. 
 
Representation (250 kbps, 224p) is used by 1 users. 
 
Representation (250 kbps, 224p) is used by 1 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 14 users. 
 
Representation (500 kbps, 224p) is used by 14 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 11 users. 
 
Representation (550 kbps, 224p) is used by 11 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 1 users. 
 
Representation (500 kbps, 360p) is used by 1 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 1 users. 
 
Representation (550 kbps, 360p) is used by 1 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 2 users. 
 
Representation (600 kbps, 360p) is used by 2 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1450 kbps, 720p) is used by 46 users. 
 
Representation (1450 kbps, 720p) is used by 24 users using tablet. 
Representation (1450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 22 users using laptop. 
Representation (1450 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 21 users. 
 
Representation (2250 kbps, 1080p) is used by 21 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 15 users using HDTV via ADSL-fast. 
Representation (2250 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 5 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 34 users. 
 
Representation (250 kbps, 224p) is used by 34 users using mobile. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 34 users. 
 
Representation (400 kbps, 360p) is used by 34 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 45 users. 
 
Representation (800 kbps, 720p) is used by 19 users using tablet. 
Representation (800 kbps, 720p) is used by 4 users using tablet via ADSL-slow. 
Representation (800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (800 kbps, 720p) is used by 26 users using laptop. 
Representation (800 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (800 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (800 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (800 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 23 users. 
 
Representation (950 kbps, 1080p) is used by 23 users using HDTV. 
Representation (950 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (950 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (950 kbps, 1080p) is used by 8 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 12 representations. 
 
Representation (200 kbps, 224p) is used by 1 users. 
 
Representation (200 kbps, 224p) is used by 1 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 34 users. 
 
Representation (250 kbps, 224p) is used by 34 users using mobile. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 25 users. 
 
Representation (300 kbps, 224p) is used by 25 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 3 users. 
 
Representation (450 kbps, 360p) is used by 3 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 18 users. 
 
Representation (600 kbps, 360p) is used by 18 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1100 kbps, 720p) is used by 1 users. 
 
Representation (1100 kbps, 720p) is used by 1 users using laptop. 
Representation (1100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 2 users. 
 
Representation (1300 kbps, 720p) is used by 2 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1400 kbps, 720p) is used by 53 users. 
 
Representation (1400 kbps, 720p) is used by 28 users using tablet. 
Representation (1400 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1400 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1400 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1400 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1400 kbps, 720p) is used by 25 users using laptop. 
Representation (1400 kbps, 720p) is used by 3 users using laptop via ADSL-slow. 
Representation (1400 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1400 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1400 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1950 kbps, 1080p) is used by 19 users. 
 
Representation (1950 kbps, 1080p) is used by 19 users using HDTV. 
Representation (1950 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (1950 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (1950 kbps, 1080p) is used by 9 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 21 representations. 
 
Representation (300 kbps, 224p) is used by 25 users. 
 
Representation (300 kbps, 224p) is used by 25 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 

Representation (1000 kbps, 224p) is used by 19 users. 
 
Representation (1000 kbps, 224p) is used by 19 users using mobile. 
Representation (1000 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1000 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1000 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1000 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 1 users. 
 
Representation (1400 kbps, 360p) is used by 1 users using smartphone. 
Representation (1400 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 22 users. 
 
Representation (1550 kbps, 360p) is used by 22 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 1 users. 
 
Representation (1700 kbps, 720p) is used by 1 users using tablet. 
Representation (1700 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (1850 kbps, 720p) is used by 1 users. 
 
Representation (1850 kbps, 720p) is used by 1 users using tablet. 
Representation (1850 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2000 kbps, 720p) is used by 2 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 1 users using laptop. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 1 users. 
 
Representation (2050 kbps, 720p) is used by 1 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 3 users. 
 
Representation (2250 kbps, 720p) is used by 2 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2400 kbps, 720p) is used by 43 users. 
 
Representation (2400 kbps, 720p) is used by 20 users using tablet. 
Representation (2400 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (2400 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2400 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (2400 kbps, 720p) is used by 23 users using laptop. 
Representation (2400 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2400 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2400 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (3250 kbps, 1080p) is used by 15 users. 
 
Representation (3250 kbps, 1080p) is used by 15 users using HDTV. 
Representation (3250 kbps, 1080p) is used by 9 users using HDTV via ADSL-fast. 
Representation (3250 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 19 representations. 
 
Representation (250 kbps, 224p) is used by 34 users. 
 
Representation (250 kbps, 224p) is used by 34 users using mobile. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 18 users. 
 
Representation (750 kbps, 224p) is used by 18 users using mobile. 
Representation (750 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (750 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (750 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 1 users. 
 
Representation (550 kbps, 360p) is used by 1 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 18 users. 
 
Representation (600 kbps, 360p) is used by 18 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 1 users. 
 
Representation (700 kbps, 360p) is used by 1 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (950 kbps, 360p) is used by 19 users. 
 
Representation (950 kbps, 360p) is used by 19 users using smartphone. 
Representation (950 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (950 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (950 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (950 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 1 users. 
 
Representation (1550 kbps, 720p) is used by 1 users using tablet. 
Representation (1550 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (1600 kbps, 720p) is used by 1 users. 
 
Representation (1600 kbps, 720p) is used by 1 users using laptop. 
Representation (1600 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 2 users. 
 
Representation (1750 kbps, 720p) is used by 2 users using laptop. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1800 kbps, 720p) is used by 41 users. 
 
Representation (1800 kbps, 720p) is used by 23 users using tablet. 
Representation (1800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1800 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1800 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (1800 kbps, 720p) is used by 18 users using laptop. 
Representation (1800 kbps, 720p) is used by 6 users using laptop via ADSL-slow. 
Representation (1800 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1800 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (2400 kbps, 1080p) is used by 20 users. 
 
Representation (2400 kbps, 1080p) is used by 20 users using HDTV. 
Representation (2400 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (2400 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 10 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 6 users. 
 
Representation (250 kbps, 224p) is used by 6 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 30 users. 
 
Representation (300 kbps, 224p) is used by 30 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 1 users. 
 
Representation (400 kbps, 360p) is used by 1 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (500 kbps, 360p) is used by 35 users. 
 
Representation (500 kbps, 360p) is used by 35 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 1 users. 
 
Representation (800 kbps, 720p) is used by 1 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 

Representation (850 kbps, 720p) is used by 3 users. 
 
Representation (850 kbps, 720p) is used by 3 users using laptop. 
Representation (850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (850 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 41 users. 
 
Representation (950 kbps, 720p) is used by 18 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (950 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 23 users using laptop. 
Representation (950 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (950 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 1 users. 
 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1150 kbps, 1080p) is used by 22 users. 
 
Representation (1150 kbps, 1080p) is used by 22 users using HDTV. 
Representation (1150 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1150 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (1150 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1150 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 16 representations. 
 
Representation (200 kbps, 224p) is used by 1 users. 
 
Representation (200 kbps, 224p) is used by 1 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 6 users. 
 
Representation (250 kbps, 224p) is used by 6 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 30 users. 
 
Representation (300 kbps, 224p) is used by 30 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 25 users. 
 
Representation (400 kbps, 224p) is used by 25 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 1 users. 
 
Representation (350 kbps, 360p) is used by 1 users using smartphone. 
Representation (350 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 3 users. 
 
Representation (450 kbps, 360p) is used by 3 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (500 kbps, 360p) is used by 35 users. 
 
Representation (500 kbps, 360p) is used by 35 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 17 users. 
 
Representation (700 kbps, 360p) is used by 17 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1100 kbps, 720p) is used by 1 users. 
 
Representation (1100 kbps, 720p) is used by 1 users using laptop. 
Representation (1100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1300 kbps, 720p) is used by 2 users. 
 
Representation (1300 kbps, 720p) is used by 2 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 2 users. 
 
Representation (1450 kbps, 720p) is used by 1 users using tablet. 
Representation (1450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 1 users using laptop. 
Representation (1450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1550 kbps, 720p) is used by 7 users. 
 
Representation (1550 kbps, 720p) is used by 2 users using tablet. 
Representation (1550 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 5 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 46 users. 
 
Representation (1700 kbps, 720p) is used by 27 users using tablet. 
Representation (1700 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1700 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1700 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1700 kbps, 720p) is used by 19 users using laptop. 
Representation (1700 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1700 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1700 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2350 kbps, 1080p) is used by 18 users. 
 
Representation (2350 kbps, 1080p) is used by 18 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 6 users using HDTV via ADSL-fast. 
Representation (2350 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2350 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 31 representations. 
 
Representation (300 kbps, 224p) is used by 30 users. 
 
Representation (300 kbps, 224p) is used by 30 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 

Representation (1250 kbps, 224p) is used by 19 users. 
 
Representation (1250 kbps, 224p) is used by 19 users using mobile. 
Representation (1250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1250 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1250 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1250 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 19 users. 
 
Representation (1200 kbps, 360p) is used by 19 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1200 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1200 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1200 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 1 users. 
 
Representation (1400 kbps, 360p) is used by 1 users using smartphone. 
Representation (1400 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 2 users. 
 
Representation (1550 kbps, 360p) is used by 2 users using smartphone. 
Representation (1550 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 2 users. 
 
Representation (1650 kbps, 360p) is used by 2 users using smartphone. 
Representation (1650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 1 users. 
 
Representation (1750 kbps, 360p) is used by 1 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 2 users. 
 
Representation (1900 kbps, 360p) is used by 2 users using smartphone. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 15 users. 
 
Representation (2050 kbps, 360p) is used by 15 users using smartphone. 
Representation (2050 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 46 users. 
 
Representation (1700 kbps, 720p) is used by 27 users using tablet. 
Representation (1700 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (1700 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1700 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1700 kbps, 720p) is used by 19 users using laptop. 
Representation (1700 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (1700 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1700 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (1850 kbps, 720p) is used by 2 users. 
 
Representation (1850 kbps, 720p) is used by 1 users using tablet. 
Representation (1850 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1850 kbps, 720p) is used by 1 users using laptop. 
Representation (1850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (2000 kbps, 720p) is used by 2 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 1 users using laptop. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 39 users. 
 
Representation (2050 kbps, 720p) is used by 24 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 15 users using laptop. 
Representation (2050 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 2 users. 
 
Representation (2250 kbps, 720p) is used by 1 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 1 users. 
 
Representation (2450 kbps, 720p) is used by 1 users using tablet. 
Representation (2450 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2500 kbps, 720p) is used by 2 users. 
 
Representation (2500 kbps, 720p) is used by 2 users using laptop. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2550 kbps, 720p) is used by 2 users. 
 
Representation (2550 kbps, 720p) is used by 1 users using tablet. 
Representation (2550 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2550 kbps, 720p) is used by 1 users using laptop. 
Representation (2550 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 1 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 3 users. 
 
Representation (3050 kbps, 720p) is used by 1 users using tablet. 
Representation (3050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3200 kbps, 720p) is used by 34 users. 
 
Representation (3200 kbps, 720p) is used by 17 users using tablet. 
Representation (3200 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3200 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (3200 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3200 kbps, 720p) is used by 17 users using laptop. 
Representation (3200 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (3200 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3200 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (4300 kbps, 1080p) is used by 14 users. 
 
Representation (4300 kbps, 1080p) is used by 14 users using HDTV. 
Representation (4300 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (4300 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 23 representations. 
 
Representation (250 kbps, 224p) is used by 6 users. 
 
Representation (250 kbps, 224p) is used by 6 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 25 users. 
 
Representation (400 kbps, 224p) is used by 25 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (900 kbps, 224p) is used by 16 users. 
 
Representation (900 kbps, 224p) is used by 16 users using mobile. 
Representation (900 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (900 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (900 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 35 users. 
 
Representation (500 kbps, 360p) is used by 35 users using smartphone. 
Representation (500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 8 users using smartphone via Wifi. 
Representation (500 kbps, 360p) is used by 4 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 1 users. 
 
Representation (550 kbps, 360p) is used by 1 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 2 users. 
 
Representation (600 kbps, 360p) is used by 2 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 17 users. 
 
Representation (700 kbps, 360p) is used by 17 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1150 kbps, 360p) is used by 1 users. 
 
Representation (1150 kbps, 360p) is used by 1 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1200 kbps, 360p) is used by 19 users. 
 
Representation (1200 kbps, 360p) is used by 19 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1200 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1200 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1200 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 7 users. 
 
Representation (1550 kbps, 720p) is used by 2 users using tablet. 
Representation (1550 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 5 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1600 kbps, 720p) is used by 1 users. 
 
Representation (1600 kbps, 720p) is used by 1 users using laptop. 
Representation (1600 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 2 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 2 users. 
 
Representation (1750 kbps, 720p) is used by 2 users using laptop. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1850 kbps, 720p) is used by 2 users. 
 
Representation (1850 kbps, 720p) is used by 1 users using tablet. 
Representation (1850 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1850 kbps, 720p) is used by 1 users using laptop. 
Representation (1850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using tablet. 
Representation (1900 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 2 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 39 users. 
 
Representation (2050 kbps, 720p) is used by 24 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 15 users using laptop. 
Representation (2050 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2050 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 18 users. 
 
Representation (2350 kbps, 1080p) is used by 18 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 6 users using HDTV via ADSL-fast. 
Representation (2350 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2350 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

Representation (2850 kbps, 1080p) is used by 20 users. 
 
Representation (2850 kbps, 1080p) is used by 20 users using HDTV. 
Representation (2850 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (2850 kbps, 1080p) is used by 6 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_80_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 134 users. 
 
Video 'cartoon' had 11 representations. 
 
Representation (150 kbps, 224p) is used by 2 users. 
 
Representation (150 kbps, 224p) is used by 2 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 9 users. 
 
Representation (250 kbps, 224p) is used by 9 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 31 users. 
 
Representation (400 kbps, 224p) is used by 31 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 2 users. 
 
Representation (400 kbps, 360p) is used by 2 users using smartphone. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (600 kbps, 360p) is used by 34 users. 
 
Representation (600 kbps, 360p) is used by 34 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (800 kbps, 720p) is used by 1 users. 
 
Representation (800 kbps, 720p) is used by 1 users using tablet. 
Representation (800 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 

Representation (850 kbps, 720p) is used by 4 users. 
 
Representation (850 kbps, 720p) is used by 4 users using laptop. 
Representation (850 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (850 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1100 kbps, 720p) is used by 41 users. 
 
Representation (1100 kbps, 720p) is used by 18 users using tablet. 
Representation (1100 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1100 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 23 users using laptop. 
Representation (1100 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1100 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1000 kbps, 1080p) is used by 1 users. 
 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV. 
Representation (1000 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1200 kbps, 1080p) is used by 2 users. 
 
Representation (1200 kbps, 1080p) is used by 2 users using HDTV. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 
Representation (1200 kbps, 1080p) is used by 1 users using HDTV via Wifi. 

Representation (1400 kbps, 1080p) is used by 20 users. 
 
Representation (1400 kbps, 1080p) is used by 20 users using HDTV. 
Representation (1400 kbps, 1080p) is used by 4 users using HDTV via ADSL-slow. 
Representation (1400 kbps, 1080p) is used by 7 users using HDTV via ADSL-fast. 
Representation (1400 kbps, 1080p) is used by 3 users using HDTV via FTTH. 
Representation (1400 kbps, 1080p) is used by 6 users using HDTV via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 125 users. 
 
Video 'documentary' had 17 representations. 
 
Representation (200 kbps, 224p) is used by 1 users. 
 
Representation (200 kbps, 224p) is used by 1 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 9 users. 
 
Representation (250 kbps, 224p) is used by 9 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 31 users. 
 
Representation (400 kbps, 224p) is used by 31 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 21 users. 
 
Representation (500 kbps, 224p) is used by 21 users using mobile. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (350 kbps, 360p) is used by 2 users. 
 
Representation (350 kbps, 360p) is used by 2 users using smartphone. 
Representation (350 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (450 kbps, 360p) is used by 2 users. 
 
Representation (450 kbps, 360p) is used by 2 users using smartphone. 
Representation (450 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (850 kbps, 360p) is used by 16 users. 
 
Representation (850 kbps, 360p) is used by 16 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 1 users. 
 
Representation (1000 kbps, 720p) is used by 1 users using laptop. 
Representation (1000 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 

Representation (1100 kbps, 720p) is used by 41 users. 
 
Representation (1100 kbps, 720p) is used by 18 users using tablet. 
Representation (1100 kbps, 720p) is used by 3 users using tablet via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1100 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 23 users using laptop. 
Representation (1100 kbps, 720p) is used by 4 users using laptop via ADSL-slow. 
Representation (1100 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1100 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1300 kbps, 720p) is used by 2 users. 
 
Representation (1300 kbps, 720p) is used by 2 users using laptop. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 2 users. 
 
Representation (1450 kbps, 720p) is used by 1 users using tablet. 
Representation (1450 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (1450 kbps, 720p) is used by 1 users using laptop. 
Representation (1450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1550 kbps, 720p) is used by 7 users. 
 
Representation (1550 kbps, 720p) is used by 2 users using tablet. 
Representation (1550 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 5 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1850 kbps, 720p) is used by 2 users. 
 
Representation (1850 kbps, 720p) is used by 2 users using tablet. 
Representation (1850 kbps, 720p) is used by 2 users using tablet via Wifi. 

Representation (2000 kbps, 720p) is used by 47 users. 
 
Representation (2000 kbps, 720p) is used by 27 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 20 users using laptop. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 2 users. 
 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 2 users using HDTV via Wifi. 

Representation (2850 kbps, 1080p) is used by 17 users. 
 
Representation (2850 kbps, 1080p) is used by 17 users using HDTV. 
Representation (2850 kbps, 1080p) is used by 5 users using HDTV via ADSL-fast. 
Representation (2850 kbps, 1080p) is used by 5 users using HDTV via FTTH. 
Representation (2850 kbps, 1080p) is used by 7 users using HDTV via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 121 users. 
 
Video 'sport' had 30 representations. 
 
Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 1 users. 
 
Representation (600 kbps, 224p) is used by 1 users using mobile. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 

Representation (1550 kbps, 224p) is used by 19 users. 
 
Representation (1550 kbps, 224p) is used by 19 users using mobile. 
Representation (1550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1550 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1550 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (750 kbps, 360p) is used by 1 users. 
 
Representation (750 kbps, 360p) is used by 1 users using smartphone. 
Representation (750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 1 users. 
 
Representation (1400 kbps, 360p) is used by 1 users using smartphone. 
Representation (1400 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 2 users. 
 
Representation (1550 kbps, 360p) is used by 2 users using smartphone. 
Representation (1550 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 3 users. 
 
Representation (1650 kbps, 360p) is used by 3 users using smartphone. 
Representation (1650 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 3 users. 
 
Representation (1900 kbps, 360p) is used by 3 users using smartphone. 
Representation (1900 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2550 kbps, 360p) is used by 14 users. 
 
Representation (2550 kbps, 360p) is used by 14 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2550 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (2550 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 2 users. 
 
Representation (1650 kbps, 720p) is used by 1 users using tablet. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 1 users using laptop. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1850 kbps, 720p) is used by 2 users. 
 
Representation (1850 kbps, 720p) is used by 2 users using tablet. 
Representation (1850 kbps, 720p) is used by 2 users using tablet via Wifi. 

Representation (2000 kbps, 720p) is used by 47 users. 
 
Representation (2000 kbps, 720p) is used by 27 users using tablet. 
Representation (2000 kbps, 720p) is used by 2 users using tablet via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 20 users using laptop. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via ADSL-slow. 
Representation (2000 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 2 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 3 users. 
 
Representation (2250 kbps, 720p) is used by 2 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2450 kbps, 720p) is used by 1 users. 
 
Representation (2450 kbps, 720p) is used by 1 users using tablet. 
Representation (2450 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2500 kbps, 720p) is used by 4 users. 
 
Representation (2500 kbps, 720p) is used by 1 users using tablet. 
Representation (2500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2500 kbps, 720p) is used by 3 users using laptop. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2500 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 1 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 3 users. 
 
Representation (3050 kbps, 720p) is used by 1 users using tablet. 
Representation (3050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3200 kbps, 720p) is used by 3 users. 
 
Representation (3200 kbps, 720p) is used by 2 users using tablet. 
Representation (3200 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3200 kbps, 720p) is used by 1 users using laptop. 
Representation (3200 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3450 kbps, 720p) is used by 4 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using tablet. 
Representation (3450 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 3 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3800 kbps, 720p) is used by 7 users. 
 
Representation (3800 kbps, 720p) is used by 3 users using tablet. 
Representation (3800 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3800 kbps, 720p) is used by 4 users using laptop. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3800 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (4300 kbps, 720p) is used by 20 users. 
 
Representation (4300 kbps, 720p) is used by 11 users using tablet. 
Representation (4300 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (4300 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (4300 kbps, 720p) is used by 9 users using laptop. 
Representation (4300 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (4300 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (3500 kbps, 1080p) is used by 1 users. 
 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3500 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (5550 kbps, 1080p) is used by 14 users. 
 
Representation (5550 kbps, 1080p) is used by 14 users using HDTV. 
Representation (5550 kbps, 1080p) is used by 8 users using HDTV via ADSL-fast. 
Representation (5550 kbps, 1080p) is used by 6 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 120 users. 
 
Video 'video' had 22 representations. 
 
Representation (250 kbps, 224p) is used by 9 users. 
 
Representation (250 kbps, 224p) is used by 9 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 31 users. 
 
Representation (400 kbps, 224p) is used by 31 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 21 users. 
 
Representation (500 kbps, 224p) is used by 21 users using mobile. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 6 users. 
 
Representation (650 kbps, 224p) is used by 6 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 4 users. 
 
Representation (700 kbps, 224p) is used by 4 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (1100 kbps, 224p) is used by 16 users. 
 
Representation (1100 kbps, 224p) is used by 16 users using mobile. 
Representation (1100 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1100 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1100 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1100 kbps, 224p) is used by 6 users using mobile via Wifi. 

Representation (500 kbps, 360p) is used by 2 users. 
 
Representation (500 kbps, 360p) is used by 2 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via 3G. 

Representation (550 kbps, 360p) is used by 1 users. 
 
Representation (550 kbps, 360p) is used by 1 users using smartphone. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 34 users. 
 
Representation (600 kbps, 360p) is used by 34 users using smartphone. 
Representation (600 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via Wifi. 
Representation (600 kbps, 360p) is used by 3 users using smartphone via 3G. 

Representation (650 kbps, 360p) is used by 2 users. 
 
Representation (650 kbps, 360p) is used by 2 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via Wifi. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via 3G. 

Representation (700 kbps, 360p) is used by 1 users. 
 
Representation (700 kbps, 360p) is used by 1 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1500 kbps, 360p) is used by 17 users. 
 
Representation (1500 kbps, 360p) is used by 17 users using smartphone. 
Representation (1500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1500 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1500 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1550 kbps, 720p) is used by 7 users. 
 
Representation (1550 kbps, 720p) is used by 2 users using tablet. 
Representation (1550 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 5 users using laptop. 
Representation (1550 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1600 kbps, 720p) is used by 2 users. 
 
Representation (1600 kbps, 720p) is used by 2 users using laptop. 
Representation (1600 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 3 users. 
 
Representation (1750 kbps, 720p) is used by 3 users using laptop. 
Representation (1750 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using tablet. 
Representation (1900 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 2 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-slow. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 4 users. 
 
Representation (2050 kbps, 720p) is used by 4 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 3 users using tablet via Wifi. 

Representation (2300 kbps, 720p) is used by 33 users. 
 
Representation (2300 kbps, 720p) is used by 18 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 15 users using laptop. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-slow. 
Representation (2300 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 1080p) is used by 1 users. 
 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2350 kbps, 1080p) is used by 1 users using HDTV via ADSL-fast. 

Representation (3150 kbps, 1080p) is used by 1 users. 
 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3150 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (3300 kbps, 1080p) is used by 19 users. 
 
Representation (3300 kbps, 1080p) is used by 19 users using HDTV. 
Representation (3300 kbps, 1080p) is used by 14 users using HDTV via ADSL-fast. 
Representation (3300 kbps, 1080p) is used by 5 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_std_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations. 
 
Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 78 users. 
 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 78 users. 
 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 94 users. 
 
Video 'sport' has 7 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 78 users. 
 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 78 users. 
 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_std_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 81 users. 
 
Representation (640 kbps, 360p) is used by 81 users using smartphone. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 34 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 81 users. 
 
Representation (640 kbps, 360p) is used by 81 users using smartphone. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 34 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 7 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 81 users. 
 
Representation (640 kbps, 360p) is used by 81 users using smartphone. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 34 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 22 users. 
 
Representation (1240 kbps, 360p) is used by 22 users using smartphone. 
Representation (1240 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 81 users. 
 
Representation (640 kbps, 360p) is used by 81 users using smartphone. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 34 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_std_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations. 
 
Representation (240 kbps, 224p) is used by 9 users. 
 
Representation (240 kbps, 224p) is used by 9 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 81 users. 
 
Representation (440 kbps, 224p) is used by 81 users using mobile. 
Representation (440 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 30 users. 
 
Representation (640 kbps, 360p) is used by 30 users using smartphone. 
Representation (640 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 89 users. 
 
Representation (1840 kbps, 720p) is used by 42 users using tablet. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 47 users using laptop. 
Representation (1840 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 27 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 8 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 9 users. 
 
Representation (240 kbps, 224p) is used by 9 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 81 users. 
 
Representation (440 kbps, 224p) is used by 81 users using mobile. 
Representation (440 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 30 users. 
 
Representation (640 kbps, 360p) is used by 30 users using smartphone. 
Representation (640 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 73 users. 
 
Representation (1240 kbps, 360p) is used by 73 users using smartphone. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 29 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 8 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 27 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 89 users. 
 
Representation (1840 kbps, 720p) is used by 42 users using tablet. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 47 users using laptop. 
Representation (1840 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 27 users using laptop via Wifi. 

Representation (2540 kbps, 720p) is used by 117 users. 
 
Representation (2540 kbps, 720p) is used by 53 users using tablet. 
Representation (2540 kbps, 720p) is used by 30 users using tablet via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (2540 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (2540 kbps, 720p) is used by 64 users using laptop. 
Representation (2540 kbps, 720p) is used by 33 users using laptop via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (2540 kbps, 720p) is used by 20 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 8 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 9 users. 
 
Representation (240 kbps, 224p) is used by 9 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 81 users. 
 
Representation (440 kbps, 224p) is used by 81 users using mobile. 
Representation (440 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 30 users. 
 
Representation (640 kbps, 360p) is used by 30 users using smartphone. 
Representation (640 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 73 users. 
 
Representation (1240 kbps, 360p) is used by 73 users using smartphone. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 29 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 8 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 27 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 89 users. 
 
Representation (1840 kbps, 720p) is used by 42 users using tablet. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 47 users using laptop. 
Representation (1840 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 27 users using laptop via Wifi. 

Representation (2540 kbps, 720p) is used by 117 users. 
 
Representation (2540 kbps, 720p) is used by 53 users using tablet. 
Representation (2540 kbps, 720p) is used by 30 users using tablet via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (2540 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (2540 kbps, 720p) is used by 64 users using laptop. 
Representation (2540 kbps, 720p) is used by 33 users using laptop via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (2540 kbps, 720p) is used by 20 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 8 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 9 users. 
 
Representation (240 kbps, 224p) is used by 9 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 81 users. 
 
Representation (440 kbps, 224p) is used by 81 users using mobile. 
Representation (440 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 30 users. 
 
Representation (640 kbps, 360p) is used by 30 users using smartphone. 
Representation (640 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 73 users. 
 
Representation (1240 kbps, 360p) is used by 73 users using smartphone. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 29 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 8 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 27 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 89 users. 
 
Representation (1840 kbps, 720p) is used by 42 users using tablet. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 47 users using laptop. 
Representation (1840 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 27 users using laptop via Wifi. 

Representation (2540 kbps, 720p) is used by 117 users. 
 
Representation (2540 kbps, 720p) is used by 53 users using tablet. 
Representation (2540 kbps, 720p) is used by 30 users using tablet via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (2540 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (2540 kbps, 720p) is used by 64 users using laptop. 
Representation (2540 kbps, 720p) is used by 33 users using laptop via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (2540 kbps, 720p) is used by 20 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_1_std_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 58 users. 
 
Video 'cartoon' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 18 users. 
 
Representation (1840 kbps, 720p) is used by 9 users using tablet. 
Representation (1840 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 9 users using laptop. 
Representation (1840 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 51 users. 
 
Video 'documentary' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 



==> representations/repReport_scenario_1_std_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 80 users. 
 
Video 'cartoon' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 48 users. 
 
Representation (150 kbps, 224p) is used by 48 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 86 users. 
 
Representation (1840 kbps, 720p) is used by 38 users using tablet. 
Representation (1840 kbps, 720p) is used by 17 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 48 users using laptop. 
Representation (1840 kbps, 720p) is used by 21 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 22 users using laptop via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 97 users. 
 
Video 'documentary' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 48 users. 
 
Representation (150 kbps, 224p) is used by 48 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 6 users. 
 
Representation (240 kbps, 224p) is used by 6 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 86 users. 
 
Representation (1840 kbps, 720p) is used by 38 users using tablet. 
Representation (1840 kbps, 720p) is used by 17 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 48 users using laptop. 
Representation (1840 kbps, 720p) is used by 21 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 22 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 48 users. 
 
Representation (150 kbps, 224p) is used by 48 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 6 users. 
 
Representation (240 kbps, 224p) is used by 6 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 48 users. 
 
Representation (150 kbps, 224p) is used by 48 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 6 users. 
 
Representation (240 kbps, 224p) is used by 6 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 



==> representations/repReport_scenario_1_std_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 80 users. 
 
Video 'cartoon' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 49 users. 
 
Representation (150 kbps, 224p) is used by 49 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 154 users. 
 
Representation (1840 kbps, 720p) is used by 74 users using tablet. 
Representation (1840 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 29 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 80 users using laptop. 
Representation (1840 kbps, 720p) is used by 35 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 9 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 36 users using laptop via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 49 users. 
 
Representation (150 kbps, 224p) is used by 49 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 154 users. 
 
Representation (1840 kbps, 720p) is used by 74 users using tablet. 
Representation (1840 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 29 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 80 users using laptop. 
Representation (1840 kbps, 720p) is used by 35 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 9 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 36 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 49 users. 
 
Representation (150 kbps, 224p) is used by 49 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 5 users. 
 
Representation (240 kbps, 224p) is used by 5 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 49 users. 
 
Representation (150 kbps, 224p) is used by 49 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 5 users. 
 
Representation (240 kbps, 224p) is used by 5 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 154 users. 
 
Representation (1840 kbps, 720p) is used by 74 users using tablet. 
Representation (1840 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 29 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 80 users using laptop. 
Representation (1840 kbps, 720p) is used by 35 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 9 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 36 users using laptop via Wifi. 



==> representations/repReport_scenario_1_std_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 81 users. 
 
Video 'cartoon' has 4 representations. 
 
Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 72 users. 
 
Representation (640 kbps, 360p) is used by 72 users using smartphone. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 30 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 29 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 1 users. 
 
Representation (6540 kbps, 1080p) is used by 1 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 72 users. 
 
Representation (640 kbps, 360p) is used by 72 users using smartphone. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 30 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 29 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 72 users. 
 
Representation (640 kbps, 360p) is used by 72 users using smartphone. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 30 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 29 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 31 users. 
 
Representation (1240 kbps, 360p) is used by 31 users using smartphone. 
Representation (1240 kbps, 360p) is used by 5 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 72 users. 
 
Representation (640 kbps, 360p) is used by 72 users using smartphone. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 30 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 29 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 31 users. 
 
Representation (1240 kbps, 360p) is used by 31 users using smartphone. 
Representation (1240 kbps, 360p) is used by 5 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 



==> representations/repReport_scenario_1_std_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 101 users. 
 
Video 'cartoon' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 27 users. 
 
Representation (150 kbps, 224p) is used by 27 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 21 users. 
 
Representation (6540 kbps, 1080p) is used by 21 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 21 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 27 users. 
 
Representation (150 kbps, 224p) is used by 27 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 27 users. 
 
Representation (240 kbps, 224p) is used by 27 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 27 users. 
 
Representation (150 kbps, 224p) is used by 27 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 27 users. 
 
Representation (240 kbps, 224p) is used by 27 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 27 users. 
 
Representation (150 kbps, 224p) is used by 27 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 27 users. 
 
Representation (240 kbps, 224p) is used by 27 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 



==> representations/repReport_scenario_1_std_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 19 users. 
 
Representation (150 kbps, 224p) is used by 19 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 35 users. 
 
Representation (240 kbps, 224p) is used by 35 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 40 users. 
 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 121 users. 
 
Video 'documentary' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 19 users. 
 
Representation (150 kbps, 224p) is used by 19 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 35 users. 
 
Representation (240 kbps, 224p) is used by 35 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 40 users. 
 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 19 users. 
 
Representation (150 kbps, 224p) is used by 19 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 35 users. 
 
Representation (240 kbps, 224p) is used by 35 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 19 users. 
 
Representation (150 kbps, 224p) is used by 19 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 35 users. 
 
Representation (240 kbps, 224p) is used by 35 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 



==> representations/repReport_scenario_1_std_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 11 users. 
 
Representation (150 kbps, 224p) is used by 11 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 43 users. 
 
Representation (240 kbps, 224p) is used by 43 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 16 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 59 users. 
 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 11 users. 
 
Representation (150 kbps, 224p) is used by 11 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 43 users. 
 
Representation (240 kbps, 224p) is used by 43 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 16 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 59 users. 
 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 11 users. 
 
Representation (150 kbps, 224p) is used by 11 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 43 users. 
 
Representation (240 kbps, 224p) is used by 43 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 16 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 136 users. 
 
Video 'video' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 11 users. 
 
Representation (150 kbps, 224p) is used by 11 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 43 users. 
 
Representation (240 kbps, 224p) is used by 43 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 16 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 59 users. 
 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1500 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6200 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 7 users. 
 
Representation (200 kbps, 224p) is used by 7 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 62 users. 
 
Representation (400 kbps, 224p) is used by 62 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 13 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 24 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 24 users. 
 
Representation (1200 kbps, 224p) is used by 24 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 57 users. 
 
Representation (800 kbps, 360p) is used by 57 users using smartphone. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 19 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 25 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 46 users. 
 
Representation (1550 kbps, 360p) is used by 46 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 17 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 127 users. 
 
Representation (1900 kbps, 720p) is used by 59 users using tablet. 
Representation (1900 kbps, 720p) is used by 23 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 28 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 68 users using laptop. 
Representation (1900 kbps, 720p) is used by 24 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 79 users. 
 
Representation (3000 kbps, 720p) is used by 36 users using tablet. 
Representation (3000 kbps, 720p) is used by 21 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 43 users using laptop. 
Representation (3000 kbps, 720p) is used by 23 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 10 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (1500 kbps, 1080p) is used by 26 users. 
 
Representation (1500 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1500 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3300 kbps, 1080p) is used by 47 users. 
 
Representation (3300 kbps, 1080p) is used by 47 users using HDTV. 
Representation (3300 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (6200 kbps, 1080p) is used by 25 users. 
 
Representation (6200 kbps, 1080p) is used by 25 users using HDTV. 
Representation (6200 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3100 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3100 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 9 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (5050 kbps, 720p) 
Representation (6850 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3100 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 7 users. 
 
Representation (200 kbps, 224p) is used by 7 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 62 users. 
 
Representation (400 kbps, 224p) is used by 62 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 13 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 24 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 24 users. 
 
Representation (1200 kbps, 224p) is used by 24 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 63 users. 
 
Representation (800 kbps, 360p) is used by 63 users using smartphone. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 22 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 28 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 40 users. 
 
Representation (2050 kbps, 360p) is used by 40 users using smartphone. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 18 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 14 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 79 users. 
 
Representation (1900 kbps, 720p) is used by 35 users using tablet. 
Representation (1900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 22 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 44 users using laptop. 
Representation (1900 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 29 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 107 users. 
 
Representation (2700 kbps, 720p) is used by 51 users using tablet. 
Representation (2700 kbps, 720p) is used by 26 users using tablet via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (2700 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 56 users using laptop. 
Representation (2700 kbps, 720p) is used by 33 users using laptop via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (2700 kbps, 720p) is used by 18 users using laptop via Wifi. 

Representation (5050 kbps, 720p) is used by 20 users. 
 
Representation (5050 kbps, 720p) is used by 9 users using tablet. 
Representation (5050 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (5050 kbps, 720p) is used by 11 users using laptop. 
Representation (5050 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (3100 kbps, 1080p) is used by 73 users. 
 
Representation (3100 kbps, 1080p) is used by 73 users using HDTV. 
Representation (3100 kbps, 1080p) is used by 73 users using HDTV via FTTH. 

Representation (6850 kbps, 1080p) is used by 25 users. 
 
Representation (6850 kbps, 1080p) is used by 25 users using HDTV. 
Representation (6850 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3700 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3700 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 10 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6250 kbps, 720p) 
Representation (3700 kbps, 1080p) 
Representation (8050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3700 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 7 users. 
 
Representation (200 kbps, 224p) is used by 7 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 43 users. 
 
Representation (400 kbps, 224p) is used by 43 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 43 users. 
 
Representation (1200 kbps, 224p) is used by 43 users using mobile. 
Representation (1200 kbps, 224p) is used by 6 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 17 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 8 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 12 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 63 users. 
 
Representation (800 kbps, 360p) is used by 63 users using smartphone. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 22 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 28 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 40 users. 
 
Representation (2050 kbps, 360p) is used by 40 users using smartphone. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 18 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 14 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 85 users. 
 
Representation (1900 kbps, 720p) is used by 37 users using tablet. 
Representation (1900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 48 users using laptop. 
Representation (1900 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 33 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 104 users. 
 
Representation (3000 kbps, 720p) is used by 51 users using tablet. 
Representation (3000 kbps, 720p) is used by 28 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 53 users using laptop. 
Representation (3000 kbps, 720p) is used by 34 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (6250 kbps, 720p) is used by 17 users. 
 
Representation (6250 kbps, 720p) is used by 7 users using tablet. 
Representation (6250 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (6250 kbps, 720p) is used by 10 users using laptop. 
Representation (6250 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (3700 kbps, 1080p) is used by 74 users. 
 
Representation (3700 kbps, 1080p) is used by 74 users using HDTV. 
Representation (3700 kbps, 1080p) is used by 74 users using HDTV via FTTH. 

Representation (8050 kbps, 1080p) is used by 24 users. 
 
Representation (8050 kbps, 1080p) is used by 24 users using HDTV. 
Representation (8050 kbps, 1080p) is used by 24 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (150 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 62 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (400 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 360p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 4 users. 
 
Representation (200 kbps, 224p) is used by 4 users using mobile. 
Representation (200 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 42 users. 
 
Representation (300 kbps, 224p) is used by 42 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 22 users. 
 
Representation (150 kbps, 360p) is used by 22 users using smartphone. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 21 users. 
 
Representation (300 kbps, 360p) is used by 21 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 31 users. 
 
Representation (400 kbps, 360p) is used by 31 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 14 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 11 users. 
 
Representation (950 kbps, 720p) is used by 5 users using tablet. 
Representation (950 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 6 users using laptop. 
Representation (950 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (200 kbps, 224p) 
Representation (200 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 117 users. 
 
Video 'video' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 44 users. 
 
Representation (150 kbps, 224p) is used by 44 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 17 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 8 users. 
 
Representation (200 kbps, 224p) is used by 8 users using mobile. 
Representation (200 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 41 users. 
 
Representation (350 kbps, 224p) is used by 41 users using mobile. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 22 users. 
 
Representation (200 kbps, 360p) is used by 22 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (200 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 52 users. 
 
Representation (400 kbps, 360p) is used by 52 users using smartphone. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 20 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 57 users. 
 
Representation (1350 kbps, 720p) is used by 27 users using tablet. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 30 users using laptop. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 81 users. 
 
Video 'sport' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 52 users. 
 
Representation (200 kbps, 224p) is used by 52 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 41 users. 
 
Representation (400 kbps, 224p) is used by 41 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 44 users. 
 
Representation (300 kbps, 360p) is used by 44 users using smartphone. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 19 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 59 users. 
 
Representation (650 kbps, 360p) is used by 59 users using smartphone. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 25 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 23 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 66 users. 
 
Representation (1350 kbps, 720p) is used by 32 users using tablet. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 34 users using laptop. 
Representation (1350 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 36 users. 
 
Representation (1650 kbps, 720p) is used by 14 users using tablet. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 22 users using laptop. 
Representation (1650 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1150 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 57 users. 
 
Representation (200 kbps, 224p) is used by 57 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 21 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 36 users. 
 
Representation (550 kbps, 224p) is used by 36 users using mobile. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 76 users. 
 
Representation (600 kbps, 360p) is used by 76 users using smartphone. 
Representation (600 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 29 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 27 users. 
 
Representation (1050 kbps, 360p) is used by 27 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1150 kbps, 720p) is used by 56 users. 
 
Representation (1150 kbps, 720p) is used by 27 users using tablet. 
Representation (1150 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1150 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1150 kbps, 720p) is used by 29 users using laptop. 
Representation (1150 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1150 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 110 users. 
 
Representation (1650 kbps, 720p) is used by 50 users using tablet. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 60 users using laptop. 
Representation (1650 kbps, 720p) is used by 25 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 24 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1300 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1800 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1800 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 57 users. 
 
Representation (200 kbps, 224p) is used by 57 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 21 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 36 users. 
 
Representation (550 kbps, 224p) is used by 36 users using mobile. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 49 users. 
 
Representation (600 kbps, 360p) is used by 49 users using smartphone. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 17 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 22 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 54 users. 
 
Representation (1050 kbps, 360p) is used by 54 users using smartphone. 
Representation (1050 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 23 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 20 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1300 kbps, 720p) is used by 56 users. 
 
Representation (1300 kbps, 720p) is used by 27 users using tablet. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 29 users using laptop. 
Representation (1300 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1800 kbps, 720p) is used by 110 users. 
 
Representation (1800 kbps, 720p) is used by 50 users using tablet. 
Representation (1800 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1800 kbps, 720p) is used by 22 users using tablet via Wifi. 
Representation (1800 kbps, 720p) is used by 60 users using laptop. 
Representation (1800 kbps, 720p) is used by 25 users using laptop via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (1800 kbps, 720p) is used by 24 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 47 users. 
 
Representation (2250 kbps, 1080p) is used by 47 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 25 users. 
 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (850 kbps, 720p) 
Representation (1050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1800 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1800 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1800 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 24 users. 
 
Representation (200 kbps, 224p) is used by 24 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 11 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 37 users. 
 
Representation (400 kbps, 224p) is used by 37 users using mobile. 
Representation (400 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 32 users. 
 
Representation (700 kbps, 224p) is used by 32 users using mobile. 
Representation (700 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (700 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (700 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 47 users. 
 
Representation (650 kbps, 360p) is used by 47 users using smartphone. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 21 users using smartphone via Wifi. 

Representation (1100 kbps, 360p) is used by 56 users. 
 
Representation (1100 kbps, 360p) is used by 56 users using smartphone. 
Representation (1100 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (1100 kbps, 360p) is used by 24 users using smartphone via ADSL-fast. 
Representation (1100 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1100 kbps, 360p) is used by 21 users using smartphone via Wifi. 

Representation (850 kbps, 720p) is used by 40 users. 
 
Representation (850 kbps, 720p) is used by 18 users using tablet. 
Representation (850 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (850 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (850 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (850 kbps, 720p) is used by 22 users using laptop. 
Representation (850 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (850 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (850 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1800 kbps, 720p) is used by 126 users. 
 
Representation (1800 kbps, 720p) is used by 61 users using tablet. 
Representation (1800 kbps, 720p) is used by 27 users using tablet via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (1800 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1800 kbps, 720p) is used by 65 users using laptop. 
Representation (1800 kbps, 720p) is used by 31 users using laptop via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1800 kbps, 720p) is used by 28 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 40 users. 
 
Representation (2700 kbps, 720p) is used by 16 users using tablet. 
Representation (2700 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2700 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 24 users using laptop. 
Representation (2700 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (2700 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (1050 kbps, 1080p) is used by 26 users. 
 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 72 users. 
 
Representation (3050 kbps, 1080p) is used by 72 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 72 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_10_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1250 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2800 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4600 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (2800 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 8 users. 
 
Representation (200 kbps, 224p) is used by 8 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 58 users. 
 
Representation (400 kbps, 224p) is used by 58 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 21 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (900 kbps, 224p) is used by 27 users. 
 
Representation (900 kbps, 224p) is used by 27 users using mobile. 
Representation (900 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (900 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (900 kbps, 224p) is used by 9 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 55 users. 
 
Representation (800 kbps, 360p) is used by 55 users using smartphone. 
Representation (800 kbps, 360p) is used by 7 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 19 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 25 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 48 users. 
 
Representation (1450 kbps, 360p) is used by 48 users using smartphone. 
Representation (1450 kbps, 360p) is used by 5 users using smartphone via ADSL-slow. 
Representation (1450 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1450 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1450 kbps, 360p) is used by 17 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 168 users. 
 
Representation (1900 kbps, 720p) is used by 79 users using tablet. 
Representation (1900 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 32 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 89 users using laptop. 
Representation (1900 kbps, 720p) is used by 38 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 10 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 41 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 38 users. 
 
Representation (3000 kbps, 720p) is used by 16 users using tablet. 
Representation (3000 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 22 users using laptop. 
Representation (3000 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (1250 kbps, 1080p) is used by 26 users. 
 
Representation (1250 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1250 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2800 kbps, 1080p) is used by 47 users. 
 
Representation (2800 kbps, 1080p) is used by 47 users using HDTV. 
Representation (2800 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (4600 kbps, 1080p) is used by 25 users. 
 
Representation (4600 kbps, 1080p) is used by 25 users using HDTV. 
Representation (4600 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (400 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1150 kbps, 720p) 
Representation (1450 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (3200 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 16 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4500 kbps, 720p) 
Representation (5800 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 14 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (3200 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 2 users. 
 
Representation (300 kbps, 224p) is used by 2 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 27 users. 
 
Representation (400 kbps, 224p) is used by 27 users using mobile. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 11 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 26 users. 
 
Representation (550 kbps, 224p) is used by 26 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 8 users. 
 
Representation (700 kbps, 224p) is used by 8 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (700 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (1200 kbps, 224p) is used by 25 users. 
 
Representation (1200 kbps, 224p) is used by 25 users using mobile. 
Representation (1200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1200 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (1200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1200 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 46 users. 
 
Representation (800 kbps, 360p) is used by 46 users using smartphone. 
Representation (800 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 21 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 9 users. 
 
Representation (1050 kbps, 360p) is used by 9 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 32 users. 
 
Representation (1450 kbps, 360p) is used by 32 users using smartphone. 
Representation (1450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1450 kbps, 360p) is used by 14 users using smartphone via ADSL-fast. 
Representation (1450 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1450 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 16 users. 
 
Representation (2450 kbps, 360p) is used by 16 users using smartphone. 
Representation (2450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2450 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2450 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2450 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1150 kbps, 720p) is used by 40 users. 
 
Representation (1150 kbps, 720p) is used by 18 users using tablet. 
Representation (1150 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1150 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1150 kbps, 720p) is used by 22 users using laptop. 
Representation (1150 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1150 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 11 users. 
 
Representation (1900 kbps, 720p) is used by 6 users using tablet. 
Representation (1900 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 5 users using laptop. 
Representation (1900 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 63 users. 
 
Representation (2150 kbps, 720p) is used by 29 users using tablet. 
Representation (2150 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2150 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 34 users using laptop. 
Representation (2150 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2150 kbps, 720p) is used by 16 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 55 users. 
 
Representation (2350 kbps, 720p) is used by 27 users using tablet. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 10 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 28 users using laptop. 
Representation (2350 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 17 users. 
 
Representation (3000 kbps, 720p) is used by 6 users using tablet. 
Representation (3000 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 11 users using laptop. 
Representation (3000 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (4500 kbps, 720p) is used by 20 users. 
 
Representation (4500 kbps, 720p) is used by 9 users using tablet. 
Representation (4500 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4500 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (4500 kbps, 720p) is used by 11 users using laptop. 
Representation (4500 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4500 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1450 kbps, 1080p) is used by 26 users. 
 
Representation (1450 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1450 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3200 kbps, 1080p) is used by 47 users. 
 
Representation (3200 kbps, 1080p) is used by 47 users using HDTV. 
Representation (3200 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (5800 kbps, 1080p) is used by 25 users. 
 
Representation (5800 kbps, 1080p) is used by 25 users using HDTV. 
Representation (5800 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 7 representations: 
 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1300 kbps, 720p) 
Representation (1650 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (3600 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 16 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2750 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (5050 kbps, 720p) 
Representation (7100 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 14 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3600 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 4 users. 
 
Representation (250 kbps, 224p) is used by 4 users using mobile. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 14 users. 
 
Representation (400 kbps, 224p) is used by 14 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 18 users. 
 
Representation (550 kbps, 224p) is used by 18 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 31 users. 
 
Representation (700 kbps, 224p) is used by 31 users using mobile. 
Representation (700 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (700 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (700 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (1500 kbps, 224p) is used by 23 users. 
 
Representation (1500 kbps, 224p) is used by 23 users using mobile. 
Representation (1500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1500 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1500 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1500 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 23 users. 
 
Representation (800 kbps, 360p) is used by 23 users using smartphone. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 32 users. 
 
Representation (1050 kbps, 360p) is used by 32 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 8 users. 
 
Representation (1450 kbps, 360p) is used by 8 users using smartphone. 
Representation (1450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1450 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (1450 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 27 users. 
 
Representation (2050 kbps, 360p) is used by 27 users using smartphone. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 13 users. 
 
Representation (2750 kbps, 360p) is used by 13 users using smartphone. 
Representation (2750 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1300 kbps, 720p) is used by 40 users. 
 
Representation (1300 kbps, 720p) is used by 18 users using tablet. 
Representation (1300 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 22 users using laptop. 
Representation (1300 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 12 users. 
 
Representation (1900 kbps, 720p) is used by 6 users using tablet. 
Representation (1900 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 6 users using laptop. 
Representation (1900 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2200 kbps, 720p) is used by 71 users. 
 
Representation (2200 kbps, 720p) is used by 33 users using tablet. 
Representation (2200 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2200 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (2200 kbps, 720p) is used by 38 users using laptop. 
Representation (2200 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2200 kbps, 720p) is used by 21 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 48 users. 
 
Representation (2700 kbps, 720p) is used by 23 users using tablet. 
Representation (2700 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2700 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 25 users using laptop. 
Representation (2700 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2700 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 15 users. 
 
Representation (3050 kbps, 720p) is used by 6 users using tablet. 
Representation (3050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3050 kbps, 720p) is used by 9 users using laptop. 
Representation (3050 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (5050 kbps, 720p) is used by 20 users. 
 
Representation (5050 kbps, 720p) is used by 9 users using tablet. 
Representation (5050 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (5050 kbps, 720p) is used by 11 users using laptop. 
Representation (5050 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1650 kbps, 1080p) is used by 26 users. 
 
Representation (1650 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1650 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3600 kbps, 1080p) is used by 47 users. 
 
Representation (3600 kbps, 1080p) is used by 47 users using HDTV. 
Representation (3600 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (7100 kbps, 1080p) is used by 25 users. 
 
Representation (7100 kbps, 1080p) is used by 25 users using HDTV. 
Representation (7100 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 7 representations: 
 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1900 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 10 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2650 kbps, 720p) 
Representation (4150 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 17 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2750 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2650 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3450 kbps, 720p) 
Representation (6250 kbps, 720p) 
Representation (7450 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 15 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2650 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4150 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 4 users. 
 
Representation (250 kbps, 224p) is used by 4 users using mobile. 
Representation (250 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 14 users. 
 
Representation (400 kbps, 224p) is used by 14 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 9 users. 
 
Representation (550 kbps, 224p) is used by 9 users using mobile. 
Representation (550 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 40 users. 
 
Representation (750 kbps, 224p) is used by 40 users using mobile. 
Representation (750 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 14 users using mobile via ADSL-fast. 
Representation (750 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (750 kbps, 224p) is used by 15 users using mobile via Wifi. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (1500 kbps, 224p) is used by 23 users. 
 
Representation (1500 kbps, 224p) is used by 23 users using mobile. 
Representation (1500 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1500 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (1500 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1500 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 10 users. 
 
Representation (800 kbps, 360p) is used by 10 users using smartphone. 
Representation (800 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 42 users. 
 
Representation (1050 kbps, 360p) is used by 42 users using smartphone. 
Representation (1050 kbps, 360p) is used by 5 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 14 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 19 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 11 users. 
 
Representation (1450 kbps, 360p) is used by 11 users using smartphone. 
Representation (1450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1450 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (1450 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 27 users. 
 
Representation (2050 kbps, 360p) is used by 27 users using smartphone. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 13 users. 
 
Representation (2750 kbps, 360p) is used by 13 users using smartphone. 
Representation (2750 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 52 users. 
 
Representation (1900 kbps, 720p) is used by 24 users using tablet. 
Representation (1900 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 28 users using laptop. 
Representation (1900 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (2200 kbps, 720p) is used by 24 users. 
 
Representation (2200 kbps, 720p) is used by 10 users using tablet. 
Representation (2200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (2200 kbps, 720p) is used by 14 users using laptop. 
Representation (2200 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (2650 kbps, 720p) is used by 51 users. 
 
Representation (2650 kbps, 720p) is used by 25 users using tablet. 
Representation (2650 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2650 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2650 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2650 kbps, 720p) is used by 26 users using laptop. 
Representation (2650 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2650 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2650 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 52 users. 
 
Representation (3000 kbps, 720p) is used by 25 users using tablet. 
Representation (3000 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 27 users using laptop. 
Representation (3000 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (3450 kbps, 720p) is used by 10 users. 
 
Representation (3450 kbps, 720p) is used by 4 users using tablet. 
Representation (3450 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 6 users using laptop. 
Representation (3450 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (6250 kbps, 720p) is used by 17 users. 
 
Representation (6250 kbps, 720p) is used by 7 users using tablet. 
Representation (6250 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (6250 kbps, 720p) is used by 10 users using laptop. 
Representation (6250 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1900 kbps, 1080p) is used by 26 users. 
 
Representation (1900 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1900 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (4150 kbps, 1080p) is used by 47 users. 
 
Representation (4150 kbps, 1080p) is used by 47 users using HDTV. 
Representation (4150 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (7450 kbps, 1080p) is used by 25 users. 
 
Representation (7450 kbps, 1080p) is used by 25 users using HDTV. 
Representation (7450 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (150 kbps, 360p) 
Representation (200 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 61 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 360p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 29 users. 
 
Representation (300 kbps, 224p) is used by 29 users using mobile. 
Representation (300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 13 users. 
 
Representation (350 kbps, 224p) is used by 13 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 16 users. 
 
Representation (150 kbps, 360p) is used by 16 users using smartphone. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 4 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (200 kbps, 360p) is used by 6 users. 
 
Representation (200 kbps, 360p) is used by 6 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 30 users. 
 
Representation (400 kbps, 360p) is used by 30 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 10 users. 
 
Representation (950 kbps, 720p) is used by 4 users using tablet. 
Representation (950 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 6 users using laptop. 
Representation (950 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (200 kbps, 224p) 
Representation (200 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 46 users. 
 
Representation (150 kbps, 224p) is used by 46 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 17 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 27 users. 
 
Representation (350 kbps, 224p) is used by 27 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 13 users. 
 
Representation (400 kbps, 224p) is used by 13 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (200 kbps, 360p) is used by 22 users. 
 
Representation (200 kbps, 360p) is used by 22 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (200 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 30 users. 
 
Representation (400 kbps, 360p) is used by 30 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 58 users. 
 
Representation (1350 kbps, 720p) is used by 28 users using tablet. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 30 users using laptop. 
Representation (1350 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (250 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (350 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 81 users. 
 
Video 'sport' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 127 users. 
 
Video 'video' has 9 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (500 kbps, 360p) 
Representation (1350 kbps, 720p) 
Representation (1400 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 26 users. 
 
Representation (400 kbps, 224p) is used by 26 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 14 users. 
 
Representation (500 kbps, 224p) is used by 14 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 360p) is used by 22 users. 
 
Representation (250 kbps, 360p) is used by 22 users using smartphone. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (350 kbps, 360p) is used by 22 users. 
 
Representation (350 kbps, 360p) is used by 22 users using smartphone. 
Representation (350 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (500 kbps, 360p) is used by 30 users. 
 
Representation (500 kbps, 360p) is used by 30 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 27 users. 
 
Representation (750 kbps, 360p) is used by 27 users using smartphone. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 2 users. 
 
Representation (800 kbps, 360p) is used by 2 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 65 users. 
 
Representation (1350 kbps, 720p) is used by 31 users using tablet. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 34 users using laptop. 
Representation (1350 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1400 kbps, 720p) is used by 1 users. 
 
Representation (1400 kbps, 720p) is used by 1 users using tablet. 
Representation (1400 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (1650 kbps, 720p) is used by 36 users. 
 
Representation (1650 kbps, 720p) is used by 15 users using tablet. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 21 users using laptop. 
Representation (1650 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 1 users. 
 
Representation (2250 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 1 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (450 kbps, 360p) 
Representation (1100 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 96 users. 
 
Video 'sport' has 9 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (650 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 9 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (800 kbps, 360p) 
Representation (1450 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 47 users. 
 
Representation (200 kbps, 224p) is used by 47 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 4 users. 
 
Representation (250 kbps, 224p) is used by 4 users using mobile. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 4 users. 
 
Representation (400 kbps, 224p) is used by 4 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 26 users. 
 
Representation (550 kbps, 224p) is used by 26 users using mobile. 
Representation (550 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 10 users. 
 
Representation (650 kbps, 224p) is used by 10 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (450 kbps, 360p) is used by 22 users. 
 
Representation (450 kbps, 360p) is used by 22 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 29 users. 
 
Representation (650 kbps, 360p) is used by 29 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 2 users. 
 
Representation (800 kbps, 360p) is used by 2 users using smartphone. 
Representation (800 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 28 users. 
 
Representation (1050 kbps, 360p) is used by 28 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1100 kbps, 720p) is used by 56 users. 
 
Representation (1100 kbps, 720p) is used by 27 users using tablet. 
Representation (1100 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1100 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 29 users using laptop. 
Representation (1100 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1100 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 66 users. 
 
Representation (1450 kbps, 720p) is used by 32 users using tablet. 
Representation (1450 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 34 users using laptop. 
Representation (1450 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 44 users. 
 
Representation (1650 kbps, 720p) is used by 18 users using tablet. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 26 users using laptop. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 8 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 7 users. 
 
Representation (3050 kbps, 1080p) is used by 7 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 7 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (550 kbps, 360p) 
Representation (1300 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 12 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (850 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1400 kbps, 360p) 
Representation (1700 kbps, 720p) 
Representation (2100 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 9 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1700 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 20 users. 
 
Representation (200 kbps, 224p) is used by 20 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 30 users. 
 
Representation (250 kbps, 224p) is used by 30 users using mobile. 
Representation (250 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 2 users. 
 
Representation (300 kbps, 224p) is used by 2 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 5 users. 
 
Representation (400 kbps, 224p) is used by 5 users using mobile. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 4 users. 
 
Representation (550 kbps, 224p) is used by 4 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 23 users. 
 
Representation (700 kbps, 224p) is used by 23 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (700 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (700 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (850 kbps, 224p) is used by 9 users. 
 
Representation (850 kbps, 224p) is used by 9 users using mobile. 
Representation (850 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (850 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (850 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (850 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (400 kbps, 360p) is used by 22 users. 
 
Representation (400 kbps, 360p) is used by 22 users using smartphone. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (550 kbps, 360p) is used by 22 users. 
 
Representation (550 kbps, 360p) is used by 22 users using smartphone. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 31 users. 
 
Representation (800 kbps, 360p) is used by 31 users using smartphone. 
Representation (800 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 5 users. 
 
Representation (1050 kbps, 360p) is used by 5 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 23 users. 
 
Representation (1400 kbps, 360p) is used by 23 users using smartphone. 
Representation (1400 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1400 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1300 kbps, 720p) is used by 56 users. 
 
Representation (1300 kbps, 720p) is used by 27 users using tablet. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 29 users using laptop. 
Representation (1300 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 68 users. 
 
Representation (1700 kbps, 720p) is used by 33 users using tablet. 
Representation (1700 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1700 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (1700 kbps, 720p) is used by 35 users using laptop. 
Representation (1700 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1700 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (2100 kbps, 720p) is used by 42 users. 
 
Representation (2100 kbps, 720p) is used by 17 users using tablet. 
Representation (2100 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2100 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (2100 kbps, 720p) is used by 25 users using laptop. 
Representation (2100 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (2100 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 25 users. 
 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 360p) 
Representation (900 kbps, 720p) 
Representation (1050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (700 kbps, 360p) 
Representation (1550 kbps, 720p) 
Representation (2150 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 13 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (1100 kbps, 224p) 
Representation (700 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (1950 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3800 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (700 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1550 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2650 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 47 users. 
 
Representation (300 kbps, 224p) is used by 47 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 5 users. 
 
Representation (400 kbps, 224p) is used by 5 users using mobile. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 6 users. 
 
Representation (550 kbps, 224p) is used by 6 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 21 users. 
 
Representation (750 kbps, 224p) is used by 21 users using mobile. 
Representation (750 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (750 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (750 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (1100 kbps, 224p) is used by 9 users. 
 
Representation (1100 kbps, 224p) is used by 9 users using mobile. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1100 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (450 kbps, 360p) is used by 22 users. 
 
Representation (450 kbps, 360p) is used by 22 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (700 kbps, 360p) is used by 24 users. 
 
Representation (700 kbps, 360p) is used by 24 users using smartphone. 
Representation (700 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 33 users. 
 
Representation (1050 kbps, 360p) is used by 33 users using smartphone. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 16 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 4 users. 
 
Representation (1300 kbps, 360p) is used by 4 users using smartphone. 
Representation (1300 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 20 users. 
 
Representation (1750 kbps, 360p) is used by 20 users using smartphone. 
Representation (1750 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1750 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1750 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (900 kbps, 720p) is used by 40 users. 
 
Representation (900 kbps, 720p) is used by 18 users using tablet. 
Representation (900 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (900 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (900 kbps, 720p) is used by 22 users using laptop. 
Representation (900 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (900 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (900 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 57 users. 
 
Representation (1550 kbps, 720p) is used by 27 users using tablet. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 30 users using laptop. 
Representation (1550 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1950 kbps, 720p) is used by 69 users. 
 
Representation (1950 kbps, 720p) is used by 34 users using tablet. 
Representation (1950 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1950 kbps, 720p) is used by 16 users using tablet via Wifi. 
Representation (1950 kbps, 720p) is used by 35 users using laptop. 
Representation (1950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1950 kbps, 720p) is used by 16 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 40 users. 
 
Representation (2700 kbps, 720p) is used by 16 users using tablet. 
Representation (2700 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2700 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 24 users using laptop. 
Representation (2700 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (2700 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (1050 kbps, 1080p) is used by 26 users. 
 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2150 kbps, 1080p) is used by 23 users. 
 
Representation (2150 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2150 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2650 kbps, 1080p) is used by 24 users. 
 
Representation (2650 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2650 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3800 kbps, 1080p) is used by 25 users. 
 
Representation (3800 kbps, 1080p) is used by 25 users using HDTV. 
Representation (3800 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_20_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (300 kbps, 224p) 
Representation (1100 kbps, 224p) 
Representation (550 kbps, 360p) 
Representation (1000 kbps, 720p) 
Representation (1250 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1850 kbps, 720p) 
Representation (2800 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 15 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (1100 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1850 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (4750 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 13 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (1100 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1850 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2800 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 19 users. 
 
Representation (300 kbps, 224p) is used by 19 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 32 users. 
 
Representation (400 kbps, 224p) is used by 32 users using mobile. 
Representation (400 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 4 users. 
 
Representation (550 kbps, 224p) is used by 4 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 8 users. 
 
Representation (700 kbps, 224p) is used by 8 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (700 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (1100 kbps, 224p) is used by 25 users. 
 
Representation (1100 kbps, 224p) is used by 25 users using mobile. 
Representation (1100 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (1100 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (1100 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (1100 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (550 kbps, 360p) is used by 22 users. 
 
Representation (550 kbps, 360p) is used by 22 users using smartphone. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 24 users. 
 
Representation (800 kbps, 360p) is used by 24 users using smartphone. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 7 users. 
 
Representation (1050 kbps, 360p) is used by 7 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 31 users. 
 
Representation (1300 kbps, 360p) is used by 31 users using smartphone. 
Representation (1300 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 14 users using smartphone via ADSL-fast. 
Representation (1300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1300 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 19 users. 
 
Representation (2050 kbps, 360p) is used by 19 users using smartphone. 
Representation (2050 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 40 users. 
 
Representation (1000 kbps, 720p) is used by 18 users using tablet. 
Representation (1000 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1000 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 22 users using laptop. 
Representation (1000 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1850 kbps, 720p) is used by 64 users. 
 
Representation (1850 kbps, 720p) is used by 31 users using tablet. 
Representation (1850 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1850 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1850 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (1850 kbps, 720p) is used by 33 users using laptop. 
Representation (1850 kbps, 720p) is used by 17 users using laptop via ADSL-fast. 
Representation (1850 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1850 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 62 users. 
 
Representation (2150 kbps, 720p) is used by 30 users using tablet. 
Representation (2150 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2150 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 32 users using laptop. 
Representation (2150 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2150 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 12 users. 
 
Representation (2700 kbps, 720p) is used by 4 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 8 users using laptop. 
Representation (2700 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3400 kbps, 720p) is used by 28 users. 
 
Representation (3400 kbps, 720p) is used by 12 users using tablet. 
Representation (3400 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (3400 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (3400 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3400 kbps, 720p) is used by 16 users using laptop. 
Representation (3400 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (3400 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (3400 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1250 kbps, 1080p) is used by 26 users. 
 
Representation (1250 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1250 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2800 kbps, 1080p) is used by 47 users. 
 
Representation (2800 kbps, 1080p) is used by 47 users using HDTV. 
Representation (2800 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (4750 kbps, 1080p) is used by 25 users. 
 
Representation (4750 kbps, 1080p) is used by 25 users using HDTV. 
Representation (4750 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 6 representations: 
 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1150 kbps, 720p) 
Representation (1450 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2900 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 27 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (1600 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2650 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3700 kbps, 720p) 
Representation (4450 kbps, 720p) 
Representation (5750 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 22 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (1150 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (3350 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 19 users. 
 
Representation (400 kbps, 224p) is used by 19 users using mobile. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 6 users. 
 
Representation (450 kbps, 224p) is used by 6 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 2 users. 
 
Representation (500 kbps, 224p) is used by 2 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 24 users. 
 
Representation (550 kbps, 224p) is used by 24 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 4 users. 
 
Representation (750 kbps, 224p) is used by 4 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (900 kbps, 224p) is used by 3 users. 
 
Representation (900 kbps, 224p) is used by 3 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1150 kbps, 224p) is used by 15 users. 
 
Representation (1150 kbps, 224p) is used by 15 users using mobile. 
Representation (1150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1150 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (1150 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (1600 kbps, 224p) is used by 9 users. 
 
Representation (1600 kbps, 224p) is used by 9 users using mobile. 
Representation (1600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1600 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1600 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1600 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 24 users. 
 
Representation (800 kbps, 360p) is used by 24 users using smartphone. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 3 users. 
 
Representation (1050 kbps, 360p) is used by 3 users using smartphone. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 4 users. 
 
Representation (1150 kbps, 360p) is used by 4 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 27 users. 
 
Representation (1450 kbps, 360p) is used by 27 users using smartphone. 
Representation (1450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1450 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (1450 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1450 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 2 users. 
 
Representation (1650 kbps, 360p) is used by 2 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 3 users. 
 
Representation (2050 kbps, 360p) is used by 3 users using smartphone. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 2 users. 
 
Representation (2450 kbps, 360p) is used by 2 users using smartphone. 
Representation (2450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 

Representation (2650 kbps, 360p) is used by 14 users. 
 
Representation (2650 kbps, 360p) is used by 14 users using smartphone. 
Representation (2650 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2650 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2650 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1150 kbps, 720p) is used by 40 users. 
 
Representation (1150 kbps, 720p) is used by 18 users using tablet. 
Representation (1150 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1150 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1150 kbps, 720p) is used by 22 users using laptop. 
Representation (1150 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1150 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 3 users using laptop. 
Representation (1900 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 61 users. 
 
Representation (2000 kbps, 720p) is used by 31 users using tablet. 
Representation (2000 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 30 users using laptop. 
Representation (2000 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 4 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 3 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2150 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 6 users. 
 
Representation (2250 kbps, 720p) is used by 3 users using tablet. 
Representation (2250 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 3 users using laptop. 
Representation (2250 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 52 users. 
 
Representation (2350 kbps, 720p) is used by 26 users using tablet. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 26 users using laptop. 
Representation (2350 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 3 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 2 users using laptop. 
Representation (2700 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 5 users. 
 
Representation (3000 kbps, 720p) is used by 5 users using laptop. 
Representation (3000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3150 kbps, 720p) is used by 4 users. 
 
Representation (3150 kbps, 720p) is used by 3 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3150 kbps, 720p) is used by 1 users using laptop. 
Representation (3150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 5 users. 
 
Representation (3400 kbps, 720p) is used by 2 users using tablet. 
Representation (3400 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3400 kbps, 720p) is used by 3 users using laptop. 
Representation (3400 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3400 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3700 kbps, 720p) is used by 3 users. 
 
Representation (3700 kbps, 720p) is used by 1 users using tablet. 
Representation (3700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3700 kbps, 720p) is used by 2 users using laptop. 
Representation (3700 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (4450 kbps, 720p) is used by 20 users. 
 
Representation (4450 kbps, 720p) is used by 9 users using tablet. 
Representation (4450 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4450 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (4450 kbps, 720p) is used by 11 users using laptop. 
Representation (4450 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4450 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1450 kbps, 1080p) is used by 26 users. 
 
Representation (1450 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1450 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2900 kbps, 1080p) is used by 23 users. 
 
Representation (2900 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2900 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (3350 kbps, 1080p) is used by 24 users. 
 
Representation (3350 kbps, 1080p) is used by 24 users using HDTV. 
Representation (3350 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (5750 kbps, 1080p) is used by 25 users. 
 
Representation (5750 kbps, 1080p) is used by 25 users using HDTV. 
Representation (5750 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 6 representations: 
 
Representation (400 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1300 kbps, 720p) 
Representation (1650 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 29 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (1350 kbps, 224p) 
Representation (1850 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2750 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3700 kbps, 720p) 
Representation (5050 kbps, 720p) 
Representation (6900 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 25 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (1350 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3750 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 5 users. 
 
Representation (400 kbps, 224p) is used by 5 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 5 users. 
 
Representation (450 kbps, 224p) is used by 5 users using mobile. 
Representation (450 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 17 users. 
 
Representation (500 kbps, 224p) is used by 17 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 4 users. 
 
Representation (600 kbps, 224p) is used by 4 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 22 users. 
 
Representation (700 kbps, 224p) is used by 22 users using mobile. 
Representation (700 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (700 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 4 users. 
 
Representation (750 kbps, 224p) is used by 4 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (900 kbps, 224p) is used by 4 users. 
 
Representation (900 kbps, 224p) is used by 4 users using mobile. 
Representation (900 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1350 kbps, 224p) is used by 15 users. 
 
Representation (1350 kbps, 224p) is used by 15 users using mobile. 
Representation (1350 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1350 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1350 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (1350 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (1850 kbps, 224p) is used by 8 users. 
 
Representation (1850 kbps, 224p) is used by 8 users using mobile. 
Representation (1850 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1850 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1850 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1850 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 24 users. 
 
Representation (800 kbps, 360p) is used by 24 users using smartphone. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 25 users. 
 
Representation (1050 kbps, 360p) is used by 25 users using smartphone. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1150 kbps, 360p) is used by 4 users. 
 
Representation (1150 kbps, 360p) is used by 4 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 2 users. 
 
Representation (1450 kbps, 360p) is used by 2 users using smartphone. 
Representation (1450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 3 users. 
 
Representation (1550 kbps, 360p) is used by 3 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 24 users. 
 
Representation (1750 kbps, 360p) is used by 24 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1750 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (1750 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1750 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 3 users. 
 
Representation (2050 kbps, 360p) is used by 3 users using smartphone. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 3 users. 
 
Representation (2450 kbps, 360p) is used by 3 users using smartphone. 
Representation (2450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2450 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 13 users. 
 
Representation (2750 kbps, 360p) is used by 13 users using smartphone. 
Representation (2750 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1300 kbps, 720p) is used by 40 users. 
 
Representation (1300 kbps, 720p) is used by 18 users using tablet. 
Representation (1300 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 22 users using laptop. 
Representation (1300 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 3 users using laptop. 
Representation (1900 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 8 users. 
 
Representation (2000 kbps, 720p) is used by 6 users using tablet. 
Representation (2000 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 2 users using laptop. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 4 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 3 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2150 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 58 users. 
 
Representation (2250 kbps, 720p) is used by 27 users using tablet. 
Representation (2250 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2250 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 31 users using laptop. 
Representation (2250 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2250 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 10 users. 
 
Representation (2350 kbps, 720p) is used by 5 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 5 users using laptop. 
Representation (2350 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 46 users. 
 
Representation (2700 kbps, 720p) is used by 23 users using tablet. 
Representation (2700 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2700 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 23 users using laptop. 
Representation (2700 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2700 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2700 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 5 users. 
 
Representation (3000 kbps, 720p) is used by 5 users using laptop. 
Representation (3000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3150 kbps, 720p) is used by 4 users. 
 
Representation (3150 kbps, 720p) is used by 3 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3150 kbps, 720p) is used by 1 users using laptop. 
Representation (3150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 5 users. 
 
Representation (3400 kbps, 720p) is used by 2 users using tablet. 
Representation (3400 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3400 kbps, 720p) is used by 3 users using laptop. 
Representation (3400 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3400 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3700 kbps, 720p) is used by 3 users. 
 
Representation (3700 kbps, 720p) is used by 1 users using tablet. 
Representation (3700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3700 kbps, 720p) is used by 2 users using laptop. 
Representation (3700 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (5050 kbps, 720p) is used by 20 users. 
 
Representation (5050 kbps, 720p) is used by 9 users using tablet. 
Representation (5050 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (5050 kbps, 720p) is used by 11 users using laptop. 
Representation (5050 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1650 kbps, 1080p) is used by 26 users. 
 
Representation (1650 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1650 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3300 kbps, 1080p) is used by 23 users. 
 
Representation (3300 kbps, 1080p) is used by 23 users using HDTV. 
Representation (3300 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 24 users. 
 
Representation (3750 kbps, 1080p) is used by 24 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (6900 kbps, 1080p) is used by 25 users. 
 
Representation (6900 kbps, 1080p) is used by 25 users using HDTV. 
Representation (6900 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 6 representations: 
 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1450 kbps, 720p) 
Representation (1850 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 12 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2550 kbps, 720p) 
Representation (4000 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 30 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (2050 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2750 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3700 kbps, 720p) 
Representation (5050 kbps, 720p) 
Representation (6250 kbps, 720p) 
Representation (7450 kbps, 1080p) 
Representation (8250 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 26 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2550 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4000 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 5 users. 
 
Representation (400 kbps, 224p) is used by 5 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 9 users. 
 
Representation (450 kbps, 224p) is used by 9 users using mobile. 
Representation (450 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 16 users. 
 
Representation (550 kbps, 224p) is used by 16 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 4 users. 
 
Representation (600 kbps, 224p) is used by 4 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 3 users. 
 
Representation (700 kbps, 224p) is used by 3 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 22 users. 
 
Representation (750 kbps, 224p) is used by 22 users using mobile. 
Representation (750 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (750 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (750 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (900 kbps, 224p) is used by 4 users. 
 
Representation (900 kbps, 224p) is used by 4 users using mobile. 
Representation (900 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1500 kbps, 224p) is used by 15 users. 
 
Representation (1500 kbps, 224p) is used by 15 users using mobile. 
Representation (1500 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1500 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1500 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (1500 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (2050 kbps, 224p) is used by 8 users. 
 
Representation (2050 kbps, 224p) is used by 8 users using mobile. 
Representation (2050 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (2050 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (2050 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2050 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 24 users. 
 
Representation (800 kbps, 360p) is used by 24 users using smartphone. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 13 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 25 users. 
 
Representation (1050 kbps, 360p) is used by 25 users using smartphone. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1150 kbps, 360p) is used by 4 users. 
 
Representation (1150 kbps, 360p) is used by 4 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 4 users. 
 
Representation (1450 kbps, 360p) is used by 4 users using smartphone. 
Representation (1450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 4 users. 
 
Representation (1650 kbps, 360p) is used by 4 users using smartphone. 
Representation (1650 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 24 users. 
 
Representation (2050 kbps, 360p) is used by 24 users using smartphone. 
Representation (2050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 3 users. 
 
Representation (2450 kbps, 360p) is used by 3 users using smartphone. 
Representation (2450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2450 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 13 users. 
 
Representation (2750 kbps, 360p) is used by 13 users using smartphone. 
Representation (2750 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1450 kbps, 720p) is used by 40 users. 
 
Representation (1450 kbps, 720p) is used by 18 users using tablet. 
Representation (1450 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 22 users using laptop. 
Representation (1450 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 3 users using laptop. 
Representation (1900 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 8 users. 
 
Representation (2000 kbps, 720p) is used by 6 users using tablet. 
Representation (2000 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 2 users using laptop. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 4 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using tablet. 
Representation (2150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 3 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2150 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 10 users. 
 
Representation (2250 kbps, 720p) is used by 4 users using tablet. 
Representation (2250 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 6 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 8 users. 
 
Representation (2350 kbps, 720p) is used by 5 users using tablet. 
Representation (2350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 3 users using laptop. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2550 kbps, 720p) is used by 50 users. 
 
Representation (2550 kbps, 720p) is used by 23 users using tablet. 
Representation (2550 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2550 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2550 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2550 kbps, 720p) is used by 27 users using laptop. 
Representation (2550 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2550 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2550 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 4 users. 
 
Representation (2700 kbps, 720p) is used by 2 users using tablet. 
Representation (2700 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 2 users using laptop. 
Representation (2700 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 47 users. 
 
Representation (3000 kbps, 720p) is used by 21 users using tablet. 
Representation (3000 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 26 users using laptop. 
Representation (3000 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (3150 kbps, 720p) is used by 4 users. 
 
Representation (3150 kbps, 720p) is used by 3 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3150 kbps, 720p) is used by 1 users using laptop. 
Representation (3150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 5 users. 
 
Representation (3400 kbps, 720p) is used by 2 users using tablet. 
Representation (3400 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3400 kbps, 720p) is used by 3 users using laptop. 
Representation (3400 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3400 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3700 kbps, 720p) is used by 3 users. 
 
Representation (3700 kbps, 720p) is used by 1 users using tablet. 
Representation (3700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3700 kbps, 720p) is used by 2 users using laptop. 
Representation (3700 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (5050 kbps, 720p) is used by 3 users. 
 
Representation (5050 kbps, 720p) is used by 2 users using tablet. 
Representation (5050 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 1 users using laptop. 
Representation (5050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (6250 kbps, 720p) is used by 17 users. 
 
Representation (6250 kbps, 720p) is used by 7 users using tablet. 
Representation (6250 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (6250 kbps, 720p) is used by 10 users using laptop. 
Representation (6250 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1850 kbps, 1080p) is used by 26 users. 
 
Representation (1850 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1850 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (4000 kbps, 1080p) is used by 47 users. 
 
Representation (4000 kbps, 1080p) is used by 47 users using HDTV. 
Representation (4000 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (7450 kbps, 1080p) is used by 1 users. 
 
Representation (7450 kbps, 1080p) is used by 1 users using HDTV. 
Representation (7450 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (8250 kbps, 1080p) is used by 24 users. 
 
Representation (8250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (8250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (150 kbps, 360p) 
Representation (200 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 61 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 360p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 29 users. 
 
Representation (300 kbps, 224p) is used by 29 users using mobile. 
Representation (300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 13 users. 
 
Representation (350 kbps, 224p) is used by 13 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 16 users. 
 
Representation (150 kbps, 360p) is used by 16 users using smartphone. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 4 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (200 kbps, 360p) is used by 6 users. 
 
Representation (200 kbps, 360p) is used by 6 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 30 users. 
 
Representation (400 kbps, 360p) is used by 30 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 10 users. 
 
Representation (950 kbps, 720p) is used by 4 users using tablet. 
Representation (950 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 6 users using laptop. 
Representation (950 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (200 kbps, 360p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 27 users. 
 
Representation (350 kbps, 224p) is used by 27 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 14 users. 
 
Representation (400 kbps, 224p) is used by 14 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 21 users. 
 
Representation (200 kbps, 360p) is used by 21 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (200 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 23 users. 
 
Representation (300 kbps, 360p) is used by 23 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 30 users. 
 
Representation (400 kbps, 360p) is used by 30 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 58 users. 
 
Representation (1350 kbps, 720p) is used by 27 users using tablet. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 31 users using laptop. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (250 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (350 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 81 users. 
 
Video 'sport' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (850 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 127 users. 
 
Video 'video' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 360p) 
Representation (1350 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 24 users. 
 
Representation (400 kbps, 224p) is used by 24 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 3 users. 
 
Representation (450 kbps, 224p) is used by 3 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 13 users. 
 
Representation (500 kbps, 224p) is used by 13 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 360p) is used by 22 users. 
 
Representation (250 kbps, 360p) is used by 22 users using smartphone. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (350 kbps, 360p) is used by 22 users. 
 
Representation (350 kbps, 360p) is used by 22 users using smartphone. 
Representation (350 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (500 kbps, 360p) is used by 30 users. 
 
Representation (500 kbps, 360p) is used by 30 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 28 users. 
 
Representation (750 kbps, 360p) is used by 28 users using smartphone. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 66 users. 
 
Representation (1350 kbps, 720p) is used by 32 users using tablet. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 34 users using laptop. 
Representation (1350 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 36 users. 
 
Representation (1650 kbps, 720p) is used by 14 users using tablet. 
Representation (1650 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 22 users using laptop. 
Representation (1650 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 1 users. 
 
Representation (2250 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 1 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (450 kbps, 360p) 
Representation (1100 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 96 users. 
 
Video 'sport' has 10 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (700 kbps, 360p) 
Representation (1450 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 18 users. 
 
Representation (150 kbps, 224p) is used by 18 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 31 users. 
 
Representation (200 kbps, 224p) is used by 31 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 24 users. 
 
Representation (550 kbps, 224p) is used by 24 users using mobile. 
Representation (550 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 10 users. 
 
Representation (700 kbps, 224p) is used by 10 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (700 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (450 kbps, 360p) is used by 22 users. 
 
Representation (450 kbps, 360p) is used by 22 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (700 kbps, 360p) is used by 8 users. 
 
Representation (700 kbps, 360p) is used by 8 users using smartphone. 
Representation (700 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 28 users. 
 
Representation (1050 kbps, 360p) is used by 28 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1100 kbps, 720p) is used by 56 users. 
 
Representation (1100 kbps, 720p) is used by 27 users using tablet. 
Representation (1100 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1100 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 29 users using laptop. 
Representation (1100 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1100 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 66 users. 
 
Representation (1450 kbps, 720p) is used by 32 users using tablet. 
Representation (1450 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 34 users using laptop. 
Representation (1450 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 44 users. 
 
Representation (1650 kbps, 720p) is used by 18 users using tablet. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 26 users using laptop. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 8 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 7 users. 
 
Representation (3050 kbps, 1080p) is used by 7 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 7 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (550 kbps, 360p) 
Representation (1300 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 19 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (850 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1350 kbps, 360p) 
Representation (1400 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2100 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (650 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1700 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 30 users. 
 
Representation (250 kbps, 224p) is used by 30 users using mobile. 
Representation (250 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (650 kbps, 224p) is used by 22 users. 
 
Representation (650 kbps, 224p) is used by 22 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (850 kbps, 224p) is used by 9 users. 
 
Representation (850 kbps, 224p) is used by 9 users using mobile. 
Representation (850 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (850 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (850 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (850 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (400 kbps, 360p) is used by 22 users. 
 
Representation (400 kbps, 360p) is used by 22 users using smartphone. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (550 kbps, 360p) is used by 22 users. 
 
Representation (550 kbps, 360p) is used by 22 users using smartphone. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 30 users. 
 
Representation (850 kbps, 360p) is used by 30 users using smartphone. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 1 users. 
 
Representation (1150 kbps, 360p) is used by 1 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 1 users. 
 
Representation (1300 kbps, 360p) is used by 1 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1350 kbps, 360p) is used by 19 users. 
 
Representation (1350 kbps, 360p) is used by 19 users using smartphone. 
Representation (1350 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1350 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (1350 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1350 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1400 kbps, 360p) is used by 4 users. 
 
Representation (1400 kbps, 360p) is used by 4 users using smartphone. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1400 kbps, 360p) is used by 1 users using smartphone via FTTH. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1300 kbps, 720p) is used by 56 users. 
 
Representation (1300 kbps, 720p) is used by 27 users using tablet. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 29 users using laptop. 
Representation (1300 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 66 users. 
 
Representation (1700 kbps, 720p) is used by 32 users using tablet. 
Representation (1700 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1700 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1700 kbps, 720p) is used by 34 users using laptop. 
Representation (1700 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1700 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 1 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 18 users. 
 
Representation (2050 kbps, 720p) is used by 9 users using tablet. 
Representation (2050 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 9 users using laptop. 
Representation (2050 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2050 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (2100 kbps, 720p) is used by 25 users. 
 
Representation (2100 kbps, 720p) is used by 8 users using tablet. 
Representation (2100 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2100 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2100 kbps, 720p) is used by 17 users using laptop. 
Representation (2100 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (2100 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 25 users. 
 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (250 kbps, 224p) 
Representation (450 kbps, 360p) 
Representation (850 kbps, 720p) 
Representation (1050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1550 kbps, 720p) 
Representation (2150 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 25 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1100 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (1800 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3750 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 14 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2600 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 20 users. 
 
Representation (250 kbps, 224p) is used by 20 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 29 users. 
 
Representation (350 kbps, 224p) is used by 29 users using mobile. 
Representation (350 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 19 users. 
 
Representation (800 kbps, 224p) is used by 19 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (800 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (800 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (800 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (1100 kbps, 224p) is used by 9 users. 
 
Representation (1100 kbps, 224p) is used by 9 users using mobile. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1100 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (450 kbps, 360p) is used by 22 users. 
 
Representation (450 kbps, 360p) is used by 22 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 30 users. 
 
Representation (1050 kbps, 360p) is used by 30 users using smartphone. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 14 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 1 users. 
 
Representation (1150 kbps, 360p) is used by 1 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 1 users. 
 
Representation (1300 kbps, 360p) is used by 1 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 1 users. 
 
Representation (1550 kbps, 360p) is used by 1 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 10 users. 
 
Representation (1750 kbps, 360p) is used by 10 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1750 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1750 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1800 kbps, 360p) is used by 10 users. 
 
Representation (1800 kbps, 360p) is used by 10 users using smartphone. 
Representation (1800 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1800 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (1800 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1800 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (850 kbps, 720p) is used by 40 users. 
 
Representation (850 kbps, 720p) is used by 18 users using tablet. 
Representation (850 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (850 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (850 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (850 kbps, 720p) is used by 22 users using laptop. 
Representation (850 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (850 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (850 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 56 users. 
 
Representation (1550 kbps, 720p) is used by 27 users using tablet. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 29 users using laptop. 
Representation (1550 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 66 users. 
 
Representation (1900 kbps, 720p) is used by 32 users using tablet. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 34 users using laptop. 
Representation (1900 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 1 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2250 kbps, 720p) is used by 1 users. 
 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 1 users. 
 
Representation (2350 kbps, 720p) is used by 1 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 38 users. 
 
Representation (2800 kbps, 720p) is used by 15 users using tablet. 
Representation (2800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (2800 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2800 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2800 kbps, 720p) is used by 23 users using laptop. 
Representation (2800 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (2800 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (2800 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1050 kbps, 1080p) is used by 26 users. 
 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2150 kbps, 1080p) is used by 23 users. 
 
Representation (2150 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2150 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2600 kbps, 1080p) is used by 24 users. 
 
Representation (2600 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2600 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 25 users. 
 
Representation (3750 kbps, 1080p) is used by 25 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_40_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (550 kbps, 360p) 
Representation (1000 kbps, 720p) 
Representation (1200 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1800 kbps, 720p) 
Representation (2500 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 26 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1300 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3450 kbps, 720p) 
Representation (4650 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 19 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (950 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2950 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 19 users. 
 
Representation (350 kbps, 224p) is used by 19 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 14 users. 
 
Representation (400 kbps, 224p) is used by 14 users using mobile. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 17 users. 
 
Representation (450 kbps, 224p) is used by 17 users using mobile. 
Representation (450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (450 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 4 users. 
 
Representation (700 kbps, 224p) is used by 4 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 3 users. 
 
Representation (800 kbps, 224p) is used by 3 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (800 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (950 kbps, 224p) is used by 16 users. 
 
Representation (950 kbps, 224p) is used by 16 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (950 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (950 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (950 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (1300 kbps, 224p) is used by 9 users. 
 
Representation (1300 kbps, 224p) is used by 9 users using mobile. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1300 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (550 kbps, 360p) is used by 22 users. 
 
Representation (550 kbps, 360p) is used by 22 users using smartphone. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 22 users. 
 
Representation (750 kbps, 360p) is used by 22 users using smartphone. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 2 users. 
 
Representation (800 kbps, 360p) is used by 2 users using smartphone. 
Representation (800 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 2 users. 
 
Representation (1200 kbps, 360p) is used by 2 users using smartphone. 
Representation (1200 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 27 users. 
 
Representation (1300 kbps, 360p) is used by 27 users using smartphone. 
Representation (1300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (1300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1300 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 1 users. 
 
Representation (1550 kbps, 360p) is used by 1 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1650 kbps, 360p) is used by 2 users. 
 
Representation (1650 kbps, 360p) is used by 2 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 2 users. 
 
Representation (2050 kbps, 360p) is used by 2 users using smartphone. 
Representation (2050 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 17 users. 
 
Representation (2200 kbps, 360p) is used by 17 users using smartphone. 
Representation (2200 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2200 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2200 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2200 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 40 users. 
 
Representation (1000 kbps, 720p) is used by 18 users using tablet. 
Representation (1000 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1000 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 22 users using laptop. 
Representation (1000 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1800 kbps, 720p) is used by 56 users. 
 
Representation (1800 kbps, 720p) is used by 27 users using tablet. 
Representation (1800 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1800 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1800 kbps, 720p) is used by 29 users using laptop. 
Representation (1800 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1800 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 3 users. 
 
Representation (1900 kbps, 720p) is used by 3 users using laptop. 
Representation (1900 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 5 users. 
 
Representation (2000 kbps, 720p) is used by 4 users using tablet. 
Representation (2000 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 1 users using laptop. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 60 users. 
 
Representation (2150 kbps, 720p) is used by 29 users using tablet. 
Representation (2150 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2150 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 31 users using laptop. 
Representation (2150 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2150 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 2 users. 
 
Representation (2250 kbps, 720p) is used by 1 users using tablet. 
Representation (2250 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 3 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 2 users using laptop. 
Representation (2700 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 5 users. 
 
Representation (3000 kbps, 720p) is used by 5 users using laptop. 
Representation (3000 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3150 kbps, 720p) is used by 5 users. 
 
Representation (3150 kbps, 720p) is used by 4 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (3150 kbps, 720p) is used by 1 users using laptop. 
Representation (3150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3450 kbps, 720p) is used by 27 users. 
 
Representation (3450 kbps, 720p) is used by 11 users using tablet. 
Representation (3450 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (3450 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (3450 kbps, 720p) is used by 16 users using laptop. 
Representation (3450 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (3450 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (3450 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1200 kbps, 1080p) is used by 26 users. 
 
Representation (1200 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1200 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2500 kbps, 1080p) is used by 23 users. 
 
Representation (2500 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2500 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2950 kbps, 1080p) is used by 24 users. 
 
Representation (2950 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2950 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (4650 kbps, 1080p) is used by 25 users. 
 
Representation (4650 kbps, 1080p) is used by 25 users using HDTV. 
Representation (4650 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_4_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (5000 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (5000 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 111 users. 
 
Video 'sport' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (5000 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 147 users. 
 
Video 'video' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (5000 kbps, 1080p) 

############################# Representations ############################# 
Representation (400 kbps, 224p) is used by 86 users. 
 
Representation (400 kbps, 224p) is used by 86 users using mobile. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 206 users. 
 
Representation (1900 kbps, 720p) is used by 95 users using tablet. 
Representation (1900 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 111 users using laptop. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (5000 kbps, 1080p) is used by 98 users. 
 
Representation (5000 kbps, 1080p) is used by 98 users using HDTV. 
Representation (5000 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_4_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 105 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6050 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 110 users. 
 
Video 'sport' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 146 users. 
 
Video 'video' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6050 kbps, 1080p) 

############################# Representations ############################# 
Representation (400 kbps, 224p) is used by 86 users. 
 
Representation (400 kbps, 224p) is used by 86 users using mobile. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (1050 kbps, 360p) is used by 100 users. 
 
Representation (1050 kbps, 360p) is used by 100 users using smartphone. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 39 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 206 users. 
 
Representation (1900 kbps, 720p) is used by 95 users using tablet. 
Representation (1900 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 111 users using laptop. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6050 kbps, 1080p) is used by 98 users. 
 
Representation (6050 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6050 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_4_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 105 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6850 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6850 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 110 users. 
 
Video 'sport' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6850 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 146 users. 
 
Video 'video' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6850 kbps, 1080p) 

############################# Representations ############################# 
Representation (400 kbps, 224p) is used by 86 users. 
 
Representation (400 kbps, 224p) is used by 86 users using mobile. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (1050 kbps, 360p) is used by 100 users. 
 
Representation (1050 kbps, 360p) is used by 100 users using smartphone. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 39 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 206 users. 
 
Representation (1900 kbps, 720p) is used by 95 users using tablet. 
Representation (1900 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 111 users using laptop. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6850 kbps, 1080p) is used by 98 users. 
 
Representation (6850 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6850 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_4_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 80 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 720p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 100 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 16 users. 
 
Video 'sport' has 1 representations: 
 
Representation (200 kbps, 224p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 2 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 93 users. 
 
Representation (200 kbps, 224p) is used by 93 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 34 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 19 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 74 users. 
 
Representation (400 kbps, 360p) is used by 74 users using smartphone. 
Representation (400 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 28 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 31 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 39 users. 
 
Representation (750 kbps, 720p) is used by 17 users using tablet. 
Representation (750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 50 users. 
 
Representation (950 kbps, 720p) is used by 24 users using tablet. 
Representation (950 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 26 users using laptop. 
Representation (950 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 11 users using laptop via Wifi. 



==> representations/repReport_scenario_2_4_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 80 users. 
 
Video 'cartoon' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 2 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 93 users. 
 
Representation (200 kbps, 224p) is used by 93 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 34 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 19 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 103 users. 
 
Representation (600 kbps, 360p) is used by 103 users using smartphone. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 96 users. 
 
Representation (950 kbps, 720p) is used by 45 users using tablet. 
Representation (950 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 51 users using laptop. 
Representation (950 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 23 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 58 users. 
 
Representation (1350 kbps, 720p) is used by 28 users using tablet. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 30 users using laptop. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using laptop via Wifi. 



==> representations/repReport_scenario_2_4_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1350 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 124 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1350 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 2 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 93 users. 
 
Representation (200 kbps, 224p) is used by 93 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 34 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 19 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 103 users. 
 
Representation (600 kbps, 360p) is used by 103 users using smartphone. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1350 kbps, 720p) is used by 162 users. 
 
Representation (1350 kbps, 720p) is used by 77 users using tablet. 
Representation (1350 kbps, 720p) is used by 36 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 29 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 85 users using laptop. 
Representation (1350 kbps, 720p) is used by 38 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 9 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 38 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 43 users. 
 
Representation (1750 kbps, 1080p) is used by 43 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 43 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_4_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (250 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 128 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (250 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 83 users. 
 
Video 'sport' has 3 representations: 
 
Representation (250 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 125 users. 
 
Video 'video' has 3 representations: 
 
Representation (250 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Representations ############################# 
Representation (250 kbps, 224p) is used by 90 users. 
 
Representation (250 kbps, 224p) is used by 90 users using mobile. 
Representation (250 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 33 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 17 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 103 users. 
 
Representation (600 kbps, 360p) is used by 103 users using smartphone. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 201 users. 
 
Representation (1650 kbps, 720p) is used by 93 users using tablet. 
Representation (1650 kbps, 720p) is used by 42 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 108 users using laptop. 
Representation (1650 kbps, 720p) is used by 45 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 46 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 48 users. 
 
Representation (1750 kbps, 1080p) is used by 48 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 48 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_4_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2300 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2300 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 86 users. 
 
Video 'sport' has 3 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 147 users. 
 
Video 'video' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2300 kbps, 1080p) 

############################# Representations ############################# 
Representation (400 kbps, 224p) is used by 86 users. 
 
Representation (400 kbps, 224p) is used by 86 users using mobile. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 206 users. 
 
Representation (1650 kbps, 720p) is used by 95 users using tablet. 
Representation (1650 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 111 users using laptop. 
Representation (1650 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (2300 kbps, 1080p) is used by 73 users. 
 
Representation (2300 kbps, 1080p) is used by 73 users using HDTV. 
Representation (2300 kbps, 1080p) is used by 73 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_4_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 110 users. 
 
Video 'sport' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 148 users. 
 
Video 'video' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Representations ############################# 
Representation (350 kbps, 224p) is used by 87 users. 
 
Representation (350 kbps, 224p) is used by 87 users using mobile. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 32 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 205 users. 
 
Representation (1650 kbps, 720p) is used by 94 users using tablet. 
Representation (1650 kbps, 720p) is used by 43 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 111 users using laptop. 
Representation (1650 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (3050 kbps, 1080p) is used by 98 users. 
 
Representation (3050 kbps, 1080p) is used by 98 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_4_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3700 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3700 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 111 users. 
 
Video 'sport' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3700 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 147 users. 
 
Video 'video' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3700 kbps, 1080p) 

############################# Representations ############################# 
Representation (400 kbps, 224p) is used by 86 users. 
 
Representation (400 kbps, 224p) is used by 86 users using mobile. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 206 users. 
 
Representation (1900 kbps, 720p) is used by 95 users using tablet. 
Representation (1900 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 111 users using laptop. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (3700 kbps, 1080p) is used by 98 users. 
 
Representation (3700 kbps, 1080p) is used by 98 users using HDTV. 
Representation (3700 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (4900 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (4900 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (4900 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (4900 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 72 users. 
 
Representation (550 kbps, 224p) is used by 72 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 206 users. 
 
Representation (1900 kbps, 720p) is used by 95 users using tablet. 
Representation (1900 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 111 users using laptop. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (4900 kbps, 1080p) is used by 98 users. 
 
Representation (4900 kbps, 1080p) is used by 98 users using HDTV. 
Representation (4900 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6200 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6200 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6200 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6200 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 22 users. 
 
Representation (200 kbps, 224p) is used by 22 users using mobile. 
Representation (200 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 71 users. 
 
Representation (550 kbps, 224p) is used by 71 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 25 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 206 users. 
 
Representation (1900 kbps, 720p) is used by 95 users using tablet. 
Representation (1900 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 111 users using laptop. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6200 kbps, 1080p) is used by 98 users. 
 
Representation (6200 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6200 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 105 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (6000 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6000 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 110 users. 
 
Video 'sport' has 5 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6000 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 146 users. 
 
Video 'video' has 5 representations: 
 
Representation (400 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6000 kbps, 1080p) 

############################# Representations ############################# 
Representation (400 kbps, 224p) is used by 86 users. 
 
Representation (400 kbps, 224p) is used by 86 users using mobile. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (1050 kbps, 360p) is used by 100 users. 
 
Representation (1050 kbps, 360p) is used by 100 users using smartphone. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 39 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 87 users. 
 
Representation (1900 kbps, 720p) is used by 38 users using tablet. 
Representation (1900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 49 users using laptop. 
Representation (1900 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 33 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 119 users. 
 
Representation (3000 kbps, 720p) is used by 57 users using tablet. 
Representation (3000 kbps, 720p) is used by 33 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 11 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 62 users using laptop. 
Representation (3000 kbps, 720p) is used by 37 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (6000 kbps, 1080p) is used by 98 users. 
 
Representation (6000 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6000 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 51 users. 
 
Video 'documentary' has 2 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 360p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 2 representations: 
 
Representation (200 kbps, 224p) 
Representation (650 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 2 representations: 
 
Representation (200 kbps, 224p) 
Representation (650 kbps, 360p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 93 users. 
 
Representation (200 kbps, 224p) is used by 93 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 34 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 19 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 44 users. 
 
Representation (300 kbps, 360p) is used by 44 users using smartphone. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 19 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 59 users. 
 
Representation (650 kbps, 360p) is used by 59 users using smartphone. 
Representation (650 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 25 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 23 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1350 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 2 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 99 users. 
 
Video 'video' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 93 users. 
 
Representation (200 kbps, 224p) is used by 93 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 34 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 19 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 103 users. 
 
Representation (600 kbps, 360p) is used by 103 users using smartphone. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 94 users. 
 
Representation (950 kbps, 720p) is used by 44 users using tablet. 
Representation (950 kbps, 720p) is used by 21 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 50 users using laptop. 
Representation (950 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 23 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 41 users. 
 
Representation (1350 kbps, 720p) is used by 17 users using tablet. 
Representation (1350 kbps, 720p) is used by 10 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 24 users using laptop. 
Representation (1350 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 87 users. 
 
Video 'sport' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 93 users. 
 
Representation (200 kbps, 224p) is used by 93 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 34 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 19 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 103 users. 
 
Representation (600 kbps, 360p) is used by 103 users using smartphone. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 96 users. 
 
Representation (950 kbps, 720p) is used by 45 users using tablet. 
Representation (950 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 51 users using laptop. 
Representation (950 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 23 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 108 users. 
 
Representation (1650 kbps, 720p) is used by 50 users using tablet. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 58 users using laptop. 
Representation (1650 kbps, 720p) is used by 25 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 22 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (250 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (250 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 86 users. 
 
Video 'sport' has 3 representations: 
 
Representation (250 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 141 users. 
 
Video 'video' has 4 representations: 
 
Representation (250 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (250 kbps, 224p) is used by 90 users. 
 
Representation (250 kbps, 224p) is used by 90 users using mobile. 
Representation (250 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 33 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 17 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 103 users. 
 
Representation (600 kbps, 360p) is used by 103 users using smartphone. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 96 users. 
 
Representation (950 kbps, 720p) is used by 45 users using tablet. 
Representation (950 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 51 users using laptop. 
Representation (950 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 23 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 108 users. 
 
Representation (1650 kbps, 720p) is used by 48 users using tablet. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 20 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 60 users using laptop. 
Representation (1650 kbps, 720p) is used by 25 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 24 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 65 users. 
 
Representation (2250 kbps, 1080p) is used by 65 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 65 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 37 users. 
 
Representation (200 kbps, 224p) is used by 37 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 5 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 15 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 14 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 56 users. 
 
Representation (550 kbps, 224p) is used by 56 users using mobile. 
Representation (550 kbps, 224p) is used by 7 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 17 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 8 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 206 users. 
 
Representation (1650 kbps, 720p) is used by 95 users using tablet. 
Representation (1650 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 111 users using laptop. 
Representation (1650 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (2250 kbps, 1080p) is used by 73 users. 
 
Representation (2250 kbps, 1080p) is used by 73 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 73 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 50 users. 
 
Representation (200 kbps, 224p) is used by 50 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 43 users. 
 
Representation (550 kbps, 224p) is used by 43 users using mobile. 
Representation (550 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 13 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 6 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 15 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (750 kbps, 360p) is used by 103 users. 
 
Representation (750 kbps, 360p) is used by 103 users using smartphone. 
Representation (750 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1650 kbps, 720p) is used by 206 users. 
 
Representation (1650 kbps, 720p) is used by 95 users using tablet. 
Representation (1650 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 111 users using laptop. 
Representation (1650 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (3050 kbps, 1080p) is used by 98 users. 
 
Representation (3050 kbps, 1080p) is used by 98 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_5_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3600 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3600 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3600 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3600 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 72 users. 
 
Representation (550 kbps, 224p) is used by 72 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 206 users. 
 
Representation (1900 kbps, 720p) is used by 95 users using tablet. 
Representation (1900 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 111 users using laptop. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (3600 kbps, 1080p) is used by 98 users. 
 
Representation (3600 kbps, 1080p) is used by 98 users using HDTV. 
Representation (3600 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1150 kbps, 720p) 
Representation (1400 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 9 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2850 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 41 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1600 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2100 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2650 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (3100 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3200 kbps, 720p) 
Representation (3250 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3450 kbps, 720p) 
Representation (3550 kbps, 720p) 
Representation (3700 kbps, 720p) 
Representation (3850 kbps, 720p) 
Representation (4400 kbps, 720p) 
Representation (5700 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 25 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (1150 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1500 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (3350 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 21 users. 
 
Representation (400 kbps, 224p) is used by 21 users using mobile. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 5 users. 
 
Representation (450 kbps, 224p) is used by 5 users using mobile. 
Representation (450 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 2 users. 
 
Representation (500 kbps, 224p) is used by 2 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 24 users. 
 
Representation (550 kbps, 224p) is used by 24 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (900 kbps, 224p) is used by 3 users. 
 
Representation (900 kbps, 224p) is used by 3 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1150 kbps, 224p) is used by 15 users. 
 
Representation (1150 kbps, 224p) is used by 15 users using mobile. 
Representation (1150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1150 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (1150 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (1600 kbps, 224p) is used by 9 users. 
 
Representation (1600 kbps, 224p) is used by 9 users using mobile. 
Representation (1600 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1600 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1600 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1600 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 23 users. 
 
Representation (850 kbps, 360p) is used by 23 users using smartphone. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 2 users. 
 
Representation (1200 kbps, 360p) is used by 2 users using smartphone. 
Representation (1200 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1500 kbps, 360p) is used by 25 users. 
 
Representation (1500 kbps, 360p) is used by 25 users using smartphone. 
Representation (1500 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1500 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (1500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1500 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 1 users. 
 
Representation (1550 kbps, 360p) is used by 1 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 1 users. 
 
Representation (1750 kbps, 360p) is used by 1 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2050 kbps, 360p) is used by 1 users. 
 
Representation (2050 kbps, 360p) is used by 1 users using smartphone. 
Representation (2050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2100 kbps, 360p) is used by 1 users. 
 
Representation (2100 kbps, 360p) is used by 1 users using smartphone. 
Representation (2100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 1 users. 
 
Representation (2200 kbps, 360p) is used by 1 users using smartphone. 
Representation (2200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 2 users. 
 
Representation (2450 kbps, 360p) is used by 2 users using smartphone. 
Representation (2450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 

Representation (2650 kbps, 360p) is used by 14 users. 
 
Representation (2650 kbps, 360p) is used by 14 users using smartphone. 
Representation (2650 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2650 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2650 kbps, 360p) is used by 5 users using smartphone via Wifi. 

Representation (1150 kbps, 720p) is used by 40 users. 
 
Representation (1150 kbps, 720p) is used by 18 users using tablet. 
Representation (1150 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1150 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1150 kbps, 720p) is used by 22 users using laptop. 
Representation (1150 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1150 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 1 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1950 kbps, 720p) is used by 2 users. 
 
Representation (1950 kbps, 720p) is used by 2 users using laptop. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 48 users. 
 
Representation (2000 kbps, 720p) is used by 27 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 21 users using laptop. 
Representation (2000 kbps, 720p) is used by 12 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 13 users. 
 
Representation (2050 kbps, 720p) is used by 4 users using tablet. 
Representation (2050 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 9 users using laptop. 
Representation (2050 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2050 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2200 kbps, 720p) is used by 3 users. 
 
Representation (2200 kbps, 720p) is used by 1 users using tablet. 
Representation (2200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 2 users using laptop. 
Representation (2200 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 6 users. 
 
Representation (2250 kbps, 720p) is used by 3 users using tablet. 
Representation (2250 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 3 users using laptop. 
Representation (2250 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 52 users. 
 
Representation (2350 kbps, 720p) is used by 26 users using tablet. 
Representation (2350 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 26 users using laptop. 
Representation (2350 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 1 users. 
 
Representation (2800 kbps, 720p) is used by 1 users using laptop. 
Representation (2800 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 2 users. 
 
Representation (3000 kbps, 720p) is used by 2 users using laptop. 
Representation (3000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 2 users. 
 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3100 kbps, 720p) is used by 1 users. 
 
Representation (3100 kbps, 720p) is used by 1 users using laptop. 
Representation (3100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3150 kbps, 720p) is used by 2 users. 
 
Representation (3150 kbps, 720p) is used by 2 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3200 kbps, 720p) is used by 1 users. 
 
Representation (3200 kbps, 720p) is used by 1 users using tablet. 
Representation (3200 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3250 kbps, 720p) is used by 1 users. 
 
Representation (3250 kbps, 720p) is used by 1 users using laptop. 
Representation (3250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 1 users. 
 
Representation (3400 kbps, 720p) is used by 1 users using tablet. 
Representation (3400 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3450 kbps, 720p) is used by 2 users. 
 
Representation (3450 kbps, 720p) is used by 2 users using laptop. 
Representation (3450 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 2 users. 
 
Representation (3550 kbps, 720p) is used by 1 users using tablet. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3550 kbps, 720p) is used by 1 users using laptop. 
Representation (3550 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3700 kbps, 720p) is used by 1 users. 
 
Representation (3700 kbps, 720p) is used by 1 users using laptop. 
Representation (3700 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3850 kbps, 720p) is used by 2 users. 
 
Representation (3850 kbps, 720p) is used by 1 users using tablet. 
Representation (3850 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3850 kbps, 720p) is used by 1 users using laptop. 
Representation (3850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (4400 kbps, 720p) is used by 20 users. 
 
Representation (4400 kbps, 720p) is used by 9 users using tablet. 
Representation (4400 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 11 users using laptop. 
Representation (4400 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1400 kbps, 1080p) is used by 26 users. 
 
Representation (1400 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1400 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2850 kbps, 1080p) is used by 23 users. 
 
Representation (2850 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2850 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (3350 kbps, 1080p) is used by 24 users. 
 
Representation (3350 kbps, 1080p) is used by 24 users using HDTV. 
Representation (3350 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (5700 kbps, 1080p) is used by 25 users. 
 
Representation (5700 kbps, 1080p) is used by 25 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (400 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (700 kbps, 360p) 
Representation (1300 kbps, 720p) 
Representation (1650 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (950 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 39 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1600 kbps, 224p) 
Representation (1850 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2750 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3200 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3500 kbps, 720p) 
Representation (3600 kbps, 720p) 
Representation (3850 kbps, 720p) 
Representation (5050 kbps, 720p) 
Representation (5450 kbps, 720p) 
Representation (6900 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 29 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (1300 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2600 kbps, 720p) 
Representation (3750 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 5 users. 
 
Representation (400 kbps, 224p) is used by 5 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 5 users. 
 
Representation (450 kbps, 224p) is used by 5 users using mobile. 
Representation (450 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 18 users. 
 
Representation (500 kbps, 224p) is used by 18 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 8 users. 
 
Representation (600 kbps, 224p) is used by 8 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (600 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (600 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 18 users. 
 
Representation (700 kbps, 224p) is used by 18 users using mobile. 
Representation (700 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (700 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (900 kbps, 224p) is used by 3 users. 
 
Representation (900 kbps, 224p) is used by 3 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1200 kbps, 224p) is used by 1 users. 
 
Representation (1200 kbps, 224p) is used by 1 users using mobile. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (1300 kbps, 224p) is used by 14 users. 
 
Representation (1300 kbps, 224p) is used by 14 users using mobile. 
Representation (1300 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1300 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1300 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (1300 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (1600 kbps, 224p) is used by 1 users. 
 
Representation (1600 kbps, 224p) is used by 1 users using mobile. 
Representation (1600 kbps, 224p) is used by 1 users using mobile via FTTH. 

Representation (1850 kbps, 224p) is used by 8 users. 
 
Representation (1850 kbps, 224p) is used by 8 users using mobile. 
Representation (1850 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1850 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1850 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1850 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (700 kbps, 360p) is used by 22 users. 
 
Representation (700 kbps, 360p) is used by 22 users using smartphone. 
Representation (700 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (950 kbps, 360p) is used by 22 users. 
 
Representation (950 kbps, 360p) is used by 22 users using smartphone. 
Representation (950 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (950 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (950 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (950 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 2 users. 
 
Representation (1200 kbps, 360p) is used by 2 users using smartphone. 
Representation (1200 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 2 users. 
 
Representation (1450 kbps, 360p) is used by 2 users using smartphone. 
Representation (1450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 2 users. 
 
Representation (1550 kbps, 360p) is used by 2 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 24 users. 
 
Representation (1750 kbps, 360p) is used by 24 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1750 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (1750 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1750 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 2 users. 
 
Representation (2050 kbps, 360p) is used by 2 users using smartphone. 
Representation (2050 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 1 users. 
 
Representation (2200 kbps, 360p) is used by 1 users using smartphone. 
Representation (2200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 3 users. 
 
Representation (2450 kbps, 360p) is used by 3 users using smartphone. 
Representation (2450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2450 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 13 users. 
 
Representation (2750 kbps, 360p) is used by 13 users using smartphone. 
Representation (2750 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1300 kbps, 720p) is used by 40 users. 
 
Representation (1300 kbps, 720p) is used by 18 users using tablet. 
Representation (1300 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 22 users using laptop. 
Representation (1300 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 1 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1950 kbps, 720p) is used by 2 users. 
 
Representation (1950 kbps, 720p) is used by 2 users using laptop. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 5 users. 
 
Representation (2000 kbps, 720p) is used by 5 users using tablet. 
Representation (2000 kbps, 720p) is used by 5 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 3 users. 
 
Representation (2050 kbps, 720p) is used by 1 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 2 users using laptop. 
Representation (2050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2200 kbps, 720p) is used by 3 users. 
 
Representation (2200 kbps, 720p) is used by 1 users using tablet. 
Representation (2200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 2 users using laptop. 
Representation (2200 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 59 users. 
 
Representation (2250 kbps, 720p) is used by 28 users using tablet. 
Representation (2250 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2250 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 31 users using laptop. 
Representation (2250 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2250 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 7 users. 
 
Representation (2350 kbps, 720p) is used by 4 users using tablet. 
Representation (2350 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 3 users using laptop. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2600 kbps, 720p) is used by 45 users. 
 
Representation (2600 kbps, 720p) is used by 22 users using tablet. 
Representation (2600 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2600 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2600 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2600 kbps, 720p) is used by 23 users using laptop. 
Representation (2600 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2600 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2600 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 1 users. 
 
Representation (2800 kbps, 720p) is used by 1 users using laptop. 
Representation (2800 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 2 users. 
 
Representation (3000 kbps, 720p) is used by 2 users using laptop. 
Representation (3000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 3 users. 
 
Representation (3050 kbps, 720p) is used by 3 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3150 kbps, 720p) is used by 2 users. 
 
Representation (3150 kbps, 720p) is used by 2 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3200 kbps, 720p) is used by 2 users. 
 
Representation (3200 kbps, 720p) is used by 1 users using tablet. 
Representation (3200 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3200 kbps, 720p) is used by 1 users using laptop. 
Representation (3200 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 2 users. 
 
Representation (3400 kbps, 720p) is used by 1 users using tablet. 
Representation (3400 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3400 kbps, 720p) is used by 1 users using laptop. 
Representation (3400 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3500 kbps, 720p) is used by 2 users. 
 
Representation (3500 kbps, 720p) is used by 1 users using tablet. 
Representation (3500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3500 kbps, 720p) is used by 1 users using laptop. 
Representation (3500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3600 kbps, 720p) is used by 2 users. 
 
Representation (3600 kbps, 720p) is used by 2 users using laptop. 
Representation (3600 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (3850 kbps, 720p) is used by 2 users. 
 
Representation (3850 kbps, 720p) is used by 1 users using tablet. 
Representation (3850 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3850 kbps, 720p) is used by 1 users using laptop. 
Representation (3850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (5050 kbps, 720p) is used by 2 users. 
 
Representation (5050 kbps, 720p) is used by 1 users using tablet. 
Representation (5050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 1 users using laptop. 
Representation (5050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (5450 kbps, 720p) is used by 18 users. 
 
Representation (5450 kbps, 720p) is used by 8 users using tablet. 
Representation (5450 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (5450 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (5450 kbps, 720p) is used by 10 users using laptop. 
Representation (5450 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (5450 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1650 kbps, 1080p) is used by 26 users. 
 
Representation (1650 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1650 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3300 kbps, 1080p) is used by 23 users. 
 
Representation (3300 kbps, 1080p) is used by 23 users using HDTV. 
Representation (3300 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 24 users. 
 
Representation (3750 kbps, 1080p) is used by 24 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (6900 kbps, 1080p) is used by 25 users. 
 
Representation (6900 kbps, 1080p) is used by 25 users using HDTV. 
Representation (6900 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 8 representations: 
 
Representation (400 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (850 kbps, 360p) 
Representation (1450 kbps, 720p) 
Representation (1850 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 13 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2550 kbps, 720p) 
Representation (3750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 42 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (2050 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2550 kbps, 360p) 
Representation (2750 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3200 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3500 kbps, 720p) 
Representation (3600 kbps, 720p) 
Representation (3850 kbps, 720p) 
Representation (5050 kbps, 720p) 
Representation (6250 kbps, 720p) 
Representation (6600 kbps, 720p) 
Representation (7450 kbps, 1080p) 
Representation (8250 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 31 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2550 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (4200 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 5 users. 
 
Representation (400 kbps, 224p) is used by 5 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 5 users. 
 
Representation (450 kbps, 224p) is used by 5 users using mobile. 
Representation (450 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 4 users. 
 
Representation (500 kbps, 224p) is used by 4 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 15 users. 
 
Representation (550 kbps, 224p) is used by 15 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 4 users. 
 
Representation (600 kbps, 224p) is used by 4 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 22 users. 
 
Representation (800 kbps, 224p) is used by 22 users using mobile. 
Representation (800 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (800 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (800 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (800 kbps, 224p) is used by 8 users using mobile via Wifi. 

Representation (900 kbps, 224p) is used by 3 users. 
 
Representation (900 kbps, 224p) is used by 3 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1200 kbps, 224p) is used by 1 users. 
 
Representation (1200 kbps, 224p) is used by 1 users using mobile. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (1500 kbps, 224p) is used by 15 users. 
 
Representation (1500 kbps, 224p) is used by 15 users using mobile. 
Representation (1500 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1500 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1500 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (1500 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (2050 kbps, 224p) is used by 8 users. 
 
Representation (2050 kbps, 224p) is used by 8 users using mobile. 
Representation (2050 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (2050 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (2050 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2050 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 22 users. 
 
Representation (800 kbps, 360p) is used by 22 users using smartphone. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 2 users. 
 
Representation (850 kbps, 360p) is used by 2 users using smartphone. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 23 users. 
 
Representation (1050 kbps, 360p) is used by 23 users using smartphone. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 2 users. 
 
Representation (1200 kbps, 360p) is used by 2 users using smartphone. 
Representation (1200 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 2 users. 
 
Representation (1450 kbps, 360p) is used by 2 users using smartphone. 
Representation (1450 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 2 users. 
 
Representation (1550 kbps, 360p) is used by 2 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 3 users. 
 
Representation (1750 kbps, 360p) is used by 3 users using smartphone. 
Representation (1750 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 23 users. 
 
Representation (2050 kbps, 360p) is used by 23 users using smartphone. 
Representation (2050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 1 users. 
 
Representation (2200 kbps, 360p) is used by 1 users using smartphone. 
Representation (2200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 1 users. 
 
Representation (2450 kbps, 360p) is used by 1 users using smartphone. 
Representation (2450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (2550 kbps, 360p) is used by 2 users. 
 
Representation (2550 kbps, 360p) is used by 2 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 13 users. 
 
Representation (2750 kbps, 360p) is used by 13 users using smartphone. 
Representation (2750 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1450 kbps, 720p) is used by 40 users. 
 
Representation (1450 kbps, 720p) is used by 18 users using tablet. 
Representation (1450 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 22 users using laptop. 
Representation (1450 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 1 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1950 kbps, 720p) is used by 2 users. 
 
Representation (1950 kbps, 720p) is used by 2 users using laptop. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 5 users. 
 
Representation (2000 kbps, 720p) is used by 5 users using tablet. 
Representation (2000 kbps, 720p) is used by 5 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 3 users. 
 
Representation (2050 kbps, 720p) is used by 1 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 2 users using laptop. 
Representation (2050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2200 kbps, 720p) is used by 3 users. 
 
Representation (2200 kbps, 720p) is used by 1 users using tablet. 
Representation (2200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 2 users using laptop. 
Representation (2200 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 10 users. 
 
Representation (2250 kbps, 720p) is used by 4 users using tablet. 
Representation (2250 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 6 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 8 users. 
 
Representation (2350 kbps, 720p) is used by 5 users using tablet. 
Representation (2350 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 3 users using laptop. 
Representation (2350 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2550 kbps, 720p) is used by 50 users. 
 
Representation (2550 kbps, 720p) is used by 23 users using tablet. 
Representation (2550 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2550 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2550 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2550 kbps, 720p) is used by 27 users using laptop. 
Representation (2550 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2550 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2550 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 44 users. 
 
Representation (2800 kbps, 720p) is used by 22 users using tablet. 
Representation (2800 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2800 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2800 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2800 kbps, 720p) is used by 22 users using laptop. 
Representation (2800 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2800 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2800 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 2 users. 
 
Representation (3000 kbps, 720p) is used by 2 users using laptop. 
Representation (3000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 3 users. 
 
Representation (3050 kbps, 720p) is used by 3 users using laptop. 
Representation (3050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3150 kbps, 720p) is used by 2 users. 
 
Representation (3150 kbps, 720p) is used by 2 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3200 kbps, 720p) is used by 2 users. 
 
Representation (3200 kbps, 720p) is used by 1 users using tablet. 
Representation (3200 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3200 kbps, 720p) is used by 1 users using laptop. 
Representation (3200 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 2 users. 
 
Representation (3400 kbps, 720p) is used by 1 users using tablet. 
Representation (3400 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3400 kbps, 720p) is used by 1 users using laptop. 
Representation (3400 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3500 kbps, 720p) is used by 2 users. 
 
Representation (3500 kbps, 720p) is used by 1 users using tablet. 
Representation (3500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3500 kbps, 720p) is used by 1 users using laptop. 
Representation (3500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3600 kbps, 720p) is used by 2 users. 
 
Representation (3600 kbps, 720p) is used by 2 users using laptop. 
Representation (3600 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 

Representation (3850 kbps, 720p) is used by 2 users. 
 
Representation (3850 kbps, 720p) is used by 1 users using tablet. 
Representation (3850 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3850 kbps, 720p) is used by 1 users using laptop. 
Representation (3850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (5050 kbps, 720p) is used by 3 users. 
 
Representation (5050 kbps, 720p) is used by 2 users using tablet. 
Representation (5050 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (5050 kbps, 720p) is used by 1 users using laptop. 
Representation (5050 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (6250 kbps, 720p) is used by 3 users. 
 
Representation (6250 kbps, 720p) is used by 2 users using tablet. 
Representation (6250 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (6250 kbps, 720p) is used by 1 users using laptop. 
Representation (6250 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (6600 kbps, 720p) is used by 14 users. 
 
Representation (6600 kbps, 720p) is used by 5 users using tablet. 
Representation (6600 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (6600 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (6600 kbps, 720p) is used by 9 users using laptop. 
Representation (6600 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6600 kbps, 720p) is used by 6 users using laptop via FTTH. 

Representation (1850 kbps, 1080p) is used by 26 users. 
 
Representation (1850 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1850 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 23 users. 
 
Representation (3750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (4200 kbps, 1080p) is used by 24 users. 
 
Representation (4200 kbps, 1080p) is used by 24 users using HDTV. 
Representation (4200 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (7450 kbps, 1080p) is used by 1 users. 
 
Representation (7450 kbps, 1080p) is used by 1 users using HDTV. 
Representation (7450 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (8250 kbps, 1080p) is used by 24 users. 
 
Representation (8250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (8250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (150 kbps, 360p) 
Representation (200 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 61 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 360p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 29 users. 
 
Representation (300 kbps, 224p) is used by 29 users using mobile. 
Representation (300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 13 users. 
 
Representation (350 kbps, 224p) is used by 13 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 16 users. 
 
Representation (150 kbps, 360p) is used by 16 users using smartphone. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 4 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (200 kbps, 360p) is used by 6 users. 
 
Representation (200 kbps, 360p) is used by 6 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 30 users. 
 
Representation (400 kbps, 360p) is used by 30 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 10 users. 
 
Representation (950 kbps, 720p) is used by 4 users using tablet. 
Representation (950 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 6 users using laptop. 
Representation (950 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (200 kbps, 360p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 27 users. 
 
Representation (350 kbps, 224p) is used by 27 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 14 users. 
 
Representation (400 kbps, 224p) is used by 14 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 21 users. 
 
Representation (200 kbps, 360p) is used by 21 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (200 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 23 users. 
 
Representation (300 kbps, 360p) is used by 23 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 30 users. 
 
Representation (400 kbps, 360p) is used by 30 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 58 users. 
 
Representation (1350 kbps, 720p) is used by 27 users using tablet. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 31 users using laptop. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (250 kbps, 360p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (350 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 81 users. 
 
Video 'sport' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 127 users. 
 
Video 'video' has 9 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (500 kbps, 360p) 
Representation (1350 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 24 users. 
 
Representation (400 kbps, 224p) is used by 24 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 2 users. 
 
Representation (450 kbps, 224p) is used by 2 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 14 users. 
 
Representation (500 kbps, 224p) is used by 14 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 360p) is used by 21 users. 
 
Representation (250 kbps, 360p) is used by 21 users using smartphone. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 1 users. 
 
Representation (300 kbps, 360p) is used by 1 users using smartphone. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (350 kbps, 360p) is used by 22 users. 
 
Representation (350 kbps, 360p) is used by 22 users using smartphone. 
Representation (350 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (500 kbps, 360p) is used by 30 users. 
 
Representation (500 kbps, 360p) is used by 30 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 29 users. 
 
Representation (750 kbps, 360p) is used by 29 users using smartphone. 
Representation (750 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 66 users. 
 
Representation (1350 kbps, 720p) is used by 32 users using tablet. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 34 users using laptop. 
Representation (1350 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 36 users. 
 
Representation (1650 kbps, 720p) is used by 15 users using tablet. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 21 users using laptop. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 1 users. 
 
Representation (2250 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 1 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (450 kbps, 360p) 
Representation (1100 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 96 users. 
 
Video 'sport' has 10 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (700 kbps, 360p) 
Representation (1450 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 18 users. 
 
Representation (150 kbps, 224p) is used by 18 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 31 users. 
 
Representation (200 kbps, 224p) is used by 31 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 24 users. 
 
Representation (550 kbps, 224p) is used by 24 users using mobile. 
Representation (550 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 10 users. 
 
Representation (700 kbps, 224p) is used by 10 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (700 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (450 kbps, 360p) is used by 22 users. 
 
Representation (450 kbps, 360p) is used by 22 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (700 kbps, 360p) is used by 8 users. 
 
Representation (700 kbps, 360p) is used by 8 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 28 users. 
 
Representation (1050 kbps, 360p) is used by 28 users using smartphone. 
Representation (1050 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1100 kbps, 720p) is used by 56 users. 
 
Representation (1100 kbps, 720p) is used by 27 users using tablet. 
Representation (1100 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1100 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 29 users using laptop. 
Representation (1100 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1100 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 66 users. 
 
Representation (1450 kbps, 720p) is used by 32 users using tablet. 
Representation (1450 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 34 users using laptop. 
Representation (1450 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 44 users. 
 
Representation (1650 kbps, 720p) is used by 18 users using tablet. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 26 users using laptop. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 8 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 7 users. 
 
Representation (3050 kbps, 1080p) is used by 7 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 7 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (550 kbps, 360p) 
Representation (1300 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 18 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (850 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1400 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2100 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (650 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1700 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 30 users. 
 
Representation (250 kbps, 224p) is used by 30 users using mobile. 
Representation (250 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (650 kbps, 224p) is used by 22 users. 
 
Representation (650 kbps, 224p) is used by 22 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (850 kbps, 224p) is used by 9 users. 
 
Representation (850 kbps, 224p) is used by 9 users using mobile. 
Representation (850 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (850 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (850 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (850 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (400 kbps, 360p) is used by 22 users. 
 
Representation (400 kbps, 360p) is used by 22 users using smartphone. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (550 kbps, 360p) is used by 22 users. 
 
Representation (550 kbps, 360p) is used by 22 users using smartphone. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 30 users. 
 
Representation (850 kbps, 360p) is used by 30 users using smartphone. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 1 users. 
 
Representation (1150 kbps, 360p) is used by 1 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 1 users. 
 
Representation (1300 kbps, 360p) is used by 1 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1400 kbps, 360p) is used by 23 users. 
 
Representation (1400 kbps, 360p) is used by 23 users using smartphone. 
Representation (1400 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1400 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1300 kbps, 720p) is used by 56 users. 
 
Representation (1300 kbps, 720p) is used by 27 users using tablet. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 29 users using laptop. 
Representation (1300 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 66 users. 
 
Representation (1700 kbps, 720p) is used by 32 users using tablet. 
Representation (1700 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1700 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1700 kbps, 720p) is used by 34 users using laptop. 
Representation (1700 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1700 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 1 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 37 users. 
 
Representation (2050 kbps, 720p) is used by 13 users using tablet. 
Representation (2050 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 24 users using laptop. 
Representation (2050 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 8 users using laptop via FTTH. 
Representation (2050 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2100 kbps, 720p) is used by 6 users. 
 
Representation (2100 kbps, 720p) is used by 4 users using tablet. 
Representation (2100 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2100 kbps, 720p) is used by 2 users using laptop. 
Representation (2100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 25 users. 
 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (250 kbps, 224p) 
Representation (450 kbps, 360p) 
Representation (850 kbps, 720p) 
Representation (1050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1550 kbps, 720p) 
Representation (2150 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 26 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1100 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (1800 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3700 kbps, 1080p) 
Representation (3750 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 14 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2600 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 20 users. 
 
Representation (250 kbps, 224p) is used by 20 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 29 users. 
 
Representation (350 kbps, 224p) is used by 29 users using mobile. 
Representation (350 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 19 users. 
 
Representation (800 kbps, 224p) is used by 19 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (800 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (800 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (800 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (1100 kbps, 224p) is used by 9 users. 
 
Representation (1100 kbps, 224p) is used by 9 users using mobile. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1100 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (450 kbps, 360p) is used by 22 users. 
 
Representation (450 kbps, 360p) is used by 22 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 30 users. 
 
Representation (1050 kbps, 360p) is used by 30 users using smartphone. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 14 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 1 users. 
 
Representation (1150 kbps, 360p) is used by 1 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 1 users. 
 
Representation (1300 kbps, 360p) is used by 1 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 1 users. 
 
Representation (1550 kbps, 360p) is used by 1 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 1 users. 
 
Representation (1750 kbps, 360p) is used by 1 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1800 kbps, 360p) is used by 19 users. 
 
Representation (1800 kbps, 360p) is used by 19 users using smartphone. 
Representation (1800 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1800 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (1800 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1800 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (850 kbps, 720p) is used by 40 users. 
 
Representation (850 kbps, 720p) is used by 18 users using tablet. 
Representation (850 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (850 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (850 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (850 kbps, 720p) is used by 22 users using laptop. 
Representation (850 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (850 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (850 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 56 users. 
 
Representation (1550 kbps, 720p) is used by 27 users using tablet. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 29 users using laptop. 
Representation (1550 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 66 users. 
 
Representation (1900 kbps, 720p) is used by 32 users using tablet. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 34 users using laptop. 
Representation (1900 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 1 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2250 kbps, 720p) is used by 1 users. 
 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 1 users. 
 
Representation (2350 kbps, 720p) is used by 1 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 38 users. 
 
Representation (2800 kbps, 720p) is used by 15 users using tablet. 
Representation (2800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (2800 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2800 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2800 kbps, 720p) is used by 23 users using laptop. 
Representation (2800 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (2800 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (2800 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1050 kbps, 1080p) is used by 26 users. 
 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2150 kbps, 1080p) is used by 23 users. 
 
Representation (2150 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2150 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2600 kbps, 1080p) is used by 24 users. 
 
Representation (2600 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2600 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3700 kbps, 1080p) is used by 9 users. 
 
Representation (3700 kbps, 1080p) is used by 9 users using HDTV. 
Representation (3700 kbps, 1080p) is used by 9 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 16 users. 
 
Representation (3750 kbps, 1080p) is used by 16 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 16 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_60_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (550 kbps, 360p) 
Representation (1000 kbps, 720p) 
Representation (1200 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1750 kbps, 720p) 
Representation (1800 kbps, 720p) 
Representation (2450 kbps, 1080p) 
Representation (2500 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 37 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1300 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2100 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (3100 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3200 kbps, 720p) 
Representation (3250 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3450 kbps, 720p) 
Representation (3500 kbps, 720p) 
Representation (3550 kbps, 720p) 
Representation (4600 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 22 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (950 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1250 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2950 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 19 users. 
 
Representation (350 kbps, 224p) is used by 19 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 3 users. 
 
Representation (400 kbps, 224p) is used by 3 users using mobile. 
Representation (400 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 28 users. 
 
Representation (450 kbps, 224p) is used by 28 users using mobile. 
Representation (450 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (450 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (900 kbps, 224p) is used by 2 users. 
 
Representation (900 kbps, 224p) is used by 2 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (950 kbps, 224p) is used by 16 users. 
 
Representation (950 kbps, 224p) is used by 16 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (950 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (950 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (950 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (1300 kbps, 224p) is used by 9 users. 
 
Representation (1300 kbps, 224p) is used by 9 users using mobile. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1300 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (550 kbps, 360p) is used by 22 users. 
 
Representation (550 kbps, 360p) is used by 22 users using smartphone. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 22 users. 
 
Representation (750 kbps, 360p) is used by 22 users using smartphone. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1250 kbps, 360p) is used by 17 users. 
 
Representation (1250 kbps, 360p) is used by 17 users using smartphone. 
Representation (1250 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1250 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (1250 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1250 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 11 users. 
 
Representation (1300 kbps, 360p) is used by 11 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 5 users using smartphone via ADSL-fast. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (1300 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 1 users. 
 
Representation (1550 kbps, 360p) is used by 1 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 1 users. 
 
Representation (1750 kbps, 360p) is used by 1 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2050 kbps, 360p) is used by 1 users. 
 
Representation (2050 kbps, 360p) is used by 1 users using smartphone. 
Representation (2050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2100 kbps, 360p) is used by 1 users. 
 
Representation (2100 kbps, 360p) is used by 1 users using smartphone. 
Representation (2100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 17 users. 
 
Representation (2200 kbps, 360p) is used by 17 users using smartphone. 
Representation (2200 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2200 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2200 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2200 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 40 users. 
 
Representation (1000 kbps, 720p) is used by 18 users using tablet. 
Representation (1000 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1000 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 22 users using laptop. 
Representation (1000 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 36 users. 
 
Representation (1750 kbps, 720p) is used by 17 users using tablet. 
Representation (1750 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1750 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1750 kbps, 720p) is used by 19 users using laptop. 
Representation (1750 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1750 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1800 kbps, 720p) is used by 20 users. 
 
Representation (1800 kbps, 720p) is used by 10 users using tablet. 
Representation (1800 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1800 kbps, 720p) is used by 10 users using laptop. 
Representation (1800 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1800 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 1 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1950 kbps, 720p) is used by 2 users. 
 
Representation (1950 kbps, 720p) is used by 2 users using laptop. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 3 users. 
 
Representation (2000 kbps, 720p) is used by 3 users using tablet. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 2 users. 
 
Representation (2050 kbps, 720p) is used by 1 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 1 users using laptop. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 60 users. 
 
Representation (2150 kbps, 720p) is used by 29 users using tablet. 
Representation (2150 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2150 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 31 users using laptop. 
Representation (2150 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2150 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 1 users. 
 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 1 users. 
 
Representation (2350 kbps, 720p) is used by 1 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 1 users. 
 
Representation (2800 kbps, 720p) is used by 1 users using laptop. 
Representation (2800 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 2 users. 
 
Representation (3000 kbps, 720p) is used by 2 users using laptop. 
Representation (3000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 2 users. 
 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3100 kbps, 720p) is used by 1 users. 
 
Representation (3100 kbps, 720p) is used by 1 users using laptop. 
Representation (3100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3150 kbps, 720p) is used by 2 users. 
 
Representation (3150 kbps, 720p) is used by 2 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3200 kbps, 720p) is used by 1 users. 
 
Representation (3200 kbps, 720p) is used by 1 users using tablet. 
Representation (3200 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3250 kbps, 720p) is used by 1 users. 
 
Representation (3250 kbps, 720p) is used by 1 users using laptop. 
Representation (3250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 1 users. 
 
Representation (3400 kbps, 720p) is used by 1 users using tablet. 
Representation (3400 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3450 kbps, 720p) is used by 1 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3500 kbps, 720p) is used by 12 users. 
 
Representation (3500 kbps, 720p) is used by 5 users using tablet. 
Representation (3500 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (3500 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3500 kbps, 720p) is used by 7 users using laptop. 
Representation (3500 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (3500 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (3500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 14 users. 
 
Representation (3550 kbps, 720p) is used by 6 users using tablet. 
Representation (3550 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3550 kbps, 720p) is used by 8 users using laptop. 
Representation (3550 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 3 users using laptop via FTTH. 

Representation (1200 kbps, 1080p) is used by 26 users. 
 
Representation (1200 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1200 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2450 kbps, 1080p) is used by 5 users. 
 
Representation (2450 kbps, 1080p) is used by 5 users using HDTV. 
Representation (2450 kbps, 1080p) is used by 5 users using HDTV via FTTH. 

Representation (2500 kbps, 1080p) is used by 18 users. 
 
Representation (2500 kbps, 1080p) is used by 18 users using HDTV. 
Representation (2500 kbps, 1080p) is used by 18 users using HDTV via FTTH. 

Representation (2950 kbps, 1080p) is used by 24 users. 
 
Representation (2950 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2950 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (4600 kbps, 1080p) is used by 25 users. 
 
Representation (4600 kbps, 1080p) is used by 25 users using HDTV. 
Representation (4600 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (4000 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4000 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4000 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4000 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 72 users. 
 
Representation (550 kbps, 224p) is used by 72 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 124 users. 
 
Representation (1900 kbps, 720p) is used by 58 users using tablet. 
Representation (1900 kbps, 720p) is used by 23 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 27 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 66 users using laptop. 
Representation (1900 kbps, 720p) is used by 23 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 82 users. 
 
Representation (3000 kbps, 720p) is used by 37 users using tablet. 
Representation (3000 kbps, 720p) is used by 21 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 10 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 45 users using laptop. 
Representation (3000 kbps, 720p) is used by 24 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (4000 kbps, 1080p) is used by 98 users. 
 
Representation (4000 kbps, 1080p) is used by 98 users using HDTV. 
Representation (4000 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (4850 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4850 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4850 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (4850 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 72 users. 
 
Representation (550 kbps, 224p) is used by 72 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 86 users. 
 
Representation (1900 kbps, 720p) is used by 37 users using tablet. 
Representation (1900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 49 users using laptop. 
Representation (1900 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 33 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 120 users. 
 
Representation (3000 kbps, 720p) is used by 58 users using tablet. 
Representation (3000 kbps, 720p) is used by 33 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 62 users using laptop. 
Representation (3000 kbps, 720p) is used by 36 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 12 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (4850 kbps, 1080p) is used by 98 users. 
 
Representation (4850 kbps, 1080p) is used by 98 users using HDTV. 
Representation (4850 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6100 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6100 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6100 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6100 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 72 users. 
 
Representation (550 kbps, 224p) is used by 72 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 84 users. 
 
Representation (1900 kbps, 720p) is used by 37 users using tablet. 
Representation (1900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 47 users using laptop. 
Representation (1900 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 32 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 122 users. 
 
Representation (3000 kbps, 720p) is used by 58 users using tablet. 
Representation (3000 kbps, 720p) is used by 33 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 64 users using laptop. 
Representation (3000 kbps, 720p) is used by 37 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 12 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (6100 kbps, 1080p) is used by 98 users. 
 
Representation (6100 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6100 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 51 users. 
 
Video 'documentary' has 2 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 44 users. 
 
Video 'sport' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 52 users. 
 
Representation (150 kbps, 224p) is used by 52 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 41 users. 
 
Representation (350 kbps, 224p) is used by 41 users using mobile. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 44 users. 
 
Representation (300 kbps, 360p) is used by 44 users using smartphone. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 19 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 58 users. 
 
Representation (600 kbps, 360p) is used by 58 users using smartphone. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 25 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 23 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1350 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 2 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 109 users. 
 
Video 'video' has 3 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 93 users. 
 
Representation (200 kbps, 224p) is used by 93 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 34 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 19 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 43 users. 
 
Representation (300 kbps, 360p) is used by 43 users using smartphone. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 18 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 60 users. 
 
Representation (600 kbps, 360p) is used by 60 users using smartphone. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 25 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 24 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 95 users. 
 
Representation (950 kbps, 720p) is used by 44 users using tablet. 
Representation (950 kbps, 720p) is used by 21 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 51 users using laptop. 
Representation (950 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 23 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 50 users. 
 
Representation (1350 kbps, 720p) is used by 23 users using tablet. 
Representation (1350 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 27 users using laptop. 
Representation (1350 kbps, 720p) is used by 13 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1650 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 82 users. 
 
Video 'sport' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 53 users. 
 
Representation (200 kbps, 224p) is used by 53 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 21 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 40 users. 
 
Representation (400 kbps, 224p) is used by 40 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 103 users. 
 
Representation (600 kbps, 360p) is used by 103 users using smartphone. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 95 users. 
 
Representation (950 kbps, 720p) is used by 45 users using tablet. 
Representation (950 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 50 users using laptop. 
Representation (950 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 23 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 104 users. 
 
Representation (1650 kbps, 720p) is used by 46 users using tablet. 
Representation (1650 kbps, 720p) is used by 20 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 20 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 58 users using laptop. 
Representation (1650 kbps, 720p) is used by 25 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 12 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 21 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (300 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (300 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 87 users. 
 
Video 'sport' has 3 representations: 
 
Representation (300 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 148 users. 
 
Video 'video' has 4 representations: 
 
Representation (300 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (300 kbps, 224p) is used by 88 users. 
 
Representation (300 kbps, 224p) is used by 88 users using mobile. 
Representation (300 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 32 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 16 users using mobile via 3G. 

Representation (650 kbps, 360p) is used by 103 users. 
 
Representation (650 kbps, 360p) is used by 103 users using smartphone. 
Representation (650 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 91 users. 
 
Representation (950 kbps, 720p) is used by 43 users using tablet. 
Representation (950 kbps, 720p) is used by 21 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 7 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 48 users using laptop. 
Representation (950 kbps, 720p) is used by 20 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 22 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 115 users. 
 
Representation (1650 kbps, 720p) is used by 52 users using tablet. 
Representation (1650 kbps, 720p) is used by 23 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 63 users using laptop. 
Representation (1650 kbps, 720p) is used by 27 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 25 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 47 users. 
 
Representation (2250 kbps, 1080p) is used by 47 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 47 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1000 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 129 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (350 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1000 kbps, 720p) 
Representation (1650 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 111 users. 
 
Video 'sport' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 148 users. 
 
Video 'video' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Representations ############################# 
Representation (350 kbps, 224p) is used by 87 users. 
 
Representation (350 kbps, 224p) is used by 87 users using mobile. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 32 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (750 kbps, 360p) is used by 103 users. 
 
Representation (750 kbps, 360p) is used by 103 users using smartphone. 
Representation (750 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 89 users. 
 
Representation (1000 kbps, 720p) is used by 42 users using tablet. 
Representation (1000 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1000 kbps, 720p) is used by 12 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 47 users using laptop. 
Representation (1000 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1000 kbps, 720p) is used by 19 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 117 users. 
 
Representation (1650 kbps, 720p) is used by 53 users using tablet. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 25 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 64 users using laptop. 
Representation (1650 kbps, 720p) is used by 25 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 28 users using laptop via Wifi. 

Representation (1750 kbps, 1080p) is used by 49 users. 
 
Representation (1750 kbps, 1080p) is used by 49 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 49 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 49 users. 
 
Representation (3050 kbps, 1080p) is used by 49 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 49 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1850 kbps, 720p) 
Representation (1050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1850 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1850 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1850 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 33 users. 
 
Representation (200 kbps, 224p) is used by 33 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 60 users. 
 
Representation (550 kbps, 224p) is used by 60 users using mobile. 
Representation (550 kbps, 224p) is used by 7 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 18 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 9 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1850 kbps, 720p) is used by 206 users. 
 
Representation (1850 kbps, 720p) is used by 95 users using tablet. 
Representation (1850 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1850 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1850 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1850 kbps, 720p) is used by 111 users using laptop. 
Representation (1850 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1850 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1850 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (1050 kbps, 1080p) is used by 26 users. 
 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 72 users. 
 
Representation (3050 kbps, 1080p) is used by 72 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 72 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_6_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 23 users. 
 
Representation (200 kbps, 224p) is used by 23 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 70 users. 
 
Representation (550 kbps, 224p) is used by 70 users using mobile. 
Representation (550 kbps, 224p) is used by 7 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 21 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 57 users. 
 
Representation (800 kbps, 360p) is used by 57 users using smartphone. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 19 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 25 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 46 users. 
 
Representation (1550 kbps, 360p) is used by 46 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 17 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 206 users. 
 
Representation (1900 kbps, 720p) is used by 95 users using tablet. 
Representation (1900 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 111 users using laptop. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (3300 kbps, 1080p) is used by 98 users. 
 
Representation (3300 kbps, 1080p) is used by 98 users using HDTV. 
Representation (3300 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (400 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1100 kbps, 720p) 
Representation (1150 kbps, 720p) 
Representation (1400 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 9 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2850 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 48 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1550 kbps, 224p) 
Representation (1600 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2100 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2550 kbps, 360p) 
Representation (2650 kbps, 360p) 
Representation (2700 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (3100 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3200 kbps, 720p) 
Representation (3250 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3450 kbps, 720p) 
Representation (3500 kbps, 720p) 
Representation (3550 kbps, 720p) 
Representation (3600 kbps, 720p) 
Representation (3700 kbps, 720p) 
Representation (3850 kbps, 720p) 
Representation (3900 kbps, 720p) 
Representation (4400 kbps, 720p) 
Representation (5650 kbps, 1080p) 
Representation (5700 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 28 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (950 kbps, 224p) 
Representation (1150 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1250 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1500 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2300 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2400 kbps, 720p) 
Representation (3350 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 21 users. 
 
Representation (400 kbps, 224p) is used by 21 users using mobile. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 5 users. 
 
Representation (450 kbps, 224p) is used by 5 users using mobile. 
Representation (450 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 6 users. 
 
Representation (500 kbps, 224p) is used by 6 users using mobile. 
Representation (500 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 20 users. 
 
Representation (550 kbps, 224p) is used by 20 users using mobile. 
Representation (550 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (900 kbps, 224p) is used by 2 users. 
 
Representation (900 kbps, 224p) is used by 2 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (1150 kbps, 224p) is used by 15 users. 
 
Representation (1150 kbps, 224p) is used by 15 users using mobile. 
Representation (1150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1150 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (1150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (1150 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (1550 kbps, 224p) is used by 6 users. 
 
Representation (1550 kbps, 224p) is used by 6 users using mobile. 
Representation (1550 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1550 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1550 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (1600 kbps, 224p) is used by 3 users. 
 
Representation (1600 kbps, 224p) is used by 3 users using mobile. 
Representation (1600 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1600 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 23 users. 
 
Representation (850 kbps, 360p) is used by 23 users using smartphone. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1250 kbps, 360p) is used by 1 users. 
 
Representation (1250 kbps, 360p) is used by 1 users using smartphone. 
Representation (1250 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1500 kbps, 360p) is used by 25 users. 
 
Representation (1500 kbps, 360p) is used by 25 users using smartphone. 
Representation (1500 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1500 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (1500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1500 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 1 users. 
 
Representation (1550 kbps, 360p) is used by 1 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 1 users. 
 
Representation (1750 kbps, 360p) is used by 1 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2050 kbps, 360p) is used by 1 users. 
 
Representation (2050 kbps, 360p) is used by 1 users using smartphone. 
Representation (2050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2100 kbps, 360p) is used by 1 users. 
 
Representation (2100 kbps, 360p) is used by 1 users using smartphone. 
Representation (2100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 1 users. 
 
Representation (2200 kbps, 360p) is used by 1 users using smartphone. 
Representation (2200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 1 users. 
 
Representation (2450 kbps, 360p) is used by 1 users using smartphone. 
Representation (2450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (2550 kbps, 360p) is used by 1 users. 
 
Representation (2550 kbps, 360p) is used by 1 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (2650 kbps, 360p) is used by 3 users. 
 
Representation (2650 kbps, 360p) is used by 3 users using smartphone. 
Representation (2650 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (2650 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (2700 kbps, 360p) is used by 11 users. 
 
Representation (2700 kbps, 360p) is used by 11 users using smartphone. 
Representation (2700 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (2700 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2700 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (1100 kbps, 720p) is used by 9 users. 
 
Representation (1100 kbps, 720p) is used by 5 users using tablet. 
Representation (1100 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 4 users using laptop. 
Representation (1100 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (1150 kbps, 720p) is used by 31 users. 
 
Representation (1150 kbps, 720p) is used by 13 users using tablet. 
Representation (1150 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1150 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1150 kbps, 720p) is used by 18 users using laptop. 
Representation (1150 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (1150 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1150 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 1 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1950 kbps, 720p) is used by 2 users. 
 
Representation (1950 kbps, 720p) is used by 2 users using laptop. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 52 users. 
 
Representation (2000 kbps, 720p) is used by 27 users using tablet. 
Representation (2000 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2000 kbps, 720p) is used by 10 users using tablet via Wifi. 
Representation (2000 kbps, 720p) is used by 25 users using laptop. 
Representation (2000 kbps, 720p) is used by 13 users using laptop via ADSL-fast. 
Representation (2000 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2000 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (2050 kbps, 720p) is used by 9 users. 
 
Representation (2050 kbps, 720p) is used by 4 users using tablet. 
Representation (2050 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 5 users using laptop. 
Representation (2050 kbps, 720p) is used by 2 users using laptop via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2200 kbps, 720p) is used by 3 users. 
 
Representation (2200 kbps, 720p) is used by 1 users using tablet. 
Representation (2200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 2 users using laptop. 
Representation (2200 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 4 users. 
 
Representation (2250 kbps, 720p) is used by 2 users using tablet. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 2 users using laptop. 
Representation (2250 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2300 kbps, 720p) is used by 2 users. 
 
Representation (2300 kbps, 720p) is used by 1 users using tablet. 
Representation (2300 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 1 users using laptop. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 37 users. 
 
Representation (2350 kbps, 720p) is used by 18 users using tablet. 
Representation (2350 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2350 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 19 users using laptop. 
Representation (2350 kbps, 720p) is used by 11 users using laptop via ADSL-fast. 
Representation (2350 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2350 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (2400 kbps, 720p) is used by 15 users. 
 
Representation (2400 kbps, 720p) is used by 8 users using tablet. 
Representation (2400 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (2400 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2400 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2400 kbps, 720p) is used by 7 users using laptop. 
Representation (2400 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (2400 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2400 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 1 users. 
 
Representation (2800 kbps, 720p) is used by 1 users using laptop. 
Representation (2800 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 2 users. 
 
Representation (3000 kbps, 720p) is used by 2 users using laptop. 
Representation (3000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 2 users. 
 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3100 kbps, 720p) is used by 1 users. 
 
Representation (3100 kbps, 720p) is used by 1 users using laptop. 
Representation (3100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3150 kbps, 720p) is used by 2 users. 
 
Representation (3150 kbps, 720p) is used by 2 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3200 kbps, 720p) is used by 1 users. 
 
Representation (3200 kbps, 720p) is used by 1 users using tablet. 
Representation (3200 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3250 kbps, 720p) is used by 1 users. 
 
Representation (3250 kbps, 720p) is used by 1 users using laptop. 
Representation (3250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 1 users. 
 
Representation (3400 kbps, 720p) is used by 1 users using tablet. 
Representation (3400 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3450 kbps, 720p) is used by 1 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3500 kbps, 720p) is used by 1 users. 
 
Representation (3500 kbps, 720p) is used by 1 users using laptop. 
Representation (3500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 1 users. 
 
Representation (3550 kbps, 720p) is used by 1 users using tablet. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3600 kbps, 720p) is used by 1 users. 
 
Representation (3600 kbps, 720p) is used by 1 users using laptop. 
Representation (3600 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3700 kbps, 720p) is used by 1 users. 
 
Representation (3700 kbps, 720p) is used by 1 users using laptop. 
Representation (3700 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3850 kbps, 720p) is used by 1 users. 
 
Representation (3850 kbps, 720p) is used by 1 users using laptop. 
Representation (3850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3900 kbps, 720p) is used by 1 users. 
 
Representation (3900 kbps, 720p) is used by 1 users using tablet. 
Representation (3900 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (4400 kbps, 720p) is used by 20 users. 
 
Representation (4400 kbps, 720p) is used by 9 users using tablet. 
Representation (4400 kbps, 720p) is used by 7 users using tablet via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (4400 kbps, 720p) is used by 11 users using laptop. 
Representation (4400 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (4400 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1400 kbps, 1080p) is used by 26 users. 
 
Representation (1400 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1400 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2850 kbps, 1080p) is used by 23 users. 
 
Representation (2850 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2850 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (3350 kbps, 1080p) is used by 24 users. 
 
Representation (3350 kbps, 1080p) is used by 24 users using HDTV. 
Representation (3350 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (5650 kbps, 1080p) is used by 12 users. 
 
Representation (5650 kbps, 1080p) is used by 12 users using HDTV. 
Representation (5650 kbps, 1080p) is used by 12 users using HDTV via FTTH. 

Representation (5700 kbps, 1080p) is used by 13 users. 
 
Representation (5700 kbps, 1080p) is used by 13 users using HDTV. 
Representation (5700 kbps, 1080p) is used by 13 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 7 representations: 
 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (700 kbps, 360p) 
Representation (1250 kbps, 720p) 
Representation (1300 kbps, 720p) 
Representation (1600 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 12 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (650 kbps, 224p) 
Representation (950 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2100 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2300 kbps, 720p) 
Representation (3300 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 49 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1600 kbps, 224p) 
Representation (1850 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2100 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2550 kbps, 360p) 
Representation (2650 kbps, 360p) 
Representation (2750 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (3100 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3200 kbps, 720p) 
Representation (3250 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3450 kbps, 720p) 
Representation (3500 kbps, 720p) 
Representation (3550 kbps, 720p) 
Representation (3600 kbps, 720p) 
Representation (3700 kbps, 720p) 
Representation (3850 kbps, 720p) 
Representation (3900 kbps, 720p) 
Representation (5050 kbps, 720p) 
Representation (5150 kbps, 720p) 
Representation (5400 kbps, 720p) 
Representation (6900 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 34 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (950 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (1300 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1250 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1500 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2300 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2400 kbps, 720p) 
Representation (2500 kbps, 720p) 
Representation (2600 kbps, 720p) 
Representation (3750 kbps, 1080p) 
Representation (3800 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 5 users. 
 
Representation (400 kbps, 224p) is used by 5 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 7 users. 
 
Representation (450 kbps, 224p) is used by 7 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 16 users. 
 
Representation (500 kbps, 224p) is used by 16 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 3 users. 
 
Representation (600 kbps, 224p) is used by 3 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (650 kbps, 224p) is used by 21 users. 
 
Representation (650 kbps, 224p) is used by 21 users using mobile. 
Representation (650 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (900 kbps, 224p) is used by 2 users. 
 
Representation (900 kbps, 224p) is used by 2 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (1200 kbps, 224p) is used by 1 users. 
 
Representation (1200 kbps, 224p) is used by 1 users using mobile. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (1300 kbps, 224p) is used by 14 users. 
 
Representation (1300 kbps, 224p) is used by 14 users using mobile. 
Representation (1300 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1300 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1300 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (1300 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (1600 kbps, 224p) is used by 1 users. 
 
Representation (1600 kbps, 224p) is used by 1 users using mobile. 
Representation (1600 kbps, 224p) is used by 1 users using mobile via FTTH. 

Representation (1850 kbps, 224p) is used by 8 users. 
 
Representation (1850 kbps, 224p) is used by 8 users using mobile. 
Representation (1850 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1850 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1850 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (1850 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (700 kbps, 360p) is used by 22 users. 
 
Representation (700 kbps, 360p) is used by 22 users using smartphone. 
Representation (700 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (700 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (700 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (950 kbps, 360p) is used by 22 users. 
 
Representation (950 kbps, 360p) is used by 22 users using smartphone. 
Representation (950 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (950 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (950 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (950 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1250 kbps, 360p) is used by 1 users. 
 
Representation (1250 kbps, 360p) is used by 1 users using smartphone. 
Representation (1250 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1500 kbps, 360p) is used by 1 users. 
 
Representation (1500 kbps, 360p) is used by 1 users using smartphone. 
Representation (1500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 2 users. 
 
Representation (1550 kbps, 360p) is used by 2 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 24 users. 
 
Representation (1750 kbps, 360p) is used by 24 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1750 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (1750 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1750 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 1 users. 
 
Representation (2050 kbps, 360p) is used by 1 users using smartphone. 
Representation (2050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2100 kbps, 360p) is used by 1 users. 
 
Representation (2100 kbps, 360p) is used by 1 users using smartphone. 
Representation (2100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 1 users. 
 
Representation (2200 kbps, 360p) is used by 1 users using smartphone. 
Representation (2200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 1 users. 
 
Representation (2450 kbps, 360p) is used by 1 users using smartphone. 
Representation (2450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (2550 kbps, 360p) is used by 1 users. 
 
Representation (2550 kbps, 360p) is used by 1 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (2650 kbps, 360p) is used by 1 users. 
 
Representation (2650 kbps, 360p) is used by 1 users using smartphone. 
Representation (2650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 13 users. 
 
Representation (2750 kbps, 360p) is used by 13 users using smartphone. 
Representation (2750 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1250 kbps, 720p) is used by 8 users. 
 
Representation (1250 kbps, 720p) is used by 5 users using tablet. 
Representation (1250 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (1250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (1250 kbps, 720p) is used by 3 users using laptop. 
Representation (1250 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (1300 kbps, 720p) is used by 32 users. 
 
Representation (1300 kbps, 720p) is used by 13 users using tablet. 
Representation (1300 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 19 users using laptop. 
Representation (1300 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 1 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1950 kbps, 720p) is used by 2 users. 
 
Representation (1950 kbps, 720p) is used by 2 users using laptop. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 5 users. 
 
Representation (2000 kbps, 720p) is used by 5 users using tablet. 
Representation (2000 kbps, 720p) is used by 5 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 2 users. 
 
Representation (2050 kbps, 720p) is used by 1 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 1 users using laptop. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2100 kbps, 720p) is used by 1 users. 
 
Representation (2100 kbps, 720p) is used by 1 users using laptop. 
Representation (2100 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2200 kbps, 720p) is used by 3 users. 
 
Representation (2200 kbps, 720p) is used by 1 users using tablet. 
Representation (2200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 2 users using laptop. 
Representation (2200 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 24 users. 
 
Representation (2250 kbps, 720p) is used by 8 users using tablet. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2250 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 16 users using laptop. 
Representation (2250 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2250 kbps, 720p) is used by 5 users using laptop via Wifi. 

Representation (2300 kbps, 720p) is used by 35 users. 
 
Representation (2300 kbps, 720p) is used by 20 users using tablet. 
Representation (2300 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 3 users using tablet via FTTH. 
Representation (2300 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 15 users using laptop. 
Representation (2300 kbps, 720p) is used by 5 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (2300 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 2 users. 
 
Representation (2350 kbps, 720p) is used by 1 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 1 users using laptop. 
Representation (2350 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2400 kbps, 720p) is used by 3 users. 
 
Representation (2400 kbps, 720p) is used by 2 users using tablet. 
Representation (2400 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2400 kbps, 720p) is used by 1 users using laptop. 
Representation (2400 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2500 kbps, 720p) is used by 2 users. 
 
Representation (2500 kbps, 720p) is used by 1 users using tablet. 
Representation (2500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2500 kbps, 720p) is used by 1 users using laptop. 
Representation (2500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2600 kbps, 720p) is used by 45 users. 
 
Representation (2600 kbps, 720p) is used by 22 users using tablet. 
Representation (2600 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2600 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2600 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2600 kbps, 720p) is used by 23 users using laptop. 
Representation (2600 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2600 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2600 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 1 users. 
 
Representation (2800 kbps, 720p) is used by 1 users using laptop. 
Representation (2800 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 2 users. 
 
Representation (3000 kbps, 720p) is used by 2 users using laptop. 
Representation (3000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 2 users. 
 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3100 kbps, 720p) is used by 1 users. 
 
Representation (3100 kbps, 720p) is used by 1 users using laptop. 
Representation (3100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3150 kbps, 720p) is used by 2 users. 
 
Representation (3150 kbps, 720p) is used by 2 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3200 kbps, 720p) is used by 1 users. 
 
Representation (3200 kbps, 720p) is used by 1 users using tablet. 
Representation (3200 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3250 kbps, 720p) is used by 1 users. 
 
Representation (3250 kbps, 720p) is used by 1 users using laptop. 
Representation (3250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 1 users. 
 
Representation (3400 kbps, 720p) is used by 1 users using tablet. 
Representation (3400 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3450 kbps, 720p) is used by 1 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3500 kbps, 720p) is used by 1 users. 
 
Representation (3500 kbps, 720p) is used by 1 users using laptop. 
Representation (3500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 1 users. 
 
Representation (3550 kbps, 720p) is used by 1 users using tablet. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3600 kbps, 720p) is used by 1 users. 
 
Representation (3600 kbps, 720p) is used by 1 users using laptop. 
Representation (3600 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3700 kbps, 720p) is used by 1 users. 
 
Representation (3700 kbps, 720p) is used by 1 users using laptop. 
Representation (3700 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3850 kbps, 720p) is used by 1 users. 
 
Representation (3850 kbps, 720p) is used by 1 users using laptop. 
Representation (3850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3900 kbps, 720p) is used by 1 users. 
 
Representation (3900 kbps, 720p) is used by 1 users using tablet. 
Representation (3900 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (5050 kbps, 720p) is used by 1 users. 
 
Representation (5050 kbps, 720p) is used by 1 users using tablet. 
Representation (5050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 

Representation (5150 kbps, 720p) is used by 1 users. 
 
Representation (5150 kbps, 720p) is used by 1 users using laptop. 
Representation (5150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (5400 kbps, 720p) is used by 18 users. 
 
Representation (5400 kbps, 720p) is used by 8 users using tablet. 
Representation (5400 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (5400 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (5400 kbps, 720p) is used by 10 users using laptop. 
Representation (5400 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (5400 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1600 kbps, 1080p) is used by 26 users. 
 
Representation (1600 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1600 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3300 kbps, 1080p) is used by 23 users. 
 
Representation (3300 kbps, 1080p) is used by 23 users using HDTV. 
Representation (3300 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 23 users. 
 
Representation (3750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (3800 kbps, 1080p) is used by 1 users. 
 
Representation (3800 kbps, 1080p) is used by 1 users using HDTV. 
Representation (3800 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (6900 kbps, 1080p) is used by 25 users. 
 
Representation (6900 kbps, 1080p) is used by 25 users using HDTV. 
Representation (6900 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 7 representations: 
 
Representation (400 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1400 kbps, 720p) 
Representation (1850 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 15 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1050 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2300 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2400 kbps, 720p) 
Representation (2550 kbps, 720p) 
Representation (3750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 52 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1600 kbps, 224p) 
Representation (2050 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2100 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2450 kbps, 360p) 
Representation (2550 kbps, 360p) 
Representation (2650 kbps, 360p) 
Representation (2750 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (3100 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3200 kbps, 720p) 
Representation (3250 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3450 kbps, 720p) 
Representation (3500 kbps, 720p) 
Representation (3550 kbps, 720p) 
Representation (3600 kbps, 720p) 
Representation (3700 kbps, 720p) 
Representation (3850 kbps, 720p) 
Representation (3900 kbps, 720p) 
Representation (5050 kbps, 720p) 
Representation (5150 kbps, 720p) 
Representation (5450 kbps, 720p) 
Representation (6250 kbps, 720p) 
Representation (6600 kbps, 720p) 
Representation (7450 kbps, 1080p) 
Representation (8200 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 38 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (950 kbps, 224p) 
Representation (1200 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1250 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1500 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (1900 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2200 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2300 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2400 kbps, 720p) 
Representation (2500 kbps, 720p) 
Representation (2550 kbps, 720p) 
Representation (2600 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (2850 kbps, 720p) 
Representation (4150 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 5 users. 
 
Representation (400 kbps, 224p) is used by 5 users using mobile. 
Representation (400 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 5 users. 
 
Representation (450 kbps, 224p) is used by 5 users using mobile. 
Representation (450 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 4 users. 
 
Representation (500 kbps, 224p) is used by 4 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 15 users. 
 
Representation (550 kbps, 224p) is used by 15 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 4 users. 
 
Representation (600 kbps, 224p) is used by 4 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (600 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (700 kbps, 224p) is used by 3 users. 
 
Representation (700 kbps, 224p) is used by 3 users using mobile. 
Representation (700 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 21 users. 
 
Representation (800 kbps, 224p) is used by 21 users using mobile. 
Representation (800 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (800 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (800 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (800 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (900 kbps, 224p) is used by 2 users. 
 
Representation (900 kbps, 224p) is used by 2 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (950 kbps, 224p) is used by 1 users. 
 
Representation (950 kbps, 224p) is used by 1 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (1200 kbps, 224p) is used by 1 users. 
 
Representation (1200 kbps, 224p) is used by 1 users using mobile. 
Representation (1200 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 

Representation (1500 kbps, 224p) is used by 14 users. 
 
Representation (1500 kbps, 224p) is used by 14 users using mobile. 
Representation (1500 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (1500 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (1500 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (1500 kbps, 224p) is used by 4 users using mobile via Wifi. 

Representation (1600 kbps, 224p) is used by 1 users. 
 
Representation (1600 kbps, 224p) is used by 1 users using mobile. 
Representation (1600 kbps, 224p) is used by 1 users using mobile via FTTH. 

Representation (2050 kbps, 224p) is used by 8 users. 
 
Representation (2050 kbps, 224p) is used by 8 users using mobile. 
Representation (2050 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (2050 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (2050 kbps, 224p) is used by 1 users using mobile via FTTH. 
Representation (2050 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 23 users. 
 
Representation (800 kbps, 360p) is used by 23 users using smartphone. 
Representation (800 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 23 users. 
 
Representation (1050 kbps, 360p) is used by 23 users using smartphone. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1250 kbps, 360p) is used by 1 users. 
 
Representation (1250 kbps, 360p) is used by 1 users using smartphone. 
Representation (1250 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 2 users. 
 
Representation (1300 kbps, 360p) is used by 2 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1500 kbps, 360p) is used by 1 users. 
 
Representation (1500 kbps, 360p) is used by 1 users using smartphone. 
Representation (1500 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 2 users. 
 
Representation (1550 kbps, 360p) is used by 2 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 2 users. 
 
Representation (1750 kbps, 360p) is used by 2 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1900 kbps, 360p) is used by 1 users. 
 
Representation (1900 kbps, 360p) is used by 1 users using smartphone. 
Representation (1900 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2050 kbps, 360p) is used by 22 users. 
 
Representation (2050 kbps, 360p) is used by 22 users using smartphone. 
Representation (2050 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 7 users using smartphone via Wifi. 

Representation (2100 kbps, 360p) is used by 1 users. 
 
Representation (2100 kbps, 360p) is used by 1 users using smartphone. 
Representation (2100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 1 users. 
 
Representation (2200 kbps, 360p) is used by 1 users using smartphone. 
Representation (2200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2450 kbps, 360p) is used by 1 users. 
 
Representation (2450 kbps, 360p) is used by 1 users using smartphone. 
Representation (2450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (2550 kbps, 360p) is used by 1 users. 
 
Representation (2550 kbps, 360p) is used by 1 users using smartphone. 
Representation (2550 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (2650 kbps, 360p) is used by 1 users. 
 
Representation (2650 kbps, 360p) is used by 1 users using smartphone. 
Representation (2650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2750 kbps, 360p) is used by 13 users. 
 
Representation (2750 kbps, 360p) is used by 13 users using smartphone. 
Representation (2750 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2750 kbps, 360p) is used by 4 users using smartphone via Wifi. 

Representation (1400 kbps, 720p) is used by 40 users. 
 
Representation (1400 kbps, 720p) is used by 18 users using tablet. 
Representation (1400 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1400 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1400 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1400 kbps, 720p) is used by 22 users using laptop. 
Representation (1400 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1400 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1400 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 1 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1950 kbps, 720p) is used by 2 users. 
 
Representation (1950 kbps, 720p) is used by 2 users using laptop. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 5 users. 
 
Representation (2000 kbps, 720p) is used by 5 users using tablet. 
Representation (2000 kbps, 720p) is used by 5 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 3 users. 
 
Representation (2050 kbps, 720p) is used by 1 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 2 users using laptop. 
Representation (2050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2200 kbps, 720p) is used by 3 users. 
 
Representation (2200 kbps, 720p) is used by 1 users using tablet. 
Representation (2200 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (2200 kbps, 720p) is used by 2 users using laptop. 
Representation (2200 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 5 users. 
 
Representation (2250 kbps, 720p) is used by 2 users using tablet. 
Representation (2250 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2250 kbps, 720p) is used by 3 users using laptop. 
Representation (2250 kbps, 720p) is used by 3 users using laptop via Wifi. 

Representation (2300 kbps, 720p) is used by 5 users. 
 
Representation (2300 kbps, 720p) is used by 2 users using tablet. 
Representation (2300 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2300 kbps, 720p) is used by 3 users using laptop. 
Representation (2300 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2300 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 3 users. 
 
Representation (2350 kbps, 720p) is used by 1 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2350 kbps, 720p) is used by 2 users using laptop. 
Representation (2350 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2400 kbps, 720p) is used by 4 users. 
 
Representation (2400 kbps, 720p) is used by 3 users using tablet. 
Representation (2400 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (2400 kbps, 720p) is used by 1 users using laptop. 
Representation (2400 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2500 kbps, 720p) is used by 1 users. 
 
Representation (2500 kbps, 720p) is used by 1 users using tablet. 
Representation (2500 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2550 kbps, 720p) is used by 48 users. 
 
Representation (2550 kbps, 720p) is used by 23 users using tablet. 
Representation (2550 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2550 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (2550 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2550 kbps, 720p) is used by 25 users using laptop. 
Representation (2550 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2550 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (2550 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (2600 kbps, 720p) is used by 2 users. 
 
Representation (2600 kbps, 720p) is used by 2 users using laptop. 
Representation (2600 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 2 users. 
 
Representation (2800 kbps, 720p) is used by 1 users using tablet. 
Representation (2800 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2800 kbps, 720p) is used by 1 users using laptop. 
Representation (2800 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2850 kbps, 720p) is used by 42 users. 
 
Representation (2850 kbps, 720p) is used by 21 users using tablet. 
Representation (2850 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (2850 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2850 kbps, 720p) is used by 4 users using tablet via Wifi. 
Representation (2850 kbps, 720p) is used by 21 users using laptop. 
Representation (2850 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2850 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (2850 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 2 users. 
 
Representation (3000 kbps, 720p) is used by 2 users using laptop. 
Representation (3000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 2 users. 
 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3100 kbps, 720p) is used by 1 users. 
 
Representation (3100 kbps, 720p) is used by 1 users using laptop. 
Representation (3100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3150 kbps, 720p) is used by 2 users. 
 
Representation (3150 kbps, 720p) is used by 2 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3200 kbps, 720p) is used by 1 users. 
 
Representation (3200 kbps, 720p) is used by 1 users using tablet. 
Representation (3200 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3250 kbps, 720p) is used by 1 users. 
 
Representation (3250 kbps, 720p) is used by 1 users using laptop. 
Representation (3250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 1 users. 
 
Representation (3400 kbps, 720p) is used by 1 users using tablet. 
Representation (3400 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3450 kbps, 720p) is used by 1 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3500 kbps, 720p) is used by 1 users. 
 
Representation (3500 kbps, 720p) is used by 1 users using laptop. 
Representation (3500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 1 users. 
 
Representation (3550 kbps, 720p) is used by 1 users using tablet. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3600 kbps, 720p) is used by 1 users. 
 
Representation (3600 kbps, 720p) is used by 1 users using laptop. 
Representation (3600 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3700 kbps, 720p) is used by 1 users. 
 
Representation (3700 kbps, 720p) is used by 1 users using laptop. 
Representation (3700 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3850 kbps, 720p) is used by 1 users. 
 
Representation (3850 kbps, 720p) is used by 1 users using laptop. 
Representation (3850 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3900 kbps, 720p) is used by 1 users. 
 
Representation (3900 kbps, 720p) is used by 1 users using tablet. 
Representation (3900 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (5050 kbps, 720p) is used by 1 users. 
 
Representation (5050 kbps, 720p) is used by 1 users using tablet. 
Representation (5050 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 

Representation (5150 kbps, 720p) is used by 1 users. 
 
Representation (5150 kbps, 720p) is used by 1 users using laptop. 
Representation (5150 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (5450 kbps, 720p) is used by 1 users. 
 
Representation (5450 kbps, 720p) is used by 1 users using tablet. 
Representation (5450 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 

Representation (6250 kbps, 720p) is used by 2 users. 
 
Representation (6250 kbps, 720p) is used by 2 users using tablet. 
Representation (6250 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 

Representation (6600 kbps, 720p) is used by 15 users. 
 
Representation (6600 kbps, 720p) is used by 5 users using tablet. 
Representation (6600 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (6600 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (6600 kbps, 720p) is used by 10 users using laptop. 
Representation (6600 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (6600 kbps, 720p) is used by 7 users using laptop via FTTH. 

Representation (1850 kbps, 1080p) is used by 26 users. 
 
Representation (1850 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1850 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 23 users. 
 
Representation (3750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (4150 kbps, 1080p) is used by 24 users. 
 
Representation (4150 kbps, 1080p) is used by 24 users using HDTV. 
Representation (4150 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (7450 kbps, 1080p) is used by 1 users. 
 
Representation (7450 kbps, 1080p) is used by 1 users using HDTV. 
Representation (7450 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

Representation (8200 kbps, 1080p) is used by 24 users. 
 
Representation (8200 kbps, 1080p) is used by 24 users using HDTV. 
Representation (8200 kbps, 1080p) is used by 24 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (150 kbps, 360p) 
Representation (200 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 61 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 360p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 29 users. 
 
Representation (300 kbps, 224p) is used by 29 users using mobile. 
Representation (300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 13 users. 
 
Representation (350 kbps, 224p) is used by 13 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 16 users. 
 
Representation (150 kbps, 360p) is used by 16 users using smartphone. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 4 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (200 kbps, 360p) is used by 6 users. 
 
Representation (200 kbps, 360p) is used by 6 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 30 users. 
 
Representation (400 kbps, 360p) is used by 30 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 10 users. 
 
Representation (950 kbps, 720p) is used by 4 users using tablet. 
Representation (950 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 6 users using laptop. 
Representation (950 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (200 kbps, 360p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 27 users. 
 
Representation (350 kbps, 224p) is used by 27 users using mobile. 
Representation (350 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 14 users. 
 
Representation (400 kbps, 224p) is used by 14 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (200 kbps, 360p) is used by 21 users. 
 
Representation (200 kbps, 360p) is used by 21 users using smartphone. 
Representation (200 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (200 kbps, 360p) is used by 6 users using smartphone via ADSL-fast. 
Representation (200 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (200 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (300 kbps, 360p) is used by 23 users. 
 
Representation (300 kbps, 360p) is used by 23 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 30 users. 
 
Representation (400 kbps, 360p) is used by 30 users using smartphone. 
Representation (400 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 58 users. 
 
Representation (1350 kbps, 720p) is used by 27 users using tablet. 
Representation (1350 kbps, 720p) is used by 12 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 31 users using laptop. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (250 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (350 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 81 users. 
 
Video 'sport' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 127 users. 
 
Video 'video' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (500 kbps, 360p) 
Representation (1350 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 2 users. 
 
Representation (200 kbps, 224p) is used by 2 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 25 users. 
 
Representation (400 kbps, 224p) is used by 25 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 5 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 15 users. 
 
Representation (500 kbps, 224p) is used by 15 users using mobile. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (500 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (500 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (500 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (250 kbps, 360p) is used by 22 users. 
 
Representation (250 kbps, 360p) is used by 22 users using smartphone. 
Representation (250 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (250 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (250 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (250 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (350 kbps, 360p) is used by 22 users. 
 
Representation (350 kbps, 360p) is used by 22 users using smartphone. 
Representation (350 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (350 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (350 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (500 kbps, 360p) is used by 30 users. 
 
Representation (500 kbps, 360p) is used by 30 users using smartphone. 
Representation (500 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (500 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (500 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (500 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 28 users. 
 
Representation (750 kbps, 360p) is used by 28 users using smartphone. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 66 users. 
 
Representation (1350 kbps, 720p) is used by 32 users using tablet. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 34 users using laptop. 
Representation (1350 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 36 users. 
 
Representation (1650 kbps, 720p) is used by 15 users using tablet. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 21 users using laptop. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 1 users. 
 
Representation (2250 kbps, 1080p) is used by 1 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 1 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (150 kbps, 224p) 
Representation (200 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (450 kbps, 360p) 
Representation (1100 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 96 users. 
 
Video 'sport' has 12 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (650 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (700 kbps, 360p) 
Representation (1450 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 16 users. 
 
Representation (150 kbps, 224p) is used by 16 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (200 kbps, 224p) is used by 33 users. 
 
Representation (200 kbps, 224p) is used by 33 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 11 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 24 users. 
 
Representation (550 kbps, 224p) is used by 24 users using mobile. 
Representation (550 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 7 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (650 kbps, 224p) is used by 1 users. 
 
Representation (650 kbps, 224p) is used by 1 users using mobile. 
Representation (650 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 9 users. 
 
Representation (700 kbps, 224p) is used by 9 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (700 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (700 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (700 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (300 kbps, 360p) is used by 22 users. 
 
Representation (300 kbps, 360p) is used by 22 users using smartphone. 
Representation (300 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (450 kbps, 360p) is used by 22 users. 
 
Representation (450 kbps, 360p) is used by 22 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 29 users. 
 
Representation (650 kbps, 360p) is used by 29 users using smartphone. 
Representation (650 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (700 kbps, 360p) is used by 1 users. 
 
Representation (700 kbps, 360p) is used by 1 users using smartphone. 
Representation (700 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 22 users. 
 
Representation (1050 kbps, 360p) is used by 22 users using smartphone. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 10 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (1100 kbps, 360p) is used by 6 users. 
 
Representation (1100 kbps, 360p) is used by 6 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1100 kbps, 720p) is used by 56 users. 
 
Representation (1100 kbps, 720p) is used by 27 users using tablet. 
Representation (1100 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1100 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1100 kbps, 720p) is used by 29 users using laptop. 
Representation (1100 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1100 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1100 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1450 kbps, 720p) is used by 66 users. 
 
Representation (1450 kbps, 720p) is used by 32 users using tablet. 
Representation (1450 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1450 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1450 kbps, 720p) is used by 34 users using laptop. 
Representation (1450 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1450 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1450 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 44 users. 
 
Representation (1650 kbps, 720p) is used by 18 users using tablet. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 26 users using laptop. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 8 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 9 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 7 users. 
 
Representation (3050 kbps, 1080p) is used by 7 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 7 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (550 kbps, 360p) 
Representation (1300 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 18 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (850 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1400 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2100 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 11 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (650 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1700 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 30 users. 
 
Representation (250 kbps, 224p) is used by 30 users using mobile. 
Representation (250 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 1 users. 
 
Representation (350 kbps, 224p) is used by 1 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (650 kbps, 224p) is used by 22 users. 
 
Representation (650 kbps, 224p) is used by 22 users using mobile. 
Representation (650 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (650 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (650 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (650 kbps, 224p) is used by 6 users using mobile via Wifi. 
Representation (650 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (850 kbps, 224p) is used by 9 users. 
 
Representation (850 kbps, 224p) is used by 9 users using mobile. 
Representation (850 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (850 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (850 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (850 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (400 kbps, 360p) is used by 22 users. 
 
Representation (400 kbps, 360p) is used by 22 users using smartphone. 
Representation (400 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (550 kbps, 360p) is used by 22 users. 
 
Representation (550 kbps, 360p) is used by 22 users using smartphone. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 30 users. 
 
Representation (850 kbps, 360p) is used by 30 users using smartphone. 
Representation (850 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (850 kbps, 360p) is used by 13 users using smartphone via ADSL-fast. 
Representation (850 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (850 kbps, 360p) is used by 12 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 1 users. 
 
Representation (1150 kbps, 360p) is used by 1 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 1 users. 
 
Representation (1300 kbps, 360p) is used by 1 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1400 kbps, 360p) is used by 23 users. 
 
Representation (1400 kbps, 360p) is used by 23 users using smartphone. 
Representation (1400 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1400 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1400 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1400 kbps, 360p) is used by 9 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1300 kbps, 720p) is used by 56 users. 
 
Representation (1300 kbps, 720p) is used by 27 users using tablet. 
Representation (1300 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1300 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1300 kbps, 720p) is used by 29 users using laptop. 
Representation (1300 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1300 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1300 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1700 kbps, 720p) is used by 66 users. 
 
Representation (1700 kbps, 720p) is used by 32 users using tablet. 
Representation (1700 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1700 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1700 kbps, 720p) is used by 34 users using laptop. 
Representation (1700 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1700 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1700 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 1 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 37 users. 
 
Representation (2050 kbps, 720p) is used by 13 users using tablet. 
Representation (2050 kbps, 720p) is used by 6 users using tablet via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2050 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 24 users using laptop. 
Representation (2050 kbps, 720p) is used by 8 users using laptop via ADSL-fast. 
Representation (2050 kbps, 720p) is used by 8 users using laptop via FTTH. 
Representation (2050 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (2100 kbps, 720p) is used by 6 users. 
 
Representation (2100 kbps, 720p) is used by 4 users using tablet. 
Representation (2100 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 2 users using tablet via Wifi. 
Representation (2100 kbps, 720p) is used by 2 users using laptop. 
Representation (2100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (2100 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 24 users. 
 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 25 users. 
 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (250 kbps, 224p) 
Representation (450 kbps, 360p) 
Representation (850 kbps, 720p) 
Representation (1050 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (650 kbps, 360p) 
Representation (1550 kbps, 720p) 
Representation (2150 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 26 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1100 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (1800 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3700 kbps, 1080p) 
Representation (3750 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 14 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2600 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 20 users. 
 
Representation (250 kbps, 224p) is used by 20 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (250 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (250 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (250 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 29 users. 
 
Representation (350 kbps, 224p) is used by 29 users using mobile. 
Representation (350 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 2 users. 
 
Representation (400 kbps, 224p) is used by 2 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 1 users. 
 
Representation (450 kbps, 224p) is used by 1 users using mobile. 
Representation (450 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 19 users. 
 
Representation (800 kbps, 224p) is used by 19 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (800 kbps, 224p) is used by 8 users using mobile via ADSL-fast. 
Representation (800 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (800 kbps, 224p) is used by 7 users using mobile via Wifi. 

Representation (1100 kbps, 224p) is used by 9 users. 
 
Representation (1100 kbps, 224p) is used by 9 users using mobile. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1100 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1100 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (450 kbps, 360p) is used by 22 users. 
 
Representation (450 kbps, 360p) is used by 22 users using smartphone. 
Representation (450 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (450 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (450 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (450 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (650 kbps, 360p) is used by 22 users. 
 
Representation (650 kbps, 360p) is used by 22 users using smartphone. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (650 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (650 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (650 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 30 users. 
 
Representation (1050 kbps, 360p) is used by 30 users using smartphone. 
Representation (1050 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1050 kbps, 360p) is used by 14 users using smartphone via ADSL-fast. 
Representation (1050 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1050 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (1100 kbps, 360p) is used by 1 users. 
 
Representation (1100 kbps, 360p) is used by 1 users using smartphone. 
Representation (1100 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 1 users. 
 
Representation (1150 kbps, 360p) is used by 1 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 1 users. 
 
Representation (1300 kbps, 360p) is used by 1 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 1 users. 
 
Representation (1550 kbps, 360p) is used by 1 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 1 users. 
 
Representation (1750 kbps, 360p) is used by 1 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1800 kbps, 360p) is used by 19 users. 
 
Representation (1800 kbps, 360p) is used by 19 users using smartphone. 
Representation (1800 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1800 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (1800 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1800 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (850 kbps, 720p) is used by 40 users. 
 
Representation (850 kbps, 720p) is used by 18 users using tablet. 
Representation (850 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (850 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (850 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (850 kbps, 720p) is used by 22 users using laptop. 
Representation (850 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (850 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (850 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1550 kbps, 720p) is used by 56 users. 
 
Representation (1550 kbps, 720p) is used by 27 users using tablet. 
Representation (1550 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (1550 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (1550 kbps, 720p) is used by 29 users using laptop. 
Representation (1550 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1550 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1550 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 66 users. 
 
Representation (1900 kbps, 720p) is used by 32 users using tablet. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 34 users using laptop. 
Representation (1900 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 1 users. 
 
Representation (2000 kbps, 720p) is used by 1 users using tablet. 
Representation (2000 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2150 kbps, 720p) is used by 1 users. 
 
Representation (2150 kbps, 720p) is used by 1 users using laptop. 
Representation (2150 kbps, 720p) is used by 1 users using laptop via FTTH. 

Representation (2250 kbps, 720p) is used by 1 users. 
 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 1 users. 
 
Representation (2350 kbps, 720p) is used by 1 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 38 users. 
 
Representation (2800 kbps, 720p) is used by 15 users using tablet. 
Representation (2800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (2800 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (2800 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (2800 kbps, 720p) is used by 23 users using laptop. 
Representation (2800 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (2800 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (2800 kbps, 720p) is used by 7 users using laptop via Wifi. 

Representation (1050 kbps, 1080p) is used by 26 users. 
 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1050 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2150 kbps, 1080p) is used by 23 users. 
 
Representation (2150 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2150 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2600 kbps, 1080p) is used by 24 users. 
 
Representation (2600 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2600 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (3700 kbps, 1080p) is used by 9 users. 
 
Representation (3700 kbps, 1080p) is used by 9 users using HDTV. 
Representation (3700 kbps, 1080p) is used by 9 users using HDTV via FTTH. 

Representation (3750 kbps, 1080p) is used by 16 users. 
 
Representation (3750 kbps, 1080p) is used by 16 users using HDTV. 
Representation (3750 kbps, 1080p) is used by 16 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_80_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (350 kbps, 224p) 
Representation (550 kbps, 360p) 
Representation (1000 kbps, 720p) 
Representation (1200 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (750 kbps, 360p) 
Representation (1750 kbps, 720p) 
Representation (1800 kbps, 720p) 
Representation (2500 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 38 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (600 kbps, 224p) 
Representation (800 kbps, 224p) 
Representation (1300 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1050 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1200 kbps, 360p) 
Representation (1300 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1650 kbps, 360p) 
Representation (1750 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (2100 kbps, 360p) 
Representation (2200 kbps, 360p) 
Representation (2000 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2250 kbps, 720p) 
Representation (2350 kbps, 720p) 
Representation (2700 kbps, 720p) 
Representation (2800 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3050 kbps, 720p) 
Representation (3100 kbps, 720p) 
Representation (3150 kbps, 720p) 
Representation (3200 kbps, 720p) 
Representation (3250 kbps, 720p) 
Representation (3400 kbps, 720p) 
Representation (3450 kbps, 720p) 
Representation (3500 kbps, 720p) 
Representation (3550 kbps, 720p) 
Representation (4600 kbps, 1080p) 
Representation (4650 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 21 representations: 
 
Representation (200 kbps, 224p) 
Representation (250 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (450 kbps, 224p) 
Representation (500 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (700 kbps, 224p) 
Representation (750 kbps, 224p) 
Representation (900 kbps, 224p) 
Representation (950 kbps, 224p) 
Representation (850 kbps, 360p) 
Representation (1100 kbps, 360p) 
Representation (1150 kbps, 360p) 
Representation (1250 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1950 kbps, 720p) 
Representation (2000 kbps, 720p) 
Representation (2050 kbps, 720p) 
Representation (2150 kbps, 720p) 
Representation (2950 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 3 users. 
 
Representation (200 kbps, 224p) is used by 3 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (250 kbps, 224p) is used by 2 users. 
 
Representation (250 kbps, 224p) is used by 2 users using mobile. 
Representation (250 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (250 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 1 users. 
 
Representation (300 kbps, 224p) is used by 1 users using mobile. 
Representation (300 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 19 users. 
 
Representation (350 kbps, 224p) is used by 19 users using mobile. 
Representation (350 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 10 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 9 users. 
 
Representation (400 kbps, 224p) is used by 9 users using mobile. 
Representation (400 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (450 kbps, 224p) is used by 22 users. 
 
Representation (450 kbps, 224p) is used by 22 users using mobile. 
Representation (450 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (450 kbps, 224p) is used by 4 users using mobile via ADSL-fast. 
Representation (450 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (450 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (450 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (500 kbps, 224p) is used by 1 users. 
 
Representation (500 kbps, 224p) is used by 1 users using mobile. 
Representation (500 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 2 users. 
 
Representation (550 kbps, 224p) is used by 2 users using mobile. 
Representation (550 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (600 kbps, 224p) is used by 2 users. 
 
Representation (600 kbps, 224p) is used by 2 users using mobile. 
Representation (600 kbps, 224p) is used by 2 users using mobile via Wifi. 

Representation (700 kbps, 224p) is used by 2 users. 
 
Representation (700 kbps, 224p) is used by 2 users using mobile. 
Representation (700 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (750 kbps, 224p) is used by 2 users. 
 
Representation (750 kbps, 224p) is used by 2 users using mobile. 
Representation (750 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (750 kbps, 224p) is used by 1 users using mobile via 3G. 

Representation (800 kbps, 224p) is used by 1 users. 
 
Representation (800 kbps, 224p) is used by 1 users using mobile. 
Representation (800 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (900 kbps, 224p) is used by 2 users. 
 
Representation (900 kbps, 224p) is used by 2 users using mobile. 
Representation (900 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (900 kbps, 224p) is used by 1 users using mobile via Wifi. 

Representation (950 kbps, 224p) is used by 16 users. 
 
Representation (950 kbps, 224p) is used by 16 users using mobile. 
Representation (950 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (950 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (950 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (950 kbps, 224p) is used by 5 users using mobile via Wifi. 

Representation (1300 kbps, 224p) is used by 9 users. 
 
Representation (1300 kbps, 224p) is used by 9 users using mobile. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (1300 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (1300 kbps, 224p) is used by 3 users using mobile via Wifi. 

Representation (550 kbps, 360p) is used by 22 users. 
 
Representation (550 kbps, 360p) is used by 22 users using smartphone. 
Representation (550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (550 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (550 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (550 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 360p) is used by 22 users. 
 
Representation (750 kbps, 360p) is used by 22 users using smartphone. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (750 kbps, 360p) is used by 8 users using smartphone via ADSL-fast. 
Representation (750 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (750 kbps, 360p) is used by 8 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 1 users. 
 
Representation (800 kbps, 360p) is used by 1 users using smartphone. 
Representation (800 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (850 kbps, 360p) is used by 1 users. 
 
Representation (850 kbps, 360p) is used by 1 users using smartphone. 
Representation (850 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1050 kbps, 360p) is used by 1 users. 
 
Representation (1050 kbps, 360p) is used by 1 users using smartphone. 
Representation (1050 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1100 kbps, 360p) is used by 2 users. 
 
Representation (1100 kbps, 360p) is used by 2 users using smartphone. 
Representation (1100 kbps, 360p) is used by 2 users using smartphone via ADSL-fast. 

Representation (1150 kbps, 360p) is used by 2 users. 
 
Representation (1150 kbps, 360p) is used by 2 users using smartphone. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 
Representation (1150 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1200 kbps, 360p) is used by 1 users. 
 
Representation (1200 kbps, 360p) is used by 1 users using smartphone. 
Representation (1200 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1250 kbps, 360p) is used by 27 users. 
 
Representation (1250 kbps, 360p) is used by 27 users using smartphone. 
Representation (1250 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (1250 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (1250 kbps, 360p) is used by 3 users using smartphone via FTTH. 
Representation (1250 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1300 kbps, 360p) is used by 1 users. 
 
Representation (1300 kbps, 360p) is used by 1 users using smartphone. 
Representation (1300 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1450 kbps, 360p) is used by 1 users. 
 
Representation (1450 kbps, 360p) is used by 1 users using smartphone. 
Representation (1450 kbps, 360p) is used by 1 users using smartphone via ADSL-slow. 

Representation (1550 kbps, 360p) is used by 1 users. 
 
Representation (1550 kbps, 360p) is used by 1 users using smartphone. 
Representation (1550 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (1650 kbps, 360p) is used by 1 users. 
 
Representation (1650 kbps, 360p) is used by 1 users using smartphone. 
Representation (1650 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (1750 kbps, 360p) is used by 1 users. 
 
Representation (1750 kbps, 360p) is used by 1 users using smartphone. 
Representation (1750 kbps, 360p) is used by 1 users using smartphone via ADSL-fast. 

Representation (2050 kbps, 360p) is used by 1 users. 
 
Representation (2050 kbps, 360p) is used by 1 users using smartphone. 
Representation (2050 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2100 kbps, 360p) is used by 1 users. 
 
Representation (2100 kbps, 360p) is used by 1 users using smartphone. 
Representation (2100 kbps, 360p) is used by 1 users using smartphone via Wifi. 

Representation (2200 kbps, 360p) is used by 17 users. 
 
Representation (2200 kbps, 360p) is used by 17 users using smartphone. 
Representation (2200 kbps, 360p) is used by 2 users using smartphone via ADSL-slow. 
Representation (2200 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (2200 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (2200 kbps, 360p) is used by 6 users using smartphone via Wifi. 

Representation (1000 kbps, 720p) is used by 40 users. 
 
Representation (1000 kbps, 720p) is used by 18 users using tablet. 
Representation (1000 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1000 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (1000 kbps, 720p) is used by 22 users using laptop. 
Representation (1000 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1000 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (1000 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1750 kbps, 720p) is used by 33 users. 
 
Representation (1750 kbps, 720p) is used by 15 users using tablet. 
Representation (1750 kbps, 720p) is used by 5 users using tablet via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 5 users using tablet via FTTH. 
Representation (1750 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (1750 kbps, 720p) is used by 18 users using laptop. 
Representation (1750 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (1750 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1750 kbps, 720p) is used by 8 users using laptop via Wifi. 

Representation (1800 kbps, 720p) is used by 23 users. 
 
Representation (1800 kbps, 720p) is used by 12 users using tablet. 
Representation (1800 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 1 users using tablet via FTTH. 
Representation (1800 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (1800 kbps, 720p) is used by 11 users using laptop. 
Representation (1800 kbps, 720p) is used by 6 users using laptop via ADSL-fast. 
Representation (1800 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (1800 kbps, 720p) is used by 4 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 1 users. 
 
Representation (1900 kbps, 720p) is used by 1 users using laptop. 
Representation (1900 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (1950 kbps, 720p) is used by 2 users. 
 
Representation (1950 kbps, 720p) is used by 2 users using laptop. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (1950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2000 kbps, 720p) is used by 3 users. 
 
Representation (2000 kbps, 720p) is used by 3 users using tablet. 
Representation (2000 kbps, 720p) is used by 3 users using tablet via Wifi. 

Representation (2050 kbps, 720p) is used by 2 users. 
 
Representation (2050 kbps, 720p) is used by 1 users using tablet. 
Representation (2050 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2050 kbps, 720p) is used by 1 users using laptop. 
Representation (2050 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2150 kbps, 720p) is used by 60 users. 
 
Representation (2150 kbps, 720p) is used by 29 users using tablet. 
Representation (2150 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (2150 kbps, 720p) is used by 11 users using tablet via Wifi. 
Representation (2150 kbps, 720p) is used by 31 users using laptop. 
Representation (2150 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (2150 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (2150 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (2250 kbps, 720p) is used by 1 users. 
 
Representation (2250 kbps, 720p) is used by 1 users using laptop. 
Representation (2250 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2350 kbps, 720p) is used by 1 users. 
 
Representation (2350 kbps, 720p) is used by 1 users using tablet. 
Representation (2350 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (2700 kbps, 720p) is used by 2 users. 
 
Representation (2700 kbps, 720p) is used by 1 users using tablet. 
Representation (2700 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (2700 kbps, 720p) is used by 1 users using laptop. 
Representation (2700 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (2800 kbps, 720p) is used by 1 users. 
 
Representation (2800 kbps, 720p) is used by 1 users using laptop. 
Representation (2800 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 2 users. 
 
Representation (3000 kbps, 720p) is used by 2 users using laptop. 
Representation (3000 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3050 kbps, 720p) is used by 2 users. 
 
Representation (3050 kbps, 720p) is used by 2 users using laptop. 
Representation (3050 kbps, 720p) is used by 2 users using laptop via Wifi. 

Representation (3100 kbps, 720p) is used by 1 users. 
 
Representation (3100 kbps, 720p) is used by 1 users using laptop. 
Representation (3100 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3150 kbps, 720p) is used by 2 users. 
 
Representation (3150 kbps, 720p) is used by 2 users using tablet. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via ADSL-fast. 
Representation (3150 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3200 kbps, 720p) is used by 1 users. 
 
Representation (3200 kbps, 720p) is used by 1 users using tablet. 
Representation (3200 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3250 kbps, 720p) is used by 1 users. 
 
Representation (3250 kbps, 720p) is used by 1 users using laptop. 
Representation (3250 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 

Representation (3400 kbps, 720p) is used by 1 users. 
 
Representation (3400 kbps, 720p) is used by 1 users using tablet. 
Representation (3400 kbps, 720p) is used by 1 users using tablet via Wifi. 

Representation (3450 kbps, 720p) is used by 1 users. 
 
Representation (3450 kbps, 720p) is used by 1 users using laptop. 
Representation (3450 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3500 kbps, 720p) is used by 14 users. 
 
Representation (3500 kbps, 720p) is used by 6 users using tablet. 
Representation (3500 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (3500 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (3500 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3500 kbps, 720p) is used by 8 users using laptop. 
Representation (3500 kbps, 720p) is used by 4 users using laptop via ADSL-fast. 
Representation (3500 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (3500 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (3550 kbps, 720p) is used by 12 users. 
 
Representation (3550 kbps, 720p) is used by 5 users using tablet. 
Representation (3550 kbps, 720p) is used by 4 users using tablet via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 1 users using tablet via Wifi. 
Representation (3550 kbps, 720p) is used by 7 users using laptop. 
Representation (3550 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (3550 kbps, 720p) is used by 4 users using laptop via FTTH. 

Representation (1200 kbps, 1080p) is used by 26 users. 
 
Representation (1200 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1200 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2500 kbps, 1080p) is used by 23 users. 
 
Representation (2500 kbps, 1080p) is used by 23 users using HDTV. 
Representation (2500 kbps, 1080p) is used by 23 users using HDTV via FTTH. 

Representation (2950 kbps, 1080p) is used by 24 users. 
 
Representation (2950 kbps, 1080p) is used by 24 users using HDTV. 
Representation (2950 kbps, 1080p) is used by 24 users using HDTV via FTTH. 

Representation (4600 kbps, 1080p) is used by 15 users. 
 
Representation (4600 kbps, 1080p) is used by 15 users using HDTV. 
Representation (4600 kbps, 1080p) is used by 15 users using HDTV via FTTH. 

Representation (4650 kbps, 1080p) is used by 10 users. 
 
Representation (4650 kbps, 1080p) is used by 10 users using HDTV. 
Representation (4650 kbps, 1080p) is used by 10 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2850 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (2850 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (6100 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (2850 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 72 users. 
 
Representation (550 kbps, 224p) is used by 72 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 57 users. 
 
Representation (800 kbps, 360p) is used by 57 users using smartphone. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 19 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 25 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 46 users. 
 
Representation (1550 kbps, 360p) is used by 46 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 17 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 127 users. 
 
Representation (1900 kbps, 720p) is used by 59 users using tablet. 
Representation (1900 kbps, 720p) is used by 23 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 28 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 68 users using laptop. 
Representation (1900 kbps, 720p) is used by 24 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 37 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 79 users. 
 
Representation (3000 kbps, 720p) is used by 36 users using tablet. 
Representation (3000 kbps, 720p) is used by 21 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 43 users using laptop. 
Representation (3000 kbps, 720p) is used by 23 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 10 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 10 users using laptop via Wifi. 

Representation (2850 kbps, 1080p) is used by 73 users. 
 
Representation (2850 kbps, 1080p) is used by 73 users using HDTV. 
Representation (2850 kbps, 1080p) is used by 73 users using HDTV via FTTH. 

Representation (6100 kbps, 1080p) is used by 25 users. 
 
Representation (6100 kbps, 1080p) is used by 25 users using HDTV. 
Representation (6100 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3250 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3250 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (7450 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 72 users. 
 
Representation (550 kbps, 224p) is used by 72 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 63 users. 
 
Representation (800 kbps, 360p) is used by 63 users using smartphone. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 22 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 28 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 40 users. 
 
Representation (2050 kbps, 360p) is used by 40 users using smartphone. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 18 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 14 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 85 users. 
 
Representation (1900 kbps, 720p) is used by 37 users using tablet. 
Representation (1900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 48 users using laptop. 
Representation (1900 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 33 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 121 users. 
 
Representation (3000 kbps, 720p) is used by 58 users using tablet. 
Representation (3000 kbps, 720p) is used by 33 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 63 users using laptop. 
Representation (3000 kbps, 720p) is used by 37 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 12 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (3250 kbps, 1080p) is used by 73 users. 
 
Representation (3250 kbps, 1080p) is used by 73 users using HDTV. 
Representation (3250 kbps, 1080p) is used by 73 users using HDTV via FTTH. 

Representation (7450 kbps, 1080p) is used by 25 users. 
 
Representation (7450 kbps, 1080p) is used by 25 users using HDTV. 
Representation (7450 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (400 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (5200 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (5200 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (5200 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 8 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (1500 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (2050 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (5200 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 7 users. 
 
Representation (200 kbps, 224p) is used by 7 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 45 users. 
 
Representation (400 kbps, 224p) is used by 45 users using mobile. 
Representation (400 kbps, 224p) is used by 2 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 6 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (1500 kbps, 224p) is used by 41 users. 
 
Representation (1500 kbps, 224p) is used by 41 users using mobile. 
Representation (1500 kbps, 224p) is used by 6 users using mobile via ADSL-slow. 
Representation (1500 kbps, 224p) is used by 16 users using mobile via ADSL-fast. 
Representation (1500 kbps, 224p) is used by 8 users using mobile via FTTH. 
Representation (1500 kbps, 224p) is used by 11 users using mobile via Wifi. 

Representation (800 kbps, 360p) is used by 61 users. 
 
Representation (800 kbps, 360p) is used by 61 users using smartphone. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 27 users using smartphone via Wifi. 

Representation (2050 kbps, 360p) is used by 42 users. 
 
Representation (2050 kbps, 360p) is used by 42 users using smartphone. 
Representation (2050 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (2050 kbps, 360p) is used by 19 users using smartphone via ADSL-fast. 
Representation (2050 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (2050 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 85 users. 
 
Representation (1900 kbps, 720p) is used by 37 users using tablet. 
Representation (1900 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 48 users using laptop. 
Representation (1900 kbps, 720p) is used by 10 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 33 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 121 users. 
 
Representation (3000 kbps, 720p) is used by 58 users using tablet. 
Representation (3000 kbps, 720p) is used by 33 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 63 users using laptop. 
Representation (3000 kbps, 720p) is used by 37 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 12 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 14 users using laptop via Wifi. 

Representation (5200 kbps, 1080p) is used by 98 users. 
 
Representation (5200 kbps, 1080p) is used by 98 users using HDTV. 
Representation (5200 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (150 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 60 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 224p) 
Representation (400 kbps, 360p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 51 users. 
 
Representation (150 kbps, 224p) is used by 51 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (300 kbps, 224p) is used by 42 users. 
 
Representation (300 kbps, 224p) is used by 42 users using mobile. 
Representation (300 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (300 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (300 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (300 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (300 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (150 kbps, 360p) is used by 22 users. 
 
Representation (150 kbps, 360p) is used by 22 users using smartphone. 
Representation (150 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (150 kbps, 360p) is used by 7 users using smartphone via ADSL-fast. 
Representation (150 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (150 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (400 kbps, 360p) is used by 52 users. 
 
Representation (400 kbps, 360p) is used by 52 users using smartphone. 
Representation (400 kbps, 360p) is used by 5 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 6 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 20 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 29 users. 
 
Representation (600 kbps, 360p) is used by 29 users using smartphone. 
Representation (600 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 9 users. 
 
Representation (950 kbps, 720p) is used by 6 users using tablet. 
Representation (950 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 3 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 3 users using laptop. 
Representation (950 kbps, 720p) is used by 1 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 1 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (300 kbps, 360p) 
Representation (950 kbps, 720p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 3 representations: 
 
Representation (150 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 

############################# Video: video ############################# 
Video 'video' is watched by 113 users. 
 
Video 'video' has 4 representations: 
 
Representation (150 kbps, 224p) 
Representation (350 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (150 kbps, 224p) is used by 53 users. 
 
Representation (150 kbps, 224p) is used by 53 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 13 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (350 kbps, 224p) is used by 40 users. 
 
Representation (350 kbps, 224p) is used by 40 users using mobile. 
Representation (350 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (350 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (350 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (350 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (350 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (300 kbps, 360p) is used by 44 users. 
 
Representation (300 kbps, 360p) is used by 44 users using smartphone. 
Representation (300 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (300 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (300 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (300 kbps, 360p) is used by 19 users using smartphone via Wifi. 

Representation (600 kbps, 360p) is used by 59 users. 
 
Representation (600 kbps, 360p) is used by 59 users using smartphone. 
Representation (600 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 25 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 23 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (950 kbps, 720p) is used by 56 users. 
 
Representation (950 kbps, 720p) is used by 27 users using tablet. 
Representation (950 kbps, 720p) is used by 13 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 8 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 29 users using laptop. 
Representation (950 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 12 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 53 users. 
 
Representation (1350 kbps, 720p) is used by 24 users using tablet. 
Representation (1350 kbps, 720p) is used by 11 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 9 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 29 users using laptop. 
Representation (1350 kbps, 720p) is used by 14 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 2 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 13 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1750 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 70 users. 
 
Video 'sport' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 224p) 
Representation (600 kbps, 360p) 
Representation (1350 kbps, 720p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 53 users. 
 
Representation (200 kbps, 224p) is used by 53 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 21 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (400 kbps, 224p) is used by 40 users. 
 
Representation (400 kbps, 224p) is used by 40 users using mobile. 
Representation (400 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (400 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (400 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (400 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (400 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (600 kbps, 360p) is used by 103 users. 
 
Representation (600 kbps, 360p) is used by 103 users using smartphone. 
Representation (600 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (600 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (600 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (600 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 96 users. 
 
Representation (950 kbps, 720p) is used by 45 users using tablet. 
Representation (950 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 51 users using laptop. 
Representation (950 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 23 users using laptop via Wifi. 

Representation (1350 kbps, 720p) is used by 66 users. 
 
Representation (1350 kbps, 720p) is used by 32 users using tablet. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 4 users using tablet via FTTH. 
Representation (1350 kbps, 720p) is used by 14 users using tablet via Wifi. 
Representation (1350 kbps, 720p) is used by 34 users using laptop. 
Representation (1350 kbps, 720p) is used by 16 users using laptop via ADSL-fast. 
Representation (1350 kbps, 720p) is used by 3 users using laptop via FTTH. 
Representation (1350 kbps, 720p) is used by 15 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 25 users. 
 
Representation (1650 kbps, 720p) is used by 11 users using tablet. 
Representation (1650 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 14 users using laptop. 
Representation (1650 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 1 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (1750 kbps, 1080p) is used by 23 users. 
 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV. 
Representation (1750 kbps, 1080p) is used by 23 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (400 kbps, 360p) 
Representation (950 kbps, 720p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 57 users. 
 
Representation (200 kbps, 224p) is used by 57 users using mobile. 
Representation (200 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 21 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 36 users. 
 
Representation (550 kbps, 224p) is used by 36 users using mobile. 
Representation (550 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (400 kbps, 360p) is used by 44 users. 
 
Representation (400 kbps, 360p) is used by 44 users using smartphone. 
Representation (400 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (400 kbps, 360p) is used by 15 users using smartphone via ADSL-fast. 
Representation (400 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (400 kbps, 360p) is used by 19 users using smartphone via Wifi. 

Representation (800 kbps, 360p) is used by 59 users. 
 
Representation (800 kbps, 360p) is used by 59 users using smartphone. 
Representation (800 kbps, 360p) is used by 6 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 25 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 23 users using smartphone via Wifi. 

Representation (950 kbps, 720p) is used by 95 users. 
 
Representation (950 kbps, 720p) is used by 44 users using tablet. 
Representation (950 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (950 kbps, 720p) is used by 7 users using tablet via FTTH. 
Representation (950 kbps, 720p) is used by 15 users using tablet via Wifi. 
Representation (950 kbps, 720p) is used by 51 users using laptop. 
Representation (950 kbps, 720p) is used by 22 users using laptop via ADSL-fast. 
Representation (950 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (950 kbps, 720p) is used by 23 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 111 users. 
 
Representation (1650 kbps, 720p) is used by 51 users using tablet. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 7 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 22 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 60 users using laptop. 
Representation (1650 kbps, 720p) is used by 25 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 24 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 47 users. 
 
Representation (2250 kbps, 1080p) is used by 47 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 47 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (750 kbps, 720p) 
Representation (950 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1650 kbps, 720p) 
Representation (2250 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 55 users. 
 
Representation (200 kbps, 224p) is used by 55 users using mobile. 
Representation (200 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 21 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 15 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 38 users. 
 
Representation (550 kbps, 224p) is used by 38 users using mobile. 
Representation (550 kbps, 224p) is used by 5 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 103 users. 
 
Representation (800 kbps, 360p) is used by 103 users using smartphone. 
Representation (800 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (750 kbps, 720p) is used by 40 users. 
 
Representation (750 kbps, 720p) is used by 18 users using tablet. 
Representation (750 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (750 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (750 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (750 kbps, 720p) is used by 22 users using laptop. 
Representation (750 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (750 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (750 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1650 kbps, 720p) is used by 166 users. 
 
Representation (1650 kbps, 720p) is used by 77 users using tablet. 
Representation (1650 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (1650 kbps, 720p) is used by 30 users using tablet via Wifi. 
Representation (1650 kbps, 720p) is used by 89 users using laptop. 
Representation (1650 kbps, 720p) is used by 40 users using laptop via ADSL-fast. 
Representation (1650 kbps, 720p) is used by 13 users using laptop via FTTH. 
Representation (1650 kbps, 720p) is used by 36 users using laptop via Wifi. 

Representation (950 kbps, 1080p) is used by 26 users. 
 
Representation (950 kbps, 1080p) is used by 26 users using HDTV. 
Representation (950 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (2250 kbps, 1080p) is used by 47 users. 
 
Representation (2250 kbps, 1080p) is used by 47 users using HDTV. 
Representation (2250 kbps, 1080p) is used by 47 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 25 users. 
 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 25 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations: 
 
Representation (200 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (900 kbps, 720p) 
Representation (1100 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1450 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3050 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 41 users. 
 
Representation (200 kbps, 224p) is used by 41 users using mobile. 
Representation (200 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (200 kbps, 224p) is used by 5 users using mobile via ADSL-fast. 
Representation (200 kbps, 224p) is used by 4 users using mobile via FTTH. 
Representation (200 kbps, 224p) is used by 17 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 14 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 52 users. 
 
Representation (550 kbps, 224p) is used by 52 users using mobile. 
Representation (550 kbps, 224p) is used by 7 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 17 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 6 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 17 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 55 users. 
 
Representation (800 kbps, 360p) is used by 55 users using smartphone. 
Representation (800 kbps, 360p) is used by 7 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 19 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 25 users using smartphone via Wifi. 

Representation (1450 kbps, 360p) is used by 48 users. 
 
Representation (1450 kbps, 360p) is used by 48 users using smartphone. 
Representation (1450 kbps, 360p) is used by 5 users using smartphone via ADSL-slow. 
Representation (1450 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1450 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1450 kbps, 360p) is used by 17 users using smartphone via Wifi. 

Representation (900 kbps, 720p) is used by 40 users. 
 
Representation (900 kbps, 720p) is used by 18 users using tablet. 
Representation (900 kbps, 720p) is used by 9 users using tablet via ADSL-fast. 
Representation (900 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (900 kbps, 720p) is used by 7 users using tablet via Wifi. 
Representation (900 kbps, 720p) is used by 22 users using laptop. 
Representation (900 kbps, 720p) is used by 7 users using laptop via ADSL-fast. 
Representation (900 kbps, 720p) is used by 4 users using laptop via FTTH. 
Representation (900 kbps, 720p) is used by 11 users using laptop via Wifi. 

Representation (1900 kbps, 720p) is used by 166 users. 
 
Representation (1900 kbps, 720p) is used by 77 users using tablet. 
Representation (1900 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 30 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 89 users using laptop. 
Representation (1900 kbps, 720p) is used by 40 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 13 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 36 users using laptop via Wifi. 

Representation (1100 kbps, 1080p) is used by 26 users. 
 
Representation (1100 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1100 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3050 kbps, 1080p) is used by 72 users. 
 
Representation (3050 kbps, 1080p) is used by 72 users using HDTV. 
Representation (3050 kbps, 1080p) is used by 72 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_8_reps_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (1300 kbps, 1080p) 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3450 kbps, 1080p) 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 7 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3000 kbps, 720p) 
Representation (3450 kbps, 1080p) 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations: 
 
Representation (200 kbps, 224p) 
Representation (550 kbps, 224p) 
Representation (800 kbps, 360p) 
Representation (1550 kbps, 360p) 
Representation (1900 kbps, 720p) 
Representation (3450 kbps, 1080p) 

############################# Representations ############################# 
Representation (200 kbps, 224p) is used by 21 users. 
 
Representation (200 kbps, 224p) is used by 21 users using mobile. 
Representation (200 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (200 kbps, 224p) is used by 13 users using mobile via 3G. 

Representation (550 kbps, 224p) is used by 72 users. 
 
Representation (550 kbps, 224p) is used by 72 users using mobile. 
Representation (550 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (550 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (550 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (550 kbps, 224p) is used by 26 users using mobile via Wifi. 
Representation (550 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (800 kbps, 360p) is used by 57 users. 
 
Representation (800 kbps, 360p) is used by 57 users using smartphone. 
Representation (800 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (800 kbps, 360p) is used by 19 users using smartphone via ADSL-fast. 
Representation (800 kbps, 360p) is used by 4 users using smartphone via FTTH. 
Representation (800 kbps, 360p) is used by 25 users using smartphone via Wifi. 

Representation (1550 kbps, 360p) is used by 46 users. 
 
Representation (1550 kbps, 360p) is used by 46 users using smartphone. 
Representation (1550 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (1550 kbps, 360p) is used by 21 users using smartphone via ADSL-fast. 
Representation (1550 kbps, 360p) is used by 5 users using smartphone via FTTH. 
Representation (1550 kbps, 360p) is used by 17 users using smartphone via Wifi. 

Representation (1900 kbps, 720p) is used by 169 users. 
 
Representation (1900 kbps, 720p) is used by 80 users using tablet. 
Representation (1900 kbps, 720p) is used by 36 users using tablet via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (1900 kbps, 720p) is used by 32 users using tablet via Wifi. 
Representation (1900 kbps, 720p) is used by 89 users using laptop. 
Representation (1900 kbps, 720p) is used by 38 users using laptop via ADSL-fast. 
Representation (1900 kbps, 720p) is used by 10 users using laptop via FTTH. 
Representation (1900 kbps, 720p) is used by 41 users using laptop via Wifi. 

Representation (3000 kbps, 720p) is used by 37 users. 
 
Representation (3000 kbps, 720p) is used by 15 users using tablet. 
Representation (3000 kbps, 720p) is used by 8 users using tablet via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (3000 kbps, 720p) is used by 5 users using tablet via Wifi. 
Representation (3000 kbps, 720p) is used by 22 users using laptop. 
Representation (3000 kbps, 720p) is used by 9 users using laptop via ADSL-fast. 
Representation (3000 kbps, 720p) is used by 7 users using laptop via FTTH. 
Representation (3000 kbps, 720p) is used by 6 users using laptop via Wifi. 

Representation (1300 kbps, 1080p) is used by 26 users. 
 
Representation (1300 kbps, 1080p) is used by 26 users using HDTV. 
Representation (1300 kbps, 1080p) is used by 26 users using HDTV via FTTH. 

Representation (3450 kbps, 1080p) is used by 72 users. 
 
Representation (3450 kbps, 1080p) is used by 72 users using HDTV. 
Representation (3450 kbps, 1080p) is used by 72 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_std_1000_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations. 
 
Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 78 users. 
 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 78 users. 
 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 94 users. 
 
Video 'sport' has 7 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 78 users. 
 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 51 users. 
 
Representation (240 kbps, 224p) is used by 51 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 78 users. 
 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 78 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_std_1125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 4 representations. 
 
Representation (240 kbps, 224p) is used by 50 users. 
 
Representation (240 kbps, 224p) is used by 50 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 77 users. 
 
Representation (640 kbps, 360p) is used by 77 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 97 users. 
 
Representation (6540 kbps, 1080p) is used by 97 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 97 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 50 users. 
 
Representation (240 kbps, 224p) is used by 50 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 40 users. 
 
Representation (440 kbps, 224p) is used by 40 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 77 users. 
 
Representation (640 kbps, 360p) is used by 77 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 97 users. 
 
Representation (6540 kbps, 1080p) is used by 97 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 97 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 113 users. 
 
Video 'sport' has 7 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 50 users. 
 
Representation (240 kbps, 224p) is used by 50 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 40 users. 
 
Representation (440 kbps, 224p) is used by 40 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 77 users. 
 
Representation (640 kbps, 360p) is used by 77 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 26 users. 
 
Representation (1240 kbps, 360p) is used by 26 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 97 users. 
 
Representation (6540 kbps, 1080p) is used by 97 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 97 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 7 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 50 users. 
 
Representation (240 kbps, 224p) is used by 50 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 20 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 40 users. 
 
Representation (440 kbps, 224p) is used by 40 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 77 users. 
 
Representation (640 kbps, 360p) is used by 77 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 26 users. 
 
Representation (1240 kbps, 360p) is used by 26 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 11 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 97 users. 
 
Representation (6540 kbps, 1080p) is used by 97 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 97 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_std_1250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations. 
 
Representation (240 kbps, 224p) is used by 8 users. 
 
Representation (240 kbps, 224p) is used by 8 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 82 users. 
 
Representation (440 kbps, 224p) is used by 82 users using mobile. 
Representation (440 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 30 users. 
 
Representation (640 kbps, 360p) is used by 30 users using smartphone. 
Representation (640 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 90 users. 
 
Representation (1840 kbps, 720p) is used by 42 users using tablet. 
Representation (1840 kbps, 720p) is used by 16 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 48 users using laptop. 
Representation (1840 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 27 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 8 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 8 users. 
 
Representation (240 kbps, 224p) is used by 8 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 82 users. 
 
Representation (440 kbps, 224p) is used by 82 users using mobile. 
Representation (440 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 30 users. 
 
Representation (640 kbps, 360p) is used by 30 users using smartphone. 
Representation (640 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 73 users. 
 
Representation (1240 kbps, 360p) is used by 73 users using smartphone. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 29 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 8 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 27 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 90 users. 
 
Representation (1840 kbps, 720p) is used by 42 users using tablet. 
Representation (1840 kbps, 720p) is used by 16 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 48 users using laptop. 
Representation (1840 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 27 users using laptop via Wifi. 

Representation (2540 kbps, 720p) is used by 116 users. 
 
Representation (2540 kbps, 720p) is used by 53 users using tablet. 
Representation (2540 kbps, 720p) is used by 28 users using tablet via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (2540 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (2540 kbps, 720p) is used by 63 users using laptop. 
Representation (2540 kbps, 720p) is used by 32 users using laptop via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (2540 kbps, 720p) is used by 20 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 114 users. 
 
Video 'sport' has 8 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 8 users. 
 
Representation (240 kbps, 224p) is used by 8 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 82 users. 
 
Representation (440 kbps, 224p) is used by 82 users using mobile. 
Representation (440 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 30 users. 
 
Representation (640 kbps, 360p) is used by 30 users using smartphone. 
Representation (640 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 73 users. 
 
Representation (1240 kbps, 360p) is used by 73 users using smartphone. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 29 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 8 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 27 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 90 users. 
 
Representation (1840 kbps, 720p) is used by 42 users using tablet. 
Representation (1840 kbps, 720p) is used by 16 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 48 users using laptop. 
Representation (1840 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 27 users using laptop via Wifi. 

Representation (2540 kbps, 720p) is used by 116 users. 
 
Representation (2540 kbps, 720p) is used by 53 users using tablet. 
Representation (2540 kbps, 720p) is used by 28 users using tablet via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (2540 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (2540 kbps, 720p) is used by 63 users using laptop. 
Representation (2540 kbps, 720p) is used by 32 users using laptop via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (2540 kbps, 720p) is used by 20 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 

############################# Video: video ############################# 
Video 'video' is watched by 150 users. 
 
Video 'video' has 8 representations. 
 
Representation (150 kbps, 224p) is used by 3 users. 
 
Representation (150 kbps, 224p) is used by 3 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 8 users. 
 
Representation (240 kbps, 224p) is used by 8 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 6 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 82 users. 
 
Representation (440 kbps, 224p) is used by 82 users using mobile. 
Representation (440 kbps, 224p) is used by 8 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 22 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 10 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 31 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 11 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 30 users. 
 
Representation (640 kbps, 360p) is used by 30 users using smartphone. 
Representation (640 kbps, 360p) is used by 3 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 11 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 1 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 15 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 73 users. 
 
Representation (1240 kbps, 360p) is used by 73 users using smartphone. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 29 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 8 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 27 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 90 users. 
 
Representation (1840 kbps, 720p) is used by 42 users using tablet. 
Representation (1840 kbps, 720p) is used by 16 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 2 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 24 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 48 users using laptop. 
Representation (1840 kbps, 720p) is used by 15 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 27 users using laptop via Wifi. 

Representation (2540 kbps, 720p) is used by 116 users. 
 
Representation (2540 kbps, 720p) is used by 53 users using tablet. 
Representation (2540 kbps, 720p) is used by 28 users using tablet via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 12 users using tablet via FTTH. 
Representation (2540 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (2540 kbps, 720p) is used by 63 users using laptop. 
Representation (2540 kbps, 720p) is used by 32 users using laptop via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 11 users using laptop via FTTH. 
Representation (2540 kbps, 720p) is used by 20 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 98 users. 
 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 98 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_std_125_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 58 users. 
 
Video 'cartoon' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 18 users. 
 
Representation (1840 kbps, 720p) is used by 9 users using tablet. 
Representation (1840 kbps, 720p) is used by 3 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 9 users using laptop. 
Representation (1840 kbps, 720p) is used by 3 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 6 users using laptop via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 51 users. 
 
Video 'documentary' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 47 users. 
 
Representation (150 kbps, 224p) is used by 47 users using mobile. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 11 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 7 users. 
 
Representation (240 kbps, 224p) is used by 7 users using mobile. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 1 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 



==> representations/repReport_scenario_2_std_250_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 80 users. 
 
Video 'cartoon' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 48 users. 
 
Representation (150 kbps, 224p) is used by 48 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 86 users. 
 
Representation (1840 kbps, 720p) is used by 38 users using tablet. 
Representation (1840 kbps, 720p) is used by 17 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 48 users using laptop. 
Representation (1840 kbps, 720p) is used by 21 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 22 users using laptop via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 97 users. 
 
Video 'documentary' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 48 users. 
 
Representation (150 kbps, 224p) is used by 48 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 6 users. 
 
Representation (240 kbps, 224p) is used by 6 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 86 users. 
 
Representation (1840 kbps, 720p) is used by 38 users using tablet. 
Representation (1840 kbps, 720p) is used by 17 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 8 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 13 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 48 users using laptop. 
Representation (1840 kbps, 720p) is used by 21 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 5 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 22 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 48 users. 
 
Representation (150 kbps, 224p) is used by 48 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 6 users. 
 
Representation (240 kbps, 224p) is used by 6 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 60 users. 
 
Video 'video' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 48 users. 
 
Representation (150 kbps, 224p) is used by 48 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 6 users. 
 
Representation (240 kbps, 224p) is used by 6 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 



==> representations/repReport_scenario_2_std_375_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 80 users. 
 
Video 'cartoon' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 49 users. 
 
Representation (150 kbps, 224p) is used by 49 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 154 users. 
 
Representation (1840 kbps, 720p) is used by 74 users using tablet. 
Representation (1840 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 29 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 80 users using laptop. 
Representation (1840 kbps, 720p) is used by 35 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 9 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 36 users using laptop via Wifi. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 3 representations. 
 
Representation (150 kbps, 224p) is used by 49 users. 
 
Representation (150 kbps, 224p) is used by 49 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 154 users. 
 
Representation (1840 kbps, 720p) is used by 74 users using tablet. 
Representation (1840 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 29 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 80 users using laptop. 
Representation (1840 kbps, 720p) is used by 35 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 9 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 36 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 45 users. 
 
Video 'sport' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 49 users. 
 
Representation (150 kbps, 224p) is used by 49 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 5 users. 
 
Representation (240 kbps, 224p) is used by 5 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 118 users. 
 
Video 'video' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 49 users. 
 
Representation (150 kbps, 224p) is used by 49 users using mobile. 
Representation (150 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 19 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 5 users. 
 
Representation (240 kbps, 224p) is used by 5 users using mobile. 
Representation (240 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 103 users. 
 
Representation (640 kbps, 360p) is used by 103 users using smartphone. 
Representation (640 kbps, 360p) is used by 12 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 40 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 9 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 42 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 154 users. 
 
Representation (1840 kbps, 720p) is used by 74 users using tablet. 
Representation (1840 kbps, 720p) is used by 35 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 10 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 29 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 80 users using laptop. 
Representation (1840 kbps, 720p) is used by 35 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 9 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 36 users using laptop via Wifi. 



==> representations/repReport_scenario_2_std_500_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 81 users. 
 
Video 'cartoon' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 4 users. 
 
Representation (150 kbps, 224p) is used by 4 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 49 users. 
 
Representation (240 kbps, 224p) is used by 49 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 201 users. 
 
Representation (1840 kbps, 720p) is used by 93 users using tablet. 
Representation (1840 kbps, 720p) is used by 42 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 108 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 44 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 1 users. 
 
Representation (6540 kbps, 1080p) is used by 1 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 1 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 4 users. 
 
Representation (150 kbps, 224p) is used by 4 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 49 users. 
 
Representation (240 kbps, 224p) is used by 49 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 40 users. 
 
Representation (440 kbps, 224p) is used by 40 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 201 users. 
 
Representation (1840 kbps, 720p) is used by 93 users using tablet. 
Representation (1840 kbps, 720p) is used by 42 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 108 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 44 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 7 representations. 
 
Representation (150 kbps, 224p) is used by 4 users. 
 
Representation (150 kbps, 224p) is used by 4 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 49 users. 
 
Representation (240 kbps, 224p) is used by 49 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 40 users. 
 
Representation (440 kbps, 224p) is used by 40 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 201 users. 
 
Representation (1840 kbps, 720p) is used by 93 users using tablet. 
Representation (1840 kbps, 720p) is used by 42 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 108 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 44 users using laptop via Wifi. 

Representation (2540 kbps, 720p) is used by 5 users. 
 
Representation (2540 kbps, 720p) is used by 2 users using tablet. 
Representation (2540 kbps, 720p) is used by 2 users using tablet via ADSL-fast. 
Representation (2540 kbps, 720p) is used by 3 users using laptop. 
Representation (2540 kbps, 720p) is used by 3 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 4 users. 
 
Representation (150 kbps, 224p) is used by 4 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 2 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 49 users. 
 
Representation (240 kbps, 224p) is used by 49 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 12 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 18 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 10 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 40 users. 
 
Representation (440 kbps, 224p) is used by 40 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 14 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 201 users. 
 
Representation (1840 kbps, 720p) is used by 93 users using tablet. 
Representation (1840 kbps, 720p) is used by 42 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 108 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 44 users using laptop via Wifi. 



==> representations/repReport_scenario_2_std_625_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 101 users. 
 
Video 'cartoon' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 27 users. 
 
Representation (150 kbps, 224p) is used by 27 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 5 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 21 users. 
 
Representation (6540 kbps, 1080p) is used by 21 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 21 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 107 users. 
 
Video 'documentary' has 4 representations. 
 
Representation (150 kbps, 224p) is used by 27 users. 
 
Representation (150 kbps, 224p) is used by 27 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 5 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 27 users. 
 
Representation (240 kbps, 224p) is used by 27 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 27 users. 
 
Representation (150 kbps, 224p) is used by 27 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 5 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 27 users. 
 
Representation (240 kbps, 224p) is used by 27 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 126 users. 
 
Video 'video' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 27 users. 
 
Representation (150 kbps, 224p) is used by 27 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 5 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 5 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 27 users. 
 
Representation (240 kbps, 224p) is used by 27 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 7 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 8 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 



==> representations/repReport_scenario_2_std_750_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 19 users. 
 
Representation (150 kbps, 224p) is used by 19 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 35 users. 
 
Representation (240 kbps, 224p) is used by 35 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 40 users. 
 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 120 users. 
 
Video 'documentary' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 19 users. 
 
Representation (150 kbps, 224p) is used by 19 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 35 users. 
 
Representation (240 kbps, 224p) is used by 35 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 40 users. 
 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 19 users. 
 
Representation (150 kbps, 224p) is used by 19 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 35 users. 
 
Representation (240 kbps, 224p) is used by 35 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 127 users. 
 
Video 'video' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 19 users. 
 
Representation (150 kbps, 224p) is used by 19 users using mobile. 
Representation (150 kbps, 224p) is used by 1 users using mobile via ADSL-slow. 
Representation (150 kbps, 224p) is used by 3 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 9 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 4 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 35 users. 
 
Representation (240 kbps, 224p) is used by 35 users using mobile. 
Representation (240 kbps, 224p) is used by 3 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 9 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 12 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 8 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 40 users. 
 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 40 users using HDTV via FTTH. 



==> representations/repReport_scenario_2_std_875_Mbps.txt <==
List of used representations: 
############################# Video: cartoon ############################# 
Video 'cartoon' is watched by 106 users. 
 
Video 'cartoon' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 11 users. 
 
Representation (150 kbps, 224p) is used by 11 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 43 users. 
 
Representation (240 kbps, 224p) is used by 43 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 17 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 59 users. 
 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV via FTTH. 

############################# Video: documentary ############################# 
Video 'documentary' is watched by 130 users. 
 
Video 'documentary' has 5 representations. 
 
Representation (150 kbps, 224p) is used by 11 users. 
 
Representation (150 kbps, 224p) is used by 11 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 43 users. 
 
Representation (240 kbps, 224p) is used by 43 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 17 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 59 users. 
 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV via FTTH. 

############################# Video: sport ############################# 
Video 'sport' is watched by 89 users. 
 
Video 'sport' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 11 users. 
 
Representation (150 kbps, 224p) is used by 11 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 43 users. 
 
Representation (240 kbps, 224p) is used by 43 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 17 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1240 kbps, 360p) is used by 25 users. 
 
Representation (1240 kbps, 360p) is used by 25 users using smartphone. 
Representation (1240 kbps, 360p) is used by 4 users using smartphone via ADSL-slow. 
Representation (1240 kbps, 360p) is used by 9 users using smartphone via ADSL-fast. 
Representation (1240 kbps, 360p) is used by 2 users using smartphone via FTTH. 
Representation (1240 kbps, 360p) is used by 10 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

############################# Video: video ############################# 
Video 'video' is watched by 136 users. 
 
Video 'video' has 6 representations. 
 
Representation (150 kbps, 224p) is used by 11 users. 
 
Representation (150 kbps, 224p) is used by 11 users using mobile. 
Representation (150 kbps, 224p) is used by 2 users using mobile via ADSL-fast. 
Representation (150 kbps, 224p) is used by 2 users using mobile via FTTH. 
Representation (150 kbps, 224p) is used by 4 users using mobile via Wifi. 
Representation (150 kbps, 224p) is used by 3 users using mobile via 3G. 

Representation (240 kbps, 224p) is used by 43 users. 
 
Representation (240 kbps, 224p) is used by 43 users using mobile. 
Representation (240 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (240 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (240 kbps, 224p) is used by 3 users using mobile via FTTH. 
Representation (240 kbps, 224p) is used by 17 users using mobile via Wifi. 
Representation (240 kbps, 224p) is used by 9 users using mobile via 3G. 

Representation (440 kbps, 224p) is used by 39 users. 
 
Representation (440 kbps, 224p) is used by 39 users using mobile. 
Representation (440 kbps, 224p) is used by 4 users using mobile via ADSL-slow. 
Representation (440 kbps, 224p) is used by 10 users using mobile via ADSL-fast. 
Representation (440 kbps, 224p) is used by 5 users using mobile via FTTH. 
Representation (440 kbps, 224p) is used by 13 users using mobile via Wifi. 
Representation (440 kbps, 224p) is used by 7 users using mobile via 3G. 

Representation (640 kbps, 360p) is used by 78 users. 
 
Representation (640 kbps, 360p) is used by 78 users using smartphone. 
Representation (640 kbps, 360p) is used by 8 users using smartphone via ADSL-slow. 
Representation (640 kbps, 360p) is used by 31 users using smartphone via ADSL-fast. 
Representation (640 kbps, 360p) is used by 7 users using smartphone via FTTH. 
Representation (640 kbps, 360p) is used by 32 users using smartphone via Wifi. 

Representation (1840 kbps, 720p) is used by 206 users. 
 
Representation (1840 kbps, 720p) is used by 95 users using tablet. 
Representation (1840 kbps, 720p) is used by 44 users using tablet via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 14 users using tablet via FTTH. 
Representation (1840 kbps, 720p) is used by 37 users using tablet via Wifi. 
Representation (1840 kbps, 720p) is used by 111 users using laptop. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via ADSL-fast. 
Representation (1840 kbps, 720p) is used by 17 users using laptop via FTTH. 
Representation (1840 kbps, 720p) is used by 47 users using laptop via Wifi. 

Representation (6540 kbps, 1080p) is used by 59 users. 
 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV. 
Representation (6540 kbps, 1080p) is used by 59 users using HDTV via FTTH. 



==> result/avgNbRepresPerResol_noResolSwitchingsc_HDTVrate.txt <==
HDTVrate 224p 360p 720p 1080p
0  0.408034 0.260430 0.331535 0.000000
10  0.332000 0.190000 0.242000 0.236000
20  0.280000 0.192000 0.224000 0.304000
30  0.250000 0.182000 0.200000 0.368000
40  0.250000 0.148000 0.224000 0.378000
50  0.180000 0.170000 0.204000 0.446000
60  0.186000 0.164000 0.212000 0.438000
70  0.152000 0.184000 0.190000 0.474000
80  0.000000 0.212598 0.285340 0.502062


==> result/avgNbRepresPerResol_resolSwitchingsc_HDTVrate.txt <==
HDTVrate 224p 360p 720p 1080p
0  0.466667 0.370000 0.146667 0.016667
10  0.393333 0.230000 0.333333 0.043333
20  0.333333 0.220000 0.396667 0.050000
30  0.323333 0.203333 0.433333 0.040000
40  0.276667 0.200000 0.480000 0.043333
50  0.246667 0.203333 0.493333 0.056667
60  0.226667 0.173333 0.526667 0.073333
70  0.156667 0.163333 0.613333 0.066667
80  0.033333 0.226667 0.660000 0.080000


==> result/avgNbRepresPerResol_sc_HDTVrate.txt <==
HDTVrate 224p 360p 720p 1080p
0  0.566667 0.216667 0.216667 0.000000
10  0.450000 0.166667 0.216667 0.166667
20  0.350000 0.183333 0.183333 0.283333
30  0.333333 0.166667 0.183333 0.316667
40  0.283333 0.166667 0.183333 0.366667
50  0.250000 0.166667 0.183333 0.400000
60  0.216667 0.150000 0.183333 0.450000
70  0.133333 0.166667 0.200000 0.500000
80  0.000000 0.183333 0.250000 0.566667


==> result/avgNbRepresPerResol_sc_neutral.txt <==
CDNcapacity 224p 360p 720p 1080p
275000  0.000000 0.000000 0.000000 0.000000
300000  0.062500 0.050000 0.050000 0.037500
325000  0.256642 0.240513 0.155422 0.147422
350000  0.300863 0.362596 0.184342 0.152199
375000  0.307492 0.378349 0.178332 0.135827
400000  0.269080 0.381397 0.204991 0.144533
425000  0.262232 0.377544 0.203452 0.156772
450000  0.255025 0.381043 0.202509 0.161423
475000  0.242942 0.353714 0.204550 0.198794
500000  0.231478 0.350664 0.201843 0.216015
625000  0.226667 0.316667 0.216667 0.240000
750000  0.230000 0.273333 0.226667 0.270000
1000000  0.210000 0.260000 0.250000 0.280000
1250000  0.220000 0.250000 0.256667 0.273333
1500000  0.220000 0.250000 0.256667 0.273333
1750000  0.220000 0.250000 0.256667 0.273333
2000000  0.220000 0.250000 0.256667 0.273333


==> result/avgNbRepresPerVideo_noResolSwitchingsc_SportRate.txt <==
SportRate cartoon documentary sport video
0  0.449468 0.263408 0.000000 0.287124
10  0.374000 0.196000 0.238000 0.192000
20  0.358000 0.208000 0.260000 0.174000
30  0.324000 0.176000 0.338000 0.162000
40  0.294000 0.158000 0.390000 0.158000
50  0.264000 0.138000 0.444000 0.154000
60  0.198000 0.174000 0.498000 0.130000
70  0.142000 0.170000 0.500000 0.188000
80  0.000000 0.208000 0.596000 0.196000


==> result/avgNbRepresPerVideo_resolSwitchingsc_SportRate.txt <==
SportRate cartoon documentary sport video
0  0.393333 0.306667 0.000000 0.300000
10  0.276667 0.220000 0.286667 0.216667
20  0.233333 0.170000 0.393333 0.203333
30  0.216667 0.206667 0.403333 0.173333
40  0.186667 0.176667 0.476667 0.160000
50  0.183333 0.153333 0.503333 0.160000
60  0.136667 0.166667 0.546667 0.150000
70  0.110000 0.150000 0.583333 0.156667
80  0.000000 0.150000 0.686667 0.163333


==> result/avgNbRepresPerVideo_sc_SportRate.txt <==
SportRate cartoon documentary sport video
0  0.400000 0.266667 0.000000 0.333333
10  0.283333 0.150000 0.333333 0.233333
20  0.200000 0.166667 0.400000 0.233333
30  0.200000 0.150000 0.450000 0.200000
40  0.183333 0.166667 0.466667 0.183333
50  0.150000 0.133333 0.533333 0.183333
60  0.133333 0.133333 0.583333 0.150000
70  0.083333 0.116667 0.650000 0.150000
80  0.000000 0.116667 0.716667 0.166667


==> result/avgSatis_perBudget_0pct_sc_neutral_APPLE.txt <==
CDN_budget APPLE K=32
50000  0.278426 0.278867
100000  0.396230 0.397110
150000  0.450480 0.451543
200000  0.502316 0.503210
250000  0.553318 0.554047
300000  0.597728 0.599913
350000  0.631382 0.635433
400000  0.653477 0.657902
450000  0.675548 0.680004
500000  0.697619 0.702074
550000  0.719173 0.723853
600000  0.740685 0.745411
650000  0.762194 0.766967
700000  0.783486 0.788295
700000  0.783486 0.788295
750000  0.804839 0.809580
800000  0.826135 0.830784
850000  0.847403 0.852080
900000  0.865652 0.871408
950000  0.883971 0.889693
1000000  0.900777 0.907981


==> result/avgSatis_perBudget_0pct_sc_neutral_MICROS.txt <==
CDN_budget MICROS K=32
50000  0.219173 0.219173
100000  0.298120 0.298120
150000  0.375815 0.375801
200000  0.446012 0.446011
250000  0.513664 0.513664
300000  0.577298 0.577298
350000  0.635065 0.635478
400000  0.674390 0.676030
450000  0.695122 0.697385
500000  0.715037 0.717300
550000  0.734952 0.737199
600000  0.754545 0.756950
650000  0.774103 0.776508
700000  0.793606 0.796066
700000  0.793606 0.796066
750000  0.812930 0.815390
800000  0.832232 0.834714
850000  0.851556 0.854039
900000  0.870091 0.872649
950000  0.887217 0.889781
1000000  0.904302 0.906885


==> result/avgSatis_perBudget_0pct_sc_neutral_NETFLIX.txt <==
CDN_budget NETFLIX K=32
50000  0.351039 0.351135
100000  0.450175 0.450858
150000  0.528679 0.529611
200000  0.593817 0.595143
250000  0.651690 0.653535
300000  0.699445 0.701658
350000  0.742994 0.745305
400000  0.781584 0.783785
450000  0.808158 0.809777
500000  0.832148 0.833741
550000  0.850839 0.851970
600000  0.866149 0.865070
650000  0.878345 0.874759
700000  0.886787 0.881487
700000  0.886787 0.881487
750000  0.893364 0.885518
800000  0.897984 0.887733
850000  0.901262 0.888558
900000  0.903499 0.888721
950000  0.905181 0.888721
1000000  0.906200 0.888721


==> result/avgSatis_perBudget_APPLE.txt <==
CDN_budget APPLE K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.924966 0.891686 0.920127 0.934664 0.942980 0.948560 0.952499 0.955371 0.957562 0.959172 0.960345 0.961320 0.962171


==> result/avgSatis_perBudget_MICROS.txt <==
CDN_budget MICROS K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.943751 0.915808 0.937951 0.950435 0.956884 0.960893 0.963869 0.966022 0.967664 0.968866 0.969806 0.970593 0.971248


==> result/avgSatis_perBudget_NETFLIX.txt <==
CDN_budget NETFLIX K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.910325 0.806417 0.841504 0.865562 0.880925 0.891920 0.900260 0.906202 0.911058 0.914862 0.918043 0.920604 0.922676


==> result/avgSatis_perBudget_OPT.txt <==
CDN_budget  K=16 K=24 K=32 K=40 K=60
275000  0.000000 0.000000 0.000000 0.000000 0.000000
300000  0.145937 0.145937 0.145937 0.145937 0.145937
325000  0.602505 0.610160 0.610175 0.610175 0.610175
350000  0.785634 0.799256 0.799421 0.799421 0.799421
375000  0.807248 0.823114 0.823807 0.823858 0.823858
400000  0.816507 0.838954 0.840668 0.840893 0.840912
425000  0.822206 0.836542 0.844917 0.846285 0.847048
450000  0.834559 0.832607 0.838357 0.839746 0.840478
475000  0.842975 0.838926 0.840000 0.838617 0.839151
500000  0.846929 0.848207 0.847276 0.847689 0.848071
625000  0.848145 0.876812 0.880096 0.882815 0.885356
750000  0.848145 0.885036 0.893058 0.899129 0.904902
1000000  0.848145 0.885036 0.896227 0.908385 0.920502
1250000  0.848145 0.885036 0.896227 0.908385 0.922676
1500000  0.848145 0.885036 0.896227 0.908385 0.922676
1750000  0.848145 0.885036 0.896227 0.908385 0.922676
2000000  0.848145 0.885036 0.896227 0.908385 0.922676


==> result/avgSatis_perBudget_P_OPT.txt <==
CDN budget  P=0 P=0.5 P=0.75 P=0.95 P=1
50000  0.311381 0.000000 0.000000 0.000000 0.000000
100000  0.408431 0.408431 0.000000 0.000000 0.000000
150000  0.490007 0.490007 0.000000 0.000000 0.000000
200000  0.556918 0.556900 0.000000 0.000000 0.000000
250000  0.621693 0.621693 0.621693 0.000000 0.000000
300000  0.674898 0.674898 0.674898 0.000000 0.000000
350000  0.719318 0.719354 0.719354 0.701737 0.000000
400000  0.762681 0.762681 0.762681 0.762681 0.745117
450000  0.794484 0.794484 0.794484 0.794484 0.791044
500000  0.819491 0.819488 0.819488 0.819488 0.819423


==> result/avgSatis_perBudget_sc_HDTVrate_10_APPLE.txt <==
CDN_budget APPLE K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.905692 0.886555 0.924441 0.941966 0.950067 0.954994 0.958416 0.960734 0.962422 0.963787 0.964846 0.965655 0.966289


==> result/avgSatis_perBudget_sc_HDTVrate_10_MICROS.txt <==
CDN_budget MICROS K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.949672 0.921136 0.953718 0.963849 0.969142 0.972287 0.974236 0.975606 0.976616 0.977408 0.978026 0.978538 0.978956


==> result/avgSatis_perBudget_sc_HDTVrate_10_NETFLIX.txt <==
CDN_budget NETFLIX K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.941836 0.853475 0.891779 0.910168 0.921950 0.930067 0.935799 0.939874 0.942939 0.945339 0.947205 0.948697 0.949982


==> result/avgSatis_perBudget_sc_HDTVrate_70_APPLE.txt <==
CDN_budget APPLE K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.950961 0.925635 0.948264 0.958966 0.963811 0.966761 0.969022 0.970678 0.971819 0.972750 0.973516 0.974099 0.974592


==> result/avgSatis_perBudget_sc_HDTVrate_70_MICROS.txt <==
CDN_budget MICROS K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.958317 0.940149 0.960371 0.967917 0.972419 0.975070 0.976765 0.978018 0.978979 0.979589 0.980087 0.980493 0.980836


==> result/avgSatis_perBudget_sc_HDTVrate_70_NETFLIX.txt <==
CDN_budget NETFLIX K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.867505 0.779251 0.828466 0.848986 0.862249 0.871114 0.877901 0.882639 0.886408 0.889454 0.891918 0.893951 0.895605


==> result/avgSatis_perBudget_sc_SportRate_10_APPLE.txt <==
CDN_budget APPLE K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.963458 0.947213 0.962139 0.968979 0.972957 0.975543 0.977344 0.978713 0.979732 0.980461 0.981055 0.981549 0.981933


==> result/avgSatis_perBudget_sc_SportRate_10_MICROS.txt <==
CDN_budget MICROS K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.971553 0.958852 0.969049 0.974842 0.978047 0.979908 0.981346 0.982442 0.983194 0.983781 0.984251 0.984620 0.984892


==> result/avgSatis_perBudget_sc_SportRate_10_NETFLIX.txt <==
CDN_budget NETFLIX K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.954599 0.899329 0.921541 0.933736 0.941850 0.947073 0.951071 0.954063 0.956400 0.958291 0.959738 0.960860 0.961730


==> result/avgSatis_perBudget_sc_SportRate_70_APPLE.txt <==
CDN_budget APPLE K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.853558 0.813786 0.868558 0.893224 0.903656 0.910335 0.914579 0.917617 0.920063 0.921959 0.923357 0.924498 0.925479


==> result/avgSatis_perBudget_sc_SportRate_70_MICROS.txt <==
CDN_budget MICROS K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.888559 0.849192 0.903373 0.922020 0.930877 0.935755 0.938874 0.940944 0.942485 0.943781 0.944818 0.945622 0.946274


==> result/avgSatis_perBudget_sc_SportRate_70_NETFLIX.txt <==
CDN_budget NETFLIX K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.823980 0.671536 0.759242 0.793921 0.813093 0.824988 0.833893 0.840589 0.845508 0.849368 0.852643 0.855261 0.857436


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_cartoon_1080p.txt <==
BitRate Min Max NbRepres
1000 834.63 834.63 1
1500 834.63 834.63 1
3000 920.58 1925.77 1.4


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_cartoon_224p.txt <==
BitRate Min Max NbRepres
1000 52.2225 52.2225 1
1500 52.2225 52.2225 1
3000 56.4198 56.4198 1


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_cartoon_360p.txt <==
BitRate Min Max NbRepres
1000 82.006 556.136 3.8
1500 82.006 556.136 3.8
3000 82.006 556.136 3.8


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_cartoon_720p.txt <==
BitRate Min Max NbRepres
1000 455.886 673.2 4.2
1500 455.886 2463.16 9.4
3000 455.886 5320.88 7.6


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_documentary_1080p.txt <==
BitRate Min Max NbRepres
1000 inf 0 0
1500 inf 0 0
3000 inf 3850.35 0.6


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_documentary_224p.txt <==
BitRate Min Max NbRepres
1000 168.187 571.896 5.4
1500 168.187 1304.76 6.2
3000 168.187 1487.98 6


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_documentary_360p.txt <==
BitRate Min Max NbRepres
1000 285.105 1124.86 7.4
1500 285.105 1297.51 8.2
3000 285.105 2861.91 8.4


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_documentary_720p.txt <==
BitRate Min Max NbRepres
1000 571.816 1609.71 7.4
1500 571.816 2838.98 9.6
3000 571.816 10607.3 9.8


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_sport_1080p.txt <==
BitRate Min Max NbRepres
1000 inf 0 0
1500 inf 0 0
3000 13966.6 16344.6 1.4


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_sport_224p.txt <==
BitRate Min Max NbRepres
1000 208.935 1360.86 10.2
1500 208.935 1766.15 11
3000 208.935 1766.15 10.6


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_sport_360p.txt <==
BitRate Min Max NbRepres
1000 455.705 1889.05 11.4
1500 455.705 3190.18 14.2
3000 455.705 3190.18 13


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_sport_720p.txt <==
BitRate Min Max NbRepres
1000 1200.58 2808.36 6
1500 1200.58 5441.61 10
3000 1200.58 10494.1 13.2


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_video_1080p.txt <==
BitRate Min Max NbRepres
1000 inf 0 0
1500 inf 0 0
3000 inf 0 0


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_video_224p.txt <==
BitRate Min Max NbRepres
1000 252.065 746.198 4.8
1500 252.065 1790.52 6.6
3000 252.065 1961.09 6.8


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_video_360p.txt <==
BitRate Min Max NbRepres
1000 174.063 822.202 6.6
1500 174.063 1127.72 6.6
3000 174.063 2973.69 7.4


==> result/nbRepres_MaxRate_MinRate_resolSwitchingsc_neutral_video_720p.txt <==
BitRate Min Max NbRepres
1000 832.735 1893.58 7
1500 832.735 3645.36 9.2
3000 892.729 9377.58 9


==> result/nbRepres_MaxRate_MinRate_sc_neutral_cartoon_1080p.txt <==
BitRate Min Max NbRepres
350000 1500 1500 1
500000 1500 1500 1
1000000 1640 2300 1.8


==> result/nbRepres_MaxRate_MinRate_sc_neutral_cartoon_224p.txt <==
BitRate Min Max NbRepres
350000 150 150 1
500000 170 180 1.2
1000000 230 720 2


==> result/nbRepres_MaxRate_MinRate_sc_neutral_cartoon_360p.txt <==
BitRate Min Max NbRepres
350000 250 250 1
500000 270 330 2
1000000 320 990 2.4


==> result/nbRepres_MaxRate_MinRate_sc_neutral_cartoon_720p.txt <==
BitRate Min Max NbRepres
350000 1000 1000 1
500000 1000 1000 1
1000000 1110 1730 2


==> result/nbRepres_MaxRate_MinRate_sc_neutral_documentary_1080p.txt <==
BitRate Min Max NbRepres
350000 1500 1500 1
500000 1510 1510 1
1000000 1610 4240 3.2


==> result/nbRepres_MaxRate_MinRate_sc_neutral_documentary_224p.txt <==
BitRate Min Max NbRepres
350000 150 150 1
500000 170 200 1.6
1000000 190 1110 2.2


==> result/nbRepres_MaxRate_MinRate_sc_neutral_documentary_360p.txt <==
BitRate Min Max NbRepres
350000 260 310 1.6
500000 280 470 2.8
1000000 280 1190 3.4


==> result/nbRepres_MaxRate_MinRate_sc_neutral_documentary_720p.txt <==
BitRate Min Max NbRepres
350000 1000 1000 1
500000 1060 1130 1.6
1000000 1060 2840 3.2


==> result/nbRepres_MaxRate_MinRate_sc_neutral_sport_1080p.txt <==
BitRate Min Max NbRepres
350000 inf 1200 0.8
500000 1610 2270 5.6
1000000 1610 7780 6.6


==> result/nbRepres_MaxRate_MinRate_sc_neutral_sport_224p.txt <==
BitRate Min Max NbRepres
350000 270 410 3
500000 270 730 5.6
1000000 270 2250 4.4


==> result/nbRepres_MaxRate_MinRate_sc_neutral_sport_360p.txt <==
BitRate Min Max NbRepres
350000 320 590 4
500000 320 1110 8.8
1000000 320 2710 5.6


==> result/nbRepres_MaxRate_MinRate_sc_neutral_sport_720p.txt <==
BitRate Min Max NbRepres
350000 1000 1000 1
500000 1160 1620 4.6
1000000 1160 6770 5.8


==> result/nbRepres_MaxRate_MinRate_sc_neutral_video_1080p.txt <==
BitRate Min Max NbRepres
350000 1500 1500 1
500000 1530 1930 4.2
1000000 1530 5130 5.2


==> result/nbRepres_MaxRate_MinRate_sc_neutral_video_224p.txt <==
BitRate Min Max NbRepres
350000 160 340 2.8
500000 160 570 4.2
1000000 160 1600 4


==> result/nbRepres_MaxRate_MinRate_sc_neutral_video_360p.txt <==
BitRate Min Max NbRepres
350000 320 430 2.8
500000 330 700 5.4
1000000 330 2180 4.2


==> result/nbRepres_MaxRate_MinRate_sc_neutral_video_720p.txt <==
BitRate Min Max NbRepres
350000 1040 1090 1.8
500000 1180 1500 3.6
1000000 1180 3040 4


==> result/ninetyfiveSatis_perBudget_0pct_sc_neutral_APPLE.txt <==
CDN_budget APPLE K=32
50000  0.000000 0.000000
100000  0.000000 0.000000
150000  0.000000 0.000000
200000  0.000000 0.000000
250000  0.000000 0.000000
300000  0.000000 0.000000
350000  0.000000 0.000000
400000  0.000000 0.000000
450000  0.000000 0.000000
500000  0.000000 0.000000
550000  0.000000 0.000000
600000  0.000000 0.000000
650000  0.000000 0.000000
700000  0.000000 0.000000
700000  0.000000 0.000000
750000  0.000000 0.000000
800000  0.000000 0.000000
850000  0.000000 0.000000
900000  0.652917 0.645692
950000  0.652917 0.652917
1000000  0.652917 0.652917


==> result/ninetyfiveSatis_perBudget_0pct_sc_neutral_MICROS.txt <==
CDN_budget MICROS K=32
50000  0.000000 0.000000
100000  0.000000 0.000000
150000  0.000000 0.000000
200000  0.000000 0.000000
250000  0.000000 0.000000
300000  0.000000 0.000000
350000  0.000000 0.000000
400000  0.000000 0.000000
450000  0.000000 0.000000
500000  0.000000 0.000000
550000  0.000000 0.000000
600000  0.000000 0.000000
650000  0.000000 0.000000
700000  0.000000 0.000000
700000  0.000000 0.000000
750000  0.000000 0.000000
800000  0.000000 0.000000
850000  0.000000 0.000000
900000  0.000000 0.000000
950000  0.569443 0.661494
1000000  0.699911 0.661494


==> result/ninetyfiveSatis_perBudget_0pct_sc_neutral_NETFLIX.txt <==
CDN_budget NETFLIX K=32
50000  0.000000 0.000000
100000  0.000000 0.000000
150000  0.000000 0.000000
200000  0.000000 0.000000
250000  0.000000 0.000000
300000  0.000000 0.000000
350000  0.000000 0.000000
400000  0.000000 0.000000
450000  0.432025 0.500155
500000  0.576075 0.545831
550000  0.576075 0.603474
600000  0.576075 0.645692
650000  0.614895 0.651076
700000  0.614895 0.603474
700000  0.614895 0.603474
750000  0.614895 0.603474
800000  0.614895 0.603474
850000  0.614895 0.603474
900000  0.614895 0.603474
950000  0.614895 0.603474
1000000  0.614895 0.603474


==> result/ninetyfiveSatis_perBudget_APPLE.txt <==
CDN_budget APPLE K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.740808 0.702679 0.708547 0.718946 0.743161 0.750086 0.751372 0.762567 0.765930 0.777310 0.777310 0.786178 0.791199


==> result/ninetyfiveSatis_perBudget_MICROS.txt <==
CDN_budget MICROS K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.805158 0.648439 0.782712 0.795467 0.811173 0.824017 0.824017 0.841567 0.841567 0.841305 0.846014 0.846014 0.849328


==> result/ninetyfiveSatis_perBudget_NETFLIX.txt <==
CDN_budget NETFLIX K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  0.605187 0.229861 0.520295 0.523278 0.541646 0.571705 0.571705 0.615194 0.619707 0.630271 0.627160 0.629349 0.629349


==> result/ninetyfiveSatis_perBudget_P_OPT.txt <==
CDN budget  P=0 P=0.5 P=0.75 P=0.95 P=1
50000  0.000000 0.000000 0.000000 0.000000 0.000000
100000  0.000000 0.000000 0.000000 0.000000 0.000000
150000  0.000000 0.000000 0.000000 0.000000 0.000000
200000  0.000000 0.000000 0.000000 0.000000 0.000000
250000  0.000000 0.000000 0.000000 0.000000 0.000000
300000  0.000000 0.000000 0.000000 0.000000 0.000000
350000  0.000000 0.000000 0.000000 0.000000 0.000000
400000  0.442901 0.442901 0.442901 0.442901 0.442901
450000  0.523862 0.523862 0.523862 0.523862 0.497650
500000  0.523862 0.523862 0.523862 0.523862 0.523862


==> result/numSatisfiedUsers_perBudget_APPLE.txt <==
CDN_budget APPLE K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  100.000000 98.239998 99.599998 99.800003 99.879997 99.919998 100.000000 100.000000 100.000000 100.000000 100.000000 100.000000 100.000000


==> result/numSatisfiedUsers_perBudget_MICROS.txt <==
CDN_budget MICROS K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  100.000000 99.120003 99.760002 99.959999 100.000000 100.000000 100.000000 100.000000 100.000000 100.000000 100.000000 100.000000 100.000000


==> result/numSatisfiedUsers_perBudget_NETFLIX.txt <==
CDN_budget NETFLIX K=16 K=20 K=24 K=28 K=32 K=36 K=40 K=44 K=48 K=52 K=56 K=60
5000000  100.000000 95.080002 96.720001 97.799995 98.760002 99.520004 99.720001 99.760002 99.959999 100.000000 100.000000 100.000000 100.000000


==> result/numSatisfiedUsers_perBudget_P_OPT.txt <==
CDN budget  P=0 P=0.5 P=0.75 P=0.95 P=1
50000  41.400002 0.000000 0.000000 0.000000 0.000000
100000  50.199997 50.199997 0.000000 0.000000 0.000000
150000  58.600002 58.600002 0.000000 0.000000 0.000000
200000  68.000000 68.000000 0.000000 0.000000 0.000000
250000  75.599998 75.599998 75.599998 0.000000 0.000000
300000  80.599998 80.599998 80.599998 0.000000 0.000000
350000  90.000000 90.000000 90.000000 95.000000 0.000000
400000  96.000000 96.000000 96.000000 96.000000 100.000000
450000  96.000000 96.000000 96.000000 96.000000 100.000000
500000  99.800003 99.800003 99.800003 99.800003 100.000000


==> result_CDF/avgNbRepresPerResol_sc_HDTVrate.txt <==
HDTVrate 224p 360p 720p 1080p
0  0.425000 0.475000 0.100000 0.000000
10  0.384615 0.397436 0.051282 0.166667
20  0.342105 0.381579 0.052632 0.223684
30  0.302632 0.434211 0.052632 0.210526
40  0.276923 0.430769 0.030769 0.261538
50  0.242424 0.439394 0.030303 0.287879
60  0.203704 0.388889 0.055556 0.351852
70  0.166667 0.437500 0.020833 0.375000
80  0.133333 0.355556 0.000000 0.511111


==> result_CDF/avgNbRepresPerVideo_sc_SportRate.txt <==
SportRate cartoon documentary sport video
0  0.303030 0.303030 0.000000 0.393939
10  0.176471 0.235294 0.333333 0.254902
20  0.142857 0.232143 0.392857 0.232143
30  0.133333 0.200000 0.450000 0.216667
40  0.119403 0.208955 0.432836 0.238806
50  0.086207 0.189655 0.500000 0.224138
60  0.084746 0.186441 0.508475 0.220339
70  0.071429 0.214286 0.500000 0.214286
80  0.000000 0.215686 0.549020 0.235294


==> satisfactionCDFs/sat_all_cdf_1080p_sc_neutral_95_pct_60_reps_5000_Mbps.txt <==
0.346935 0.00169205
0.346935 0.00338409
0.346935 0.00507614
0.346935 0.00676819
0.346935 0.00846024
0.383434 0.0101523
0.383434 0.0118443
0.383434 0.0135364
0.383434 0.0152284
0.383434 0.0169205
0.400388 0.0186125
0.400388 0.0203046
0.446815 0.0219966
0.446815 0.0236887
0.446815 0.0253807
0.446815 0.0270728
0.446815 0.0287648
0.446815 0.0304569
0.446815 0.0321489
0.446815 0.0338409
0.487616 0.035533
0.487616 0.037225
0.487616 0.0389171
0.487616 0.0406091
0.545831 0.0423012
0.545831 0.0439932
0.545831 0.0456853
0.545831 0.0473773
0.545831 0.0490694
0.545831 0.0507614
0.576075 0.0524535
0.576075 0.0541455
0.576075 0.0558376
0.576075 0.0575296
0.576075 0.0592217
0.576075 0.0609137
0.576075 0.0626058
0.576075 0.0642978
0.576075 0.0659898
0.576075 0.0676819
0.576075 0.0693739
0.576075 0.071066
0.576075 0.072758
0.603474 0.0744501
0.603474 0.0761421
0.603474 0.0778342
0.603474 0.0795262
0.603474 0.0812183
0.603474 0.0829103
0.603474 0.0846024
0.612048 0.0862944
0.612048 0.0879865
0.612048 0.0896785
0.612048 0.0913706
0.612048 0.0930626
0.612048 0.0947547
0.628442 0.0964467
0.628442 0.0981387
0.628442 0.0998308
0.628442 0.101523
0.628442 0.103215
0.628442 0.104907
0.628442 0.106599
0.628442 0.108291
0.628442 0.109983
0.628442 0.111675
0.628442 0.113367
0.628442 0.115059
0.628442 0.116751
0.651076 0.118443
0.651076 0.120135
0.651076 0.121827
0.651076 0.123519
0.651076 0.125212
0.651076 0.126904
0.658523 0.128596
0.658523 0.130288
0.658523 0.13198
0.658523 0.133672
0.669925 0.135364
0.669925 0.137056
0.669925 0.138748
0.669925 0.14044
0.669925 0.142132
0.669925 0.143824
0.669925 0.145516
0.669925 0.147208
0.669925 0.1489
0.715618 0.150592
0.715618 0.152284
0.715618 0.153976
0.715618 0.155668
0.72122 0.15736
0.72122 0.159052
0.72122 0.160745
0.72122 0.162437
0.72122 0.164129
0.732045 0.165821
0.732045 0.167513
0.732045 0.169205
0.732045 0.170897
0.732045 0.172589
0.752305 0.174281
0.752305 0.175973
0.752305 0.177665
0.752305 0.179357
0.756206 0.181049
0.756206 0.182741
0.756206 0.184433
0.756206 0.186125
0.756206 0.187817
0.756206 0.189509
0.756206 0.191201
0.756206 0.192893
0.756206 0.194585
0.757104 0.196277
0.757104 0.19797
0.757104 0.199662
0.757104 0.201354
0.767221 0.203046
0.767221 0.204738
0.767221 0.20643
0.767221 0.208122
0.767221 0.209814
0.767221 0.211506
0.78713 0.213198
0.78713 0.21489
0.78713 0.216582
0.78713 0.218274
0.78713 0.219966
0.78713 0.221658
0.793357 0.22335
0.793357 0.225042
0.793357 0.226734
0.793357 0.228426
0.793357 0.230118
0.793357 0.23181
0.802406 0.233503
0.802406 0.235195
0.802406 0.236887
0.802406 0.238579
0.802406 0.240271
0.802406 0.241963
0.802406 0.243655
0.802406 0.245347
0.802406 0.247039
0.802406 0.248731
0.802406 0.250423
0.802406 0.252115
0.81086 0.253807
0.81086 0.255499
0.81086 0.257191
0.81086 0.258883
0.81086 0.260575
0.81086 0.262267
0.81086 0.263959
0.81086 0.265651
0.81086 0.267343
0.81086 0.269036
0.81086 0.270728
0.812566 0.27242
0.812566 0.274112
0.812566 0.275804
0.812566 0.277496
0.812566 0.279188
0.818795 0.28088
0.818795 0.282572
0.818795 0.284264
0.833777 0.285956
0.833777 0.287648
0.833777 0.28934
0.833777 0.291032
0.833777 0.292724
0.833777 0.294416
0.840073 0.296108
0.840073 0.2978
0.840073 0.299492
0.840073 0.301184
0.840073 0.302876
0.840073 0.304569
0.840073 0.306261
0.840073 0.307953
0.857302 0.309645
0.857302 0.311337
0.857302 0.313029
0.857302 0.314721
0.857302 0.316413
0.857302 0.318105
0.862537 0.319797
0.862537 0.321489
0.862537 0.323181
0.862537 0.324873
0.862537 0.326565
0.871528 0.328257
0.871528 0.329949
0.871528 0.331641
0.871528 0.333333
0.871528 0.335025
0.871528 0.336717
0.871528 0.338409
0.884895 0.340102
0.884895 0.341794
0.884895 0.343486
0.887838 0.345178
0.887838 0.34687
0.887838 0.348562
0.887838 0.350254
0.887838 0.351946
0.887838 0.353638
0.891464 0.35533
0.891464 0.357022
0.891464 0.358714
0.891464 0.360406
0.891464 0.362098
0.891464 0.36379
0.891464 0.365482
0.894931 0.367174
0.894931 0.368866
0.894931 0.370558
0.894931 0.37225
0.894931 0.373942
0.894931 0.375635
0.894931 0.377327
0.894931 0.379019
0.894931 0.380711
0.894931 0.382403
0.894931 0.384095
0.894931 0.385787
0.894931 0.387479
0.894931 0.389171
0.894931 0.390863
0.894931 0.392555
0.894931 0.394247
0.894931 0.395939
0.899514 0.397631
0.899514 0.399323
0.899514 0.401015
0.899514 0.402707
0.899514 0.404399
0.899514 0.406091
0.899514 0.407783
0.899514 0.409475
0.899514 0.411168
0.899514 0.41286
0.899514 0.414552
0.901424 0.416244
0.901424 0.417936
0.901424 0.419628
0.901424 0.42132
0.901424 0.423012
0.901424 0.424704
0.901424 0.426396
0.901424 0.428088
0.901424 0.42978
0.901424 0.431472
0.901828 0.433164
0.901828 0.434856
0.905854 0.436548
0.905854 0.43824
0.905854 0.439932
0.905854 0.441624
0.905854 0.443316
0.905854 0.445008
0.921445 0.446701
0.921445 0.448393
0.922038 0.450085
0.922038 0.451777
0.922038 0.453469
0.922038 0.455161
0.922038 0.456853
0.922038 0.458545
0.922038 0.460237
0.922038 0.461929
0.922038 0.463621
0.922038 0.465313
0.922038 0.467005
0.924389 0.468697
0.924389 0.470389
0.924389 0.472081
0.924389 0.473773
0.924389 0.475465
0.924389 0.477157
0.932943 0.478849
0.932943 0.480541
0.932943 0.482233
0.932943 0.483926
0.932943 0.485618
0.932943 0.48731
0.932943 0.489002
0.936848 0.490694
0.936848 0.492386
0.936848 0.494078
0.936848 0.49577
0.939023 0.497462
0.939023 0.499154
0.939023 0.500846
0.939023 0.502538
0.951454 0.50423
0.951454 0.505922
0.951454 0.507614
0.951454 0.509306
0.951454 0.510998
0.951454 0.51269
0.953472 0.514382
0.953472 0.516074
0.953472 0.517766
0.953472 0.519459
0.955555 0.521151
0.955555 0.522843
0.955555 0.524535
0.955555 0.526227
0.955555 0.527919
0.955555 0.529611
0.955555 0.531303
0.955555 0.532995
0.955555 0.534687
0.955555 0.536379
0.955555 0.538071
0.955555 0.539763
0.955555 0.541455
0.955555 0.543147
0.955555 0.544839
0.955555 0.546531
0.959315 0.548223
0.959315 0.549915
0.959315 0.551607
0.959315 0.553299
0.959315 0.554992
0.959315 0.556684
0.959315 0.558376
0.959315 0.560068
0.959315 0.56176
0.959315 0.563452
0.959315 0.565144
0.959315 0.566836
0.959315 0.568528
0.959315 0.57022
0.959315 0.571912
0.959315 0.573604
0.959315 0.575296
0.959315 0.576988
0.959315 0.57868
0.959315 0.580372
0.959315 0.582064
0.959315 0.583756
0.959843 0.585448
0.959843 0.58714
0.959843 0.588832
0.959843 0.590525
0.959843 0.592217
0.959843 0.593909
0.965536 0.595601
0.965536 0.597293
0.965536 0.598985
0.965536 0.600677
0.965536 0.602369
0.965536 0.604061
0.965536 0.605753
0.965536 0.607445
0.965536 0.609137
0.965536 0.610829
0.965536 0.612521
0.965536 0.614213
0.975294 0.615905
0.975294 0.617597
0.975294 0.619289
0.975294 0.620981
0.975294 0.622673
0.975294 0.624366
0.975294 0.626058
0.975294 0.62775
0.975344 0.629442
0.975344 0.631134
0.975344 0.632826
0.975344 0.634518
0.975344 0.63621
0.975344 0.637902
0.975344 0.639594
0.975344 0.641286
0.975344 0.642978
0.975344 0.64467
0.975344 0.646362
0.975344 0.648054
0.975344 0.649746
0.975344 0.651438
0.975344 0.65313
0.975344 0.654822
0.975344 0.656514
0.975344 0.658206
0.975344 0.659898
0.976756 0.661591
0.976756 0.663283
0.976756 0.664975
0.976756 0.666667
0.976756 0.668359
0.978159 0.670051
0.978159 0.671743
0.978159 0.673435
0.978159 0.675127
0.978159 0.676819
0.978159 0.678511
0.978159 0.680203
0.978159 0.681895
0.978159 0.683587
0.978159 0.685279
0.978159 0.686971
0.978159 0.688663
0.978159 0.690355
0.978159 0.692047
0.983265 0.693739
0.983265 0.695431
0.983265 0.697124
0.983265 0.698816
0.983265 0.700508
0.983265 0.7022
0.983265 0.703892
0.983265 0.705584
0.983265 0.707276
0.983265 0.708968
0.983303 0.71066
0.983303 0.712352
0.983303 0.714044
0.983303 0.715736
0.983303 0.717428
0.983303 0.71912
0.983303 0.720812
0.983303 0.722504
0.983303 0.724196
0.983303 0.725888
0.983303 0.72758
0.984208 0.729272
0.984208 0.730964
0.984208 0.732657
0.984208 0.734349
0.984208 0.736041
0.984208 0.737733
0.984208 0.739425
0.98582 0.741117
0.98582 0.742809
0.98582 0.744501
0.98582 0.746193
0.98582 0.747885
0.98582 0.749577
0.98582 0.751269
0.98582 0.752961
0.98582 0.754653
0.98582 0.756345
0.98582 0.758037
0.98582 0.759729
0.98582 0.761421
0.98582 0.763113
0.98582 0.764805
0.98582 0.766497
0.98582 0.768189
0.98582 0.769882
0.98582 0.771574
0.985914 0.773266
0.985914 0.774958
0.985914 0.77665
0.985914 0.778342
0.985914 0.780034
0.985914 0.781726
0.985914 0.783418
0.985914 0.78511
0.985914 0.786802
0.986606 0.788494
0.986606 0.790186
0.986606 0.791878
0.986606 0.79357
0.986606 0.795262
0.986606 0.796954
0.986606 0.798646
0.986606 0.800338
0.986606 0.80203
0.98667 0.803723
0.98667 0.805415
0.98667 0.807107
0.98667 0.808799
0.98667 0.810491
0.98667 0.812183
0.98667 0.813875
0.98667 0.815567
0.98667 0.817259
0.98667 0.818951
0.98667 0.820643
0.98667 0.822335
0.98667 0.824027
0.98667 0.825719
0.98667 0.827411
0.98667 0.829103
0.98667 0.830795
0.98667 0.832487
0.98667 0.834179
0.98667 0.835871
0.98667 0.837563
0.98667 0.839256
0.98667 0.840948
0.98667 0.84264
0.98667 0.844332
0.98667 0.846024
0.988913 0.847716
0.988913 0.849408
0.988913 0.8511
0.988913 0.852792
0.988913 0.854484
0.988913 0.856176
0.988913 0.857868
0.988913 0.85956
0.988913 0.861252
0.988913 0.862944
0.988913 0.864636
0.988913 0.866328
0.988913 0.86802
0.988913 0.869712
0.988913 0.871404
0.988913 0.873096
0.989388 0.874789
0.989388 0.876481
0.989388 0.878173
0.989388 0.879865
0.989388 0.881557
0.989388 0.883249
0.989388 0.884941
0.989388 0.886633
0.990313 0.888325
0.990313 0.890017
0.990313 0.891709
0.990313 0.893401
0.990313 0.895093
0.990313 0.896785
0.990313 0.898477
0.990313 0.900169
0.990313 0.901861
0.990313 0.903553
0.990371 0.905245
0.990371 0.906937
0.990371 0.908629
0.990371 0.910321
0.990371 0.912014
0.990371 0.913706
0.990371 0.915398
0.990371 0.91709
0.990371 0.918782
0.990371 0.920474
0.990371 0.922166
0.990371 0.923858
0.990371 0.92555
0.990634 0.927242
0.990634 0.928934
0.990634 0.930626
0.990634 0.932318
0.990634 0.93401
0.990634 0.935702
0.990634 0.937394
0.990634 0.939086
0.990634 0.940778
0.99132 0.94247
0.99132 0.944162
0.99132 0.945854
0.99132 0.947547
0.99132 0.949239
0.99132 0.950931
0.99132 0.952623
0.99132 0.954315
0.99132 0.956007
0.995246 0.957699
0.995246 0.959391
0.995246 0.961083
0.995246 0.962775
0.995246 0.964467
0.995246 0.966159
0.995246 0.967851
0.995246 0.969543
0.995246 0.971235
0.995246 0.972927
0.995246 0.974619
0.995246 0.976311
0.995246 0.978003
0.995246 0.979695
0.995246 0.981387
0.995246 0.98308
0.995246 0.984772
0.995246 0.986464
0.999894 0.988156
0.999894 0.989848
0.999894 0.99154
0.999894 0.993232
0.999894 0.994924
0.999894 0.996616
0.999894 0.998308
0.999894 1


==> satisfactionCDFs/sat_all_cdf_224p_sc_neutral_95_pct_60_reps_5000_Mbps.txt <==
0.423467 0.00153846
0.423467 0.00307692
0.423467 0.00461538
0.423467 0.00615385
0.587021 0.00769231
0.587021 0.00923077
0.587021 0.0107692
0.587021 0.0123077
0.587021 0.0138462
0.587021 0.0153846
0.645692 0.0169231
0.645692 0.0184615
0.645692 0.02
0.645692 0.0215385
0.703212 0.0230769
0.703212 0.0246154
0.703212 0.0261538
0.704911 0.0276923
0.704911 0.0292308
0.748484 0.0307692
0.748484 0.0323077
0.748484 0.0338462
0.748484 0.0353846
0.782002 0.0369231
0.782002 0.0384615
0.808654 0.04
0.808654 0.0415385
0.808654 0.0430769
0.817158 0.0446154
0.817158 0.0461538
0.848506 0.0476923
0.848506 0.0492308
0.848506 0.0507692
0.848506 0.0523077
0.849172 0.0538462
0.849172 0.0553846
0.849172 0.0569231
0.849172 0.0584615
0.877005 0.06
0.877005 0.0615385
0.877005 0.0630769
0.877005 0.0646154
0.877005 0.0661538
0.877005 0.0676923
0.877005 0.0692308
0.877005 0.0707692
0.877005 0.0723077
0.877005 0.0738462
0.877005 0.0753846
0.877005 0.0769231
0.877005 0.0784615
0.888444 0.08
0.888444 0.0815385
0.888444 0.0830769
0.888444 0.0846154
0.888444 0.0861538
0.891372 0.0876923
0.891372 0.0892308
0.891372 0.0907692
0.891372 0.0923077
0.891372 0.0938462
0.891372 0.0953846
0.891372 0.0969231
0.891372 0.0984615
0.891372 0.1
0.891372 0.101538
0.891372 0.103077
0.891372 0.104615
0.891372 0.106154
0.905988 0.107692
0.905988 0.109231
0.905988 0.110769
0.905988 0.112308
0.905988 0.113846
0.905988 0.115385
0.917878 0.116923
0.917878 0.118462
0.917878 0.12
0.917878 0.121538
0.917878 0.123077
0.930486 0.124615
0.930486 0.126154
0.930486 0.127692
0.930486 0.129231
0.930486 0.130769
0.930486 0.132308
0.930486 0.133846
0.930486 0.135385
0.930486 0.136923
0.9347 0.138462
0.9347 0.14
0.9347 0.141538
0.9347 0.143077
0.9347 0.144615
0.9347 0.146154
0.9347 0.147692
0.9347 0.149231
0.9347 0.150769
0.940035 0.152308
0.940035 0.153846
0.940035 0.155385
0.940035 0.156923
0.940035 0.158462
0.940035 0.16
0.940035 0.161538
0.943107 0.163077
0.943107 0.164615
0.943107 0.166154
0.943107 0.167692
0.944925 0.169231
0.944925 0.170769
0.944925 0.172308
0.944925 0.173846
0.944925 0.175385
0.944925 0.176923
0.949426 0.178462
0.949426 0.18
0.949426 0.181538
0.949426 0.183077
0.949426 0.184615
0.954174 0.186154
0.954174 0.187692
0.954174 0.189231
0.954174 0.190769
0.954174 0.192308
0.954174 0.193846
0.954174 0.195385
0.954174 0.196923
0.954174 0.198462
0.954174 0.2
0.954174 0.201538
0.954174 0.203077
0.958226 0.204615
0.958226 0.206154
0.958226 0.207692
0.958226 0.209231
0.958226 0.210769
0.958226 0.212308
0.958226 0.213846
0.958226 0.215385
0.958226 0.216923
0.963257 0.218462
0.963257 0.22
0.963257 0.221538
0.963257 0.223077
0.963257 0.224615
0.963257 0.226154
0.963257 0.227692
0.963257 0.229231
0.963257 0.230769
0.963257 0.232308
0.963257 0.233846
0.963257 0.235385
0.963257 0.236923
0.964405 0.238462
0.964405 0.24
0.964405 0.241538
0.964405 0.243077
0.964405 0.244615
0.964405 0.246154
0.964405 0.247692
0.964405 0.249231
0.964405 0.250769
0.97103 0.252308
0.97103 0.253846
0.97103 0.255385
0.97103 0.256923
0.97103 0.258462
0.97103 0.26
0.97103 0.261538
0.97103 0.263077
0.97103 0.264615
0.97103 0.266154
0.97103 0.267692
0.97103 0.269231
0.97103 0.270769
0.97103 0.272308
0.97103 0.273846
0.97103 0.275385
0.97103 0.276923
0.97103 0.278462
0.97103 0.28
0.97103 0.281538
0.973147 0.283077
0.973147 0.284615
0.973147 0.286154
0.973147 0.287692
0.973147 0.289231
0.973147 0.290769
0.975723 0.292308
0.975723 0.293846
0.975723 0.295385
0.975723 0.296923
0.975723 0.298462
0.975723 0.3
0.975723 0.301538
0.975723 0.303077
0.975723 0.304615
0.975723 0.306154
0.976066 0.307692
0.976066 0.309231
0.976066 0.310769
0.976066 0.312308
0.976066 0.313846
0.976066 0.315385
0.976066 0.316923
0.976066 0.318462
0.978234 0.32
0.978234 0.321538
0.978234 0.323077
0.978234 0.324615
0.978234 0.326154
0.978234 0.327692
0.978601 0.329231
0.978601 0.330769
0.978601 0.332308
0.978601 0.333846
0.978601 0.335385
0.978601 0.336923
0.978601 0.338462
0.978601 0.34
0.978601 0.341538
0.978601 0.343077
0.978601 0.344615
0.978601 0.346154
0.982939 0.347692
0.982939 0.349231
0.982939 0.350769
0.982939 0.352308
0.982939 0.353846
0.982939 0.355385
0.982939 0.356923
0.982939 0.358462
0.982939 0.36
0.986617 0.361538
0.986617 0.363077
0.986617 0.364615
0.986617 0.366154
0.986617 0.367692
0.986617 0.369231
0.990298 0.370769
0.990298 0.372308
0.990298 0.373846
0.990298 0.375385
0.993751 0.376923
0.993751 0.378462
0.993751 0.38
0.993751 0.381538
0.993751 0.383077
0.993751 0.384615
0.993751 0.386154
0.993751 0.387692
0.993751 0.389231
0.993751 0.390769
0.993751 0.392308
0.993751 0.393846
0.995281 0.395385
0.995281 0.396923
0.995281 0.398462
0.995281 0.4
0.995281 0.401538
0.995281 0.403077
0.995281 0.404615
0.995281 0.406154
0.995281 0.407692
0.995281 0.409231
0.995281 0.410769
0.995281 0.412308
0.995281 0.413846
0.995281 0.415385
0.995281 0.416923
0.995281 0.418462
0.995281 0.42
0.995281 0.421538
0.995281 0.423077
0.995281 0.424615
0.995281 0.426154
0.995281 0.427692
0.995281 0.429231
0.995281 0.430769
0.995281 0.432308
0.995281 0.433846
0.995281 0.435385
0.995281 0.436923
0.995281 0.438462
0.995281 0.44
0.995281 0.441538
0.995281 0.443077
0.995281 0.444615
0.995281 0.446154
0.995281 0.447692
0.995281 0.449231
0.995281 0.450769
0.995281 0.452308
0.995281 0.453846
0.995281 0.455385
0.995281 0.456923
0.996261 0.458462
0.996261 0.46
0.996261 0.461538
0.996261 0.463077
0.996261 0.464615
0.996261 0.466154
0.996261 0.467692
0.996261 0.469231
0.996261 0.470769
0.996261 0.472308
0.996261 0.473846
0.996261 0.475385
0.996261 0.476923
0.996261 0.478462
0.996261 0.48
0.996261 0.481538
0.996261 0.483077
0.996261 0.484615
0.996261 0.486154
0.996261 0.487692
0.996261 0.489231
0.996261 0.490769
0.996261 0.492308
0.996261 0.493846
0.996261 0.495385
0.996261 0.496923
0.996261 0.498462
0.996261 0.5
0.996261 0.501538
0.996261 0.503077
0.996261 0.504615
0.99661 0.506154
0.99661 0.507692
0.99661 0.509231
0.99661 0.510769
0.99661 0.512308
0.99661 0.513846
0.99661 0.515385
0.99661 0.516923
0.99661 0.518462
0.99661 0.52
0.99661 0.521538
0.99661 0.523077
0.99661 0.524615
0.99661 0.526154
0.99661 0.527692
0.99661 0.529231
0.99661 0.530769
0.99661 0.532308
0.99661 0.533846
0.99661 0.535385
0.99661 0.536923
0.99661 0.538462
0.99661 0.54
0.99661 0.541538
0.997443 0.543077
0.997443 0.544615
0.997443 0.546154
0.997443 0.547692
0.997443 0.549231
0.997443 0.550769
0.997443 0.552308
0.997443 0.553846
0.997443 0.555385
0.997443 0.556923
0.997443 0.558462
0.997443 0.56
0.997443 0.561538
0.997443 0.563077
0.997443 0.564615
0.997443 0.566154
0.997443 0.567692
0.997443 0.569231
0.997443 0.570769
0.997443 0.572308
0.997443 0.573846
0.997443 0.575385
0.997443 0.576923
0.997443 0.578462
0.998406 0.58
0.998406 0.581538
0.998406 0.583077
0.998406 0.584615
0.998406 0.586154
0.998406 0.587692
0.998406 0.589231
0.998406 0.590769
0.998406 0.592308
0.998406 0.593846
0.998406 0.595385
0.998406 0.596923
0.998406 0.598462
0.998406 0.6
0.998406 0.601538
0.998406 0.603077
0.998406 0.604615
0.998406 0.606154
0.998406 0.607692
0.998406 0.609231
0.998406 0.610769
0.998406 0.612308
0.998406 0.613846
0.998406 0.615385
0.998406 0.616923
0.998406 0.618462
0.998406 0.62
0.998406 0.621538
0.998406 0.623077
0.999161 0.624615
0.999161 0.626154
0.999161 0.627692
0.999161 0.629231
0.999161 0.630769
0.999161 0.632308
0.999161 0.633846
0.999161 0.635385
0.999161 0.636923
0.999161 0.638462
0.999161 0.64
0.999161 0.641538
0.999161 0.643077
0.999161 0.644615
0.999161 0.646154
0.999161 0.647692
0.999161 0.649231
0.999161 0.650769
0.999161 0.652308
0.999161 0.653846
0.999161 0.655385
0.999161 0.656923
0.999161 0.658462
0.999161 0.66
0.999161 0.661538
0.999161 0.663077
0.999161 0.664615
0.999161 0.666154
0.999161 0.667692
0.999161 0.669231
0.999161 0.670769
0.999161 0.672308
0.999161 0.673846
0.999161 0.675385
0.999161 0.676923
0.999161 0.678462
0.999161 0.68
0.999161 0.681538
0.999161 0.683077
0.999161 0.684615
0.999161 0.686154
0.999161 0.687692
0.999161 0.689231
0.999161 0.690769
0.999207 0.692308
0.999207 0.693846
0.999207 0.695385
0.999207 0.696923
0.999207 0.698462
0.999207 0.7
0.999207 0.701538
0.999207 0.703077
0.999207 0.704615
0.999207 0.706154
0.999207 0.707692
0.999207 0.709231
0.999207 0.710769
0.999207 0.712308
0.999207 0.713846
0.999207 0.715385
0.999207 0.716923
0.999207 0.718462
0.999207 0.72
0.999207 0.721538
0.999207 0.723077
0.999207 0.724615
0.999207 0.726154
0.999207 0.727692
0.999207 0.729231
0.999207 0.730769
0.999207 0.732308
1.00009 0.733846
1.00009 0.735385
1.00009 0.736923
1.00009 0.738462
1.00009 0.74
1.00009 0.741538
1.00009 0.743077
1.00009 0.744615
1.00009 0.746154
1.00009 0.747692
1.00009 0.749231
1.00009 0.750769
1.00009 0.752308
1.00009 0.753846
1.00009 0.755385
1.00009 0.756923
1.0003 0.758462
1.0003 0.76
1.0003 0.761538
1.0003 0.763077
1.0003 0.764615
1.0003 0.766154
1.0003 0.767692
1.0003 0.769231
1.0003 0.770769
1.0003 0.772308
1.0003 0.773846
1.0003 0.775385
1.0003 0.776923
1.0003 0.778462
1.0003 0.78
1.0003 0.781538
1.0003 0.783077
1.0003 0.784615
1.0003 0.786154
1.0003 0.787692
1.00426 0.789231
1.00426 0.790769
1.00426 0.792308
1.00426 0.793846
1.00426 0.795385
1.00426 0.796923
1.00426 0.798462
1.00426 0.8
1.00426 0.801538
1.00426 0.803077
1.00426 0.804615
1.00426 0.806154
1.00426 0.807692
1.00472 0.809231
1.00472 0.810769
1.00472 0.812308
1.00472 0.813846
1.00472 0.815385
1.00472 0.816923
1.00472 0.818462
1.00472 0.82
1.00472 0.821538
1.00472 0.823077
1.00472 0.824615
1.00472 0.826154
1.00472 0.827692
1.00472 0.829231
1.0069 0.830769
1.0069 0.832308
1.0069 0.833846
1.0069 0.835385
1.0069 0.836923
1.0069 0.838462
1.0069 0.84
1.0069 0.841538
1.0069 0.843077
1.0069 0.844615
1.0069 0.846154
1.0069 0.847692
1.0069 0.849231
1.0069 0.850769
1.0069 0.852308
1.0069 0.853846
1.00786 0.855385
1.00786 0.856923
1.00786 0.858462
1.00786 0.86
1.00786 0.861538
1.00786 0.863077
1.00786 0.864615
1.00786 0.866154
1.00786 0.867692
1.00786 0.869231
1.00786 0.870769
1.00786 0.872308
1.00786 0.873846
1.00786 0.875385
1.00786 0.876923
1.00786 0.878462
1.00786 0.88
1.00786 0.881538
1.00786 0.883077
1.00786 0.884615
1.00786 0.886154
1.00786 0.887692
1.00786 0.889231
1.00786 0.890769
1.00786 0.892308
1.00786 0.893846
1.00786 0.895385
1.00786 0.896923
1.00786 0.898462
1.00786 0.9
1.00786 0.901538
1.00786 0.903077
1.00786 0.904615
1.00786 0.906154
1.00786 0.907692
1.00786 0.909231
1.00786 0.910769
1.00786 0.912308
1.00786 0.913846
1.00846 0.915385
1.00846 0.916923
1.00846 0.918462
1.00846 0.92
1.00846 0.921538
1.00846 0.923077
1.00846 0.924615
1.00846 0.926154
1.00846 0.927692
1.00846 0.929231
1.00846 0.930769
1.00846 0.932308
1.00846 0.933846
1.00846 0.935385
1.00846 0.936923
1.00846 0.938462
1.00846 0.94
1.00846 0.941538
1.01034 0.943077
1.01034 0.944615
1.01034 0.946154
1.01034 0.947692
1.01034 0.949231
1.01034 0.950769
1.01034 0.952308
1.01034 0.953846
1.01034 0.955385
1.01034 0.956923
1.01034 0.958462
1.01034 0.96
1.01034 0.961538
1.01034 0.963077
1.01034 0.964615
1.01034 0.966154
1.01034 0.967692
1.01034 0.969231
1.01034 0.970769
1.01034 0.972308
1.01034 0.973846
1.01034 0.975385
1.01034 0.976923
1.01034 0.978462
1.01034 0.98
1.01034 0.981538
1.01034 0.983077
1.01034 0.984615
1.01034 0.986154
1.01034 0.987692
1.01034 0.989231
1.01034 0.990769
1.01034 0.992308
1.01034 0.993846
1.01034 0.995385
1.01034 0.996923
1.01034 0.998462
1.01034 1


==> satisfactionCDFs/sat_all_cdf_360p_sc_neutral_95_pct_60_reps_5000_Mbps.txt <==
0.297434 0.00158228
0.393004 0.00316456
0.393004 0.00474684
0.393004 0.00632911
0.393004 0.00791139
0.393004 0.00949367
0.393004 0.0110759
0.393004 0.0126582
0.393004 0.0142405
0.393004 0.0158228
0.393004 0.0174051
0.465956 0.0189873
0.523862 0.0205696
0.523862 0.0221519
0.523862 0.0237342
0.571187 0.0253165
0.571187 0.0268987
0.571187 0.028481
0.571187 0.0300633
0.571187 0.0316456
0.64442 0.0332278
0.64442 0.0348101
0.64442 0.0363924
0.64442 0.0379747
0.651766 0.039557
0.651766 0.0411392
0.651766 0.0427215
0.651766 0.0443038
0.651766 0.0458861
0.673505 0.0474684
0.673505 0.0490506
0.673505 0.0506329
0.673505 0.0522152
0.698938 0.0537975
0.698938 0.0553797
0.698938 0.056962
0.698938 0.0585443
0.698938 0.0601266
0.698938 0.0617089
0.698938 0.0632911
0.698938 0.0648734
0.698938 0.0664557
0.698938 0.068038
0.698938 0.0696203
0.698938 0.0712025
0.698938 0.0727848
0.713129 0.0743671
0.713129 0.0759494
0.713129 0.0775316
0.713129 0.0791139
0.72141 0.0806962
0.72141 0.0822785
0.72141 0.0838608
0.72141 0.085443
0.72141 0.0870253
0.790512 0.0886076
0.790512 0.0901899
0.790512 0.0917722
0.790512 0.0933544
0.791745 0.0949367
0.791745 0.096519
0.791745 0.0981013
0.791745 0.0996835
0.81649 0.101266
0.81649 0.102848
0.81649 0.10443
0.81649 0.106013
0.818538 0.107595
0.818538 0.109177
0.818538 0.110759
0.818538 0.112342
0.818538 0.113924
0.818538 0.115506
0.818538 0.117089
0.834937 0.118671
0.834937 0.120253
0.834937 0.121835
0.834937 0.123418
0.834937 0.125
0.834937 0.126582
0.834937 0.128165
0.834937 0.129747
0.834937 0.131329
0.834937 0.132911
0.834937 0.134494
0.834937 0.136076
0.838601 0.137658
0.838601 0.139241
0.838601 0.140823
0.838601 0.142405
0.838601 0.143987
0.838601 0.14557
0.838601 0.147152
0.838601 0.148734
0.858169 0.150316
0.858169 0.151899
0.858169 0.153481
0.858169 0.155063
0.858169 0.156646
0.858169 0.158228
0.858169 0.15981
0.858169 0.161392
0.858169 0.162975
0.858169 0.164557
0.858169 0.166139
0.858169 0.167722
0.858169 0.169304
0.858169 0.170886
0.873264 0.172468
0.873264 0.174051
0.873264 0.175633
0.873264 0.177215
0.873922 0.178797
0.886151 0.18038
0.886151 0.181962
0.886151 0.183544
0.886151 0.185127
0.886151 0.186709
0.886151 0.188291
0.886151 0.189873
0.886151 0.191456
0.886151 0.193038
0.889159 0.19462
0.889159 0.196203
0.889159 0.197785
0.889159 0.199367
0.889159 0.200949
0.889159 0.202532
0.899605 0.204114
0.899605 0.205696
0.917584 0.207278
0.917584 0.208861
0.917584 0.210443
0.917584 0.212025
0.917584 0.213608
0.919602 0.21519
0.919602 0.216772
0.919602 0.218354
0.919602 0.219937
0.919602 0.221519
0.919602 0.223101
0.919602 0.224684
0.919602 0.226266
0.919602 0.227848
0.919602 0.22943
0.919602 0.231013
0.919602 0.232595
0.924053 0.234177
0.924053 0.235759
0.924053 0.237342
0.924053 0.238924
0.924053 0.240506
0.924053 0.242089
0.924053 0.243671
0.924053 0.245253
0.938631 0.246835
0.938631 0.248418
0.938631 0.25
0.938631 0.251582
0.938631 0.253165
0.938631 0.254747
0.938631 0.256329
0.943426 0.257911
0.943426 0.259494
0.943426 0.261076
0.943426 0.262658
0.943426 0.264241
0.947594 0.265823
0.947594 0.267405
0.947594 0.268987
0.947594 0.27057
0.947594 0.272152
0.947594 0.273734
0.94852 0.275316
0.94852 0.276899
0.94852 0.278481
0.94852 0.280063
0.94852 0.281646
0.94852 0.283228
0.94852 0.28481
0.94852 0.286392
0.951345 0.287975
0.951345 0.289557
0.951345 0.291139
0.951345 0.292722
0.951345 0.294304
0.951345 0.295886
0.954731 0.297468
0.954731 0.299051
0.954731 0.300633
0.954731 0.302215
0.954731 0.303797
0.954731 0.30538
0.954731 0.306962
0.959472 0.308544
0.959472 0.310127
0.959472 0.311709
0.959472 0.313291
0.959472 0.314873
0.959781 0.316456
0.959781 0.318038
0.959781 0.31962
0.959781 0.321203
0.959781 0.322785
0.959781 0.324367
0.959781 0.325949
0.959781 0.327532
0.959781 0.329114
0.959781 0.330696
0.959781 0.332278
0.959781 0.333861
0.959781 0.335443
0.959781 0.337025
0.959781 0.338608
0.959781 0.34019
0.959781 0.341772
0.959781 0.343354
0.959781 0.344937
0.959781 0.346519
0.959781 0.348101
0.959781 0.349684
0.959781 0.351266
0.959781 0.352848
0.959781 0.35443
0.959781 0.356013
0.966225 0.357595
0.966225 0.359177
0.966225 0.360759
0.966225 0.362342
0.966225 0.363924
0.966225 0.365506
0.966225 0.367089
0.966225 0.368671
0.966225 0.370253
0.966225 0.371835
0.966225 0.373418
0.966225 0.375
0.966225 0.376582
0.966225 0.378165
0.966225 0.379747
0.969786 0.381329
0.969786 0.382911
0.969786 0.384494
0.969786 0.386076
0.969786 0.387658
0.969786 0.389241
0.969786 0.390823
0.969786 0.392405
0.969786 0.393987
0.969786 0.39557
0.969786 0.397152
0.969786 0.398734
0.969786 0.400316
0.969786 0.401899
0.969786 0.403481
0.969786 0.405063
0.969786 0.406646
0.969786 0.408228
0.969786 0.40981
0.969786 0.411392
0.969786 0.412975
0.977641 0.414557
0.977641 0.416139
0.977641 0.417722
0.977641 0.419304
0.977641 0.420886
0.977641 0.422468
0.980019 0.424051
0.980019 0.425633
0.980019 0.427215
0.980019 0.428797
0.980019 0.43038
0.980019 0.431962
0.980019 0.433544
0.980019 0.435127
0.980019 0.436709
0.980019 0.438291
0.987012 0.439873
0.987012 0.441456
0.987012 0.443038
0.987012 0.44462
0.987012 0.446203
0.987012 0.447785
0.987012 0.449367
0.987012 0.450949
0.987012 0.452532
0.987012 0.454114
0.987012 0.455696
0.987012 0.457278
0.987012 0.458861
0.987012 0.460443
0.987012 0.462025
0.987012 0.463608
0.987012 0.46519
0.987012 0.466772
0.987012 0.468354
0.987012 0.469937
0.987863 0.471519
0.987863 0.473101
0.987863 0.474684
0.987863 0.476266
0.987863 0.477848
0.987863 0.47943
0.987863 0.481013
0.987863 0.482595
0.987863 0.484177
0.987863 0.485759
0.987863 0.487342
0.987863 0.488924
0.987863 0.490506
0.987863 0.492089
0.987863 0.493671
0.987863 0.495253
0.987863 0.496835
0.987863 0.498418
0.988865 0.5
0.988865 0.501582
0.988865 0.503165
0.988865 0.504747
0.988865 0.506329
0.988865 0.507911
0.988865 0.509494
0.988865 0.511076
0.988865 0.512658
0.988865 0.514241
0.988865 0.515823
0.988865 0.517405
0.988865 0.518987
0.988865 0.52057
0.988865 0.522152
0.988865 0.523734
0.988865 0.525316
0.988865 0.526899
0.988865 0.528481
0.988865 0.530063
0.989424 0.531646
0.989424 0.533228
0.989424 0.53481
0.989424 0.536392
0.989424 0.537975
0.989424 0.539557
0.989424 0.541139
0.989424 0.542722
0.989424 0.544304
0.989424 0.545886
0.989424 0.547468
0.989424 0.549051
0.989424 0.550633
0.989424 0.552215
0.989424 0.553797
0.989424 0.55538
0.989424 0.556962
0.989424 0.558544
0.989424 0.560127
0.989424 0.561709
0.989424 0.563291
0.989424 0.564873
0.989424 0.566456
0.989424 0.568038
0.989424 0.56962
0.989424 0.571203
0.989424 0.572785
0.989847 0.574367
0.989847 0.575949
0.989847 0.577532
0.989847 0.579114
0.989847 0.580696
0.989847 0.582278
0.989847 0.583861
0.989847 0.585443
0.989847 0.587025
0.989847 0.588608
0.989847 0.59019
0.989847 0.591772
0.989847 0.593354
0.989847 0.594937
0.989847 0.596519
0.989847 0.598101
0.989847 0.599684
0.989847 0.601266
0.989847 0.602848
0.989847 0.60443
0.990285 0.606013
0.990285 0.607595
0.990285 0.609177
0.990285 0.610759
0.990285 0.612342
0.990285 0.613924
0.990285 0.615506
0.990285 0.617089
0.990285 0.618671
0.990285 0.620253
0.990285 0.621835
0.990285 0.623418
0.990285 0.625
0.990285 0.626582
0.990285 0.628165
0.990285 0.629747
0.990285 0.631329
0.990693 0.632911
0.990693 0.634494
0.990693 0.636076
0.990693 0.637658
0.990693 0.639241
0.990693 0.640823
0.990693 0.642405
0.990693 0.643987
0.990693 0.64557
0.990693 0.647152
0.990693 0.648734
0.990693 0.650316
0.990693 0.651899
0.990693 0.653481
0.990693 0.655063
0.990693 0.656646
0.990693 0.658228
0.990693 0.65981
0.990693 0.661392
0.992192 0.662975
0.992192 0.664557
0.992192 0.666139
0.992192 0.667722
0.992192 0.669304
0.992192 0.670886
0.992192 0.672468
0.992192 0.674051
0.992192 0.675633
0.992192 0.677215
0.992192 0.678797
0.992192 0.68038
0.992192 0.681962
0.992192 0.683544
0.992192 0.685127
0.992192 0.686709
0.992192 0.688291
0.992192 0.689873
0.992192 0.691456
0.992192 0.693038
0.992192 0.69462
0.992192 0.696203
0.992192 0.697785
0.992192 0.699367
0.992192 0.700949
0.992192 0.702532
0.992192 0.704114
0.992192 0.705696
0.992192 0.707278
0.992192 0.708861
0.992192 0.710443
0.992192 0.712025
0.992192 0.713608
0.992192 0.71519
0.992192 0.716772
0.992192 0.718354
0.992891 0.719937
0.992891 0.721519
0.992891 0.723101
0.992891 0.724684
0.992891 0.726266
0.992891 0.727848
0.992891 0.72943
0.992891 0.731013
0.992891 0.732595
0.992891 0.734177
0.992891 0.735759
0.992891 0.737342
0.992891 0.738924
0.992891 0.740506
0.992891 0.742089
0.992891 0.743671
0.992891 0.745253
0.992891 0.746835
0.992891 0.748418
0.992891 0.75
0.994854 0.751582
0.994854 0.753165
0.994854 0.754747
0.994854 0.756329
0.994854 0.757911
0.994854 0.759494
0.994854 0.761076
0.994854 0.762658
0.994854 0.764241
0.994854 0.765823
0.994854 0.767405
0.994854 0.768987
0.994854 0.77057
0.994854 0.772152
0.994854 0.773734
0.994854 0.775316
0.994854 0.776899
0.994854 0.778481
0.996998 0.780063
0.996998 0.781646
0.996998 0.783228
0.996998 0.78481
0.996998 0.786392
0.996998 0.787975
0.996998 0.789557
0.996998 0.791139
0.996998 0.792722
0.996998 0.794304
0.996998 0.795886
0.996998 0.797468
0.996998 0.799051
0.996998 0.800633
0.996998 0.802215
0.996998 0.803797
0.996998 0.80538
0.996998 0.806962
0.996998 0.808544
0.996998 0.810127
0.996998 0.811709
0.996998 0.813291
0.996998 0.814873
0.996998 0.816456
0.996998 0.818038
0.996998 0.81962
0.996998 0.821203
0.996998 0.822785
0.996998 0.824367
0.996998 0.825949
0.996998 0.827532
0.996998 0.829114
0.996998 0.830696
0.996998 0.832278
0.996998 0.833861
0.996998 0.835443
0.996998 0.837025
0.996998 0.838608
0.996998 0.84019
0.996998 0.841772
0.996998 0.843354
0.996998 0.844937
0.996998 0.846519
0.996998 0.848101
0.996998 0.849684
0.996998 0.851266
0.996998 0.852848
0.996998 0.85443
0.996998 0.856013
0.996998 0.857595
0.996998 0.859177
0.996998 0.860759
0.996998 0.862342
0.996998 0.863924
1.00588 0.865506
1.00588 0.867089
1.00588 0.868671
1.00588 0.870253
1.00588 0.871835
1.00588 0.873418
1.00588 0.875
1.00588 0.876582
1.00588 0.878165
1.00588 0.879747
1.00588 0.881329
1.00588 0.882911
1.00588 0.884494
1.00588 0.886076
1.00588 0.887658
1.00588 0.889241
1.00588 0.890823
1.00588 0.892405
1.00588 0.893987
1.00873 0.89557
1.00873 0.897152
1.00873 0.898734
1.00873 0.900316
1.00873 0.901899
1.00873 0.903481
1.00873 0.905063
1.00873 0.906646
1.00873 0.908228
1.00873 0.90981
1.00873 0.911392
1.00873 0.912975
1.00873 0.914557
1.00873 0.916139
1.00873 0.917722
1.00873 0.919304
1.00873 0.920886
1.00873 0.922468
1.00873 0.924051
1.00873 0.925633
1.00873 0.927215
1.00873 0.928797
1.00873 0.93038
1.00873 0.931962
1.00873 0.933544
1.00873 0.935127
1.00873 0.936709
1.00873 0.938291
1.00873 0.939873
1.00873 0.941456
1.00873 0.943038
1.00873 0.94462
1.00873 0.946203
1.00873 0.947785
1.00873 0.949367
1.00873 0.950949
1.00873 0.952532
1.00873 0.954114
1.00873 0.955696
1.00873 0.957278
1.00873 0.958861
1.00873 0.960443
1.00873 0.962025
1.00873 0.963608
1.00873 0.96519
1.00873 0.966772
1.00873 0.968354
1.00873 0.969937
1.00873 0.971519
1.00873 0.973101
1.00873 0.974684
1.00873 0.976266
1.00873 0.977848
1.00873 0.97943
1.00873 0.981013
1.00873 0.982595
1.00873 0.984177
1.00873 0.985759
1.00873 0.987342
1.00873 0.988924
1.00873 0.990506
1.00873 0.992089
1.00873 0.993671
1.00873 0.995253
1.00873 0.996835
1.00873 0.998418
1.00873 1


==> satisfactionCDFs/sat_all_cdf_720p_sc_neutral_95_pct_60_reps_5000_Mbps.txt <==
0.442901 0.00160514
0.442901 0.00321027
0.442901 0.00481541
0.442901 0.00642055
0.442901 0.00802568
0.442901 0.00963082
0.442901 0.011236
0.462381 0.0128411
0.462381 0.0144462
0.462381 0.0160514
0.543093 0.0176565
0.543093 0.0192616
0.543093 0.0208668
0.543093 0.0224719
0.543093 0.024077
0.543093 0.0256822
0.543093 0.0272873
0.569443 0.0288925
0.569443 0.0304976
0.581637 0.0321027
0.614895 0.0337079
0.614895 0.035313
0.614895 0.0369181
0.614895 0.0385233
0.634701 0.0401284
0.634701 0.0417335
0.634701 0.0433387
0.634701 0.0449438
0.634701 0.046549
0.634701 0.0481541
0.634701 0.0497592
0.661494 0.0513644
0.661494 0.0529695
0.661494 0.0545746
0.661494 0.0561798
0.661494 0.0577849
0.661494 0.05939
0.669101 0.0609952
0.669101 0.0626003
0.669101 0.0642055
0.669748 0.0658106
0.669748 0.0674157
0.669748 0.0690209
0.669748 0.070626
0.669748 0.0722311
0.669748 0.0738363
0.669748 0.0754414
0.685365 0.0770466
0.685365 0.0786517
0.685365 0.0802568
0.685365 0.081862
0.702583 0.0834671
0.702583 0.0850722
0.702583 0.0866774
0.702583 0.0882825
0.743948 0.0898876
0.743948 0.0914928
0.743948 0.0930979
0.743948 0.094703
0.743948 0.0963082
0.743948 0.0979133
0.743948 0.0995185
0.754917 0.101124
0.754917 0.102729
0.754917 0.104334
0.754917 0.105939
0.754917 0.107544
0.754917 0.109149
0.754917 0.110754
0.754917 0.11236
0.754917 0.113965
0.754917 0.11557
0.754917 0.117175
0.754917 0.11878
0.75648 0.120385
0.760175 0.12199
0.760175 0.123596
0.760175 0.125201
0.760175 0.126806
0.760175 0.128411
0.765291 0.130016
0.765291 0.131621
0.765291 0.133226
0.765291 0.134831
0.765291 0.136437
0.765291 0.138042
0.765291 0.139647
0.765291 0.141252
0.778342 0.142857
0.778342 0.144462
0.809884 0.146067
0.809884 0.147673
0.809884 0.149278
0.809884 0.150883
0.809884 0.152488
0.809884 0.154093
0.809884 0.155698
0.809884 0.157303
0.809884 0.158909
0.817605 0.160514
0.817605 0.162119
0.817605 0.163724
0.817605 0.165329
0.817605 0.166934
0.821374 0.168539
0.821374 0.170144
0.821374 0.17175
0.821374 0.173355
0.821374 0.17496
0.821374 0.176565
0.821374 0.17817
0.821374 0.179775
0.821374 0.18138
0.829507 0.182986
0.829507 0.184591
0.829507 0.186196
0.829507 0.187801
0.832081 0.189406
0.832081 0.191011
0.832081 0.192616
0.832081 0.194222
0.832081 0.195827
0.832081 0.197432
0.832081 0.199037
0.832081 0.200642
0.832081 0.202247
0.832081 0.203852
0.832081 0.205457
0.834282 0.207063
0.834282 0.208668
0.834282 0.210273
0.834282 0.211878
0.834282 0.213483
0.834282 0.215088
0.842893 0.216693
0.842893 0.218299
0.842893 0.219904
0.842893 0.221509
0.842893 0.223114
0.845766 0.224719
0.845766 0.226324
0.845766 0.227929
0.845766 0.229535
0.845766 0.23114
0.845766 0.232745
0.856037 0.23435
0.856037 0.235955
0.865621 0.23756
0.865621 0.239165
0.865621 0.24077
0.884074 0.242376
0.884074 0.243981
0.884074 0.245586
0.884074 0.247191
0.884074 0.248796
0.884074 0.250401
0.884074 0.252006
0.894606 0.253612
0.894606 0.255217
0.894606 0.256822
0.894606 0.258427
0.905344 0.260032
0.905344 0.261637
0.905344 0.263242
0.905344 0.264848
0.905344 0.266453
0.905344 0.268058
0.905344 0.269663
0.905344 0.271268
0.905344 0.272873
0.910213 0.274478
0.910213 0.276083
0.910213 0.277689
0.910213 0.279294
0.910213 0.280899
0.910213 0.282504
0.910213 0.284109
0.910213 0.285714
0.910213 0.287319
0.914711 0.288925
0.914711 0.29053
0.914711 0.292135
0.914711 0.29374
0.914711 0.295345
0.914711 0.29695
0.914711 0.298555
0.914711 0.300161
0.922263 0.301766
0.922263 0.303371
0.922263 0.304976
0.927192 0.306581
0.927192 0.308186
0.927192 0.309791
0.927192 0.311396
0.927192 0.313002
0.927192 0.314607
0.935765 0.316212
0.935765 0.317817
0.935765 0.319422
0.935765 0.321027
0.935765 0.322632
0.935765 0.324238
0.935765 0.325843
0.935765 0.327448
0.939226 0.329053
0.939226 0.330658
0.939226 0.332263
0.939226 0.333868
0.939226 0.335474
0.939226 0.337079
0.939226 0.338684
0.942668 0.340289
0.942668 0.341894
0.942668 0.343499
0.942668 0.345104
0.942668 0.346709
0.942668 0.348315
0.942668 0.34992
0.942668 0.351525
0.942668 0.35313
0.942668 0.354735
0.942668 0.35634
0.942668 0.357945
0.942668 0.359551
0.942668 0.361156
0.942668 0.362761
0.945869 0.364366
0.945869 0.365971
0.945869 0.367576
0.945869 0.369181
0.945869 0.370787
0.945869 0.372392
0.945869 0.373997
0.947968 0.375602
0.947968 0.377207
0.947968 0.378812
0.947968 0.380417
0.947968 0.382022
0.947968 0.383628
0.947968 0.385233
0.947968 0.386838
0.947968 0.388443
0.947968 0.390048
0.947968 0.391653
0.947968 0.393258
0.947968 0.394864
0.947968 0.396469
0.947968 0.398074
0.955286 0.399679
0.955286 0.401284
0.955286 0.402889
0.955286 0.404494
0.955286 0.4061
0.955286 0.407705
0.955286 0.40931
0.959379 0.410915
0.959379 0.41252
0.959379 0.414125
0.959379 0.41573
0.959379 0.417335
0.959379 0.418941
0.959379 0.420546
0.959379 0.422151
0.959379 0.423756
0.961247 0.425361
0.961247 0.426966
0.961247 0.428571
0.961247 0.430177
0.961247 0.431782
0.961247 0.433387
0.961247 0.434992
0.961247 0.436597
0.961247 0.438202
0.961247 0.439807
0.962294 0.441413
0.962294 0.443018
0.962294 0.444623
0.962294 0.446228
0.962294 0.447833
0.962294 0.449438
0.962294 0.451043
0.963749 0.452648
0.963749 0.454254
0.963749 0.455859
0.963749 0.457464
0.963749 0.459069
0.963749 0.460674
0.963749 0.462279
0.963749 0.463884
0.963749 0.46549
0.963749 0.467095
0.963749 0.4687
0.963749 0.470305
0.963749 0.47191
0.963749 0.473515
0.963749 0.47512
0.963749 0.476726
0.963749 0.478331
0.963749 0.479936
0.963749 0.481541
0.963749 0.483146
0.963749 0.484751
0.963749 0.486356
0.963749 0.487961
0.963749 0.489567
0.963749 0.491172
0.963749 0.492777
0.964219 0.494382
0.964219 0.495987
0.964219 0.497592
0.964219 0.499197
0.964219 0.500803
0.964219 0.502408
0.964219 0.504013
0.964219 0.505618
0.964219 0.507223
0.964219 0.508828
0.964219 0.510433
0.964219 0.512039
0.964219 0.513644
0.964219 0.515249
0.964219 0.516854
0.964219 0.518459
0.964219 0.520064
0.967739 0.521669
0.967739 0.523274
0.967739 0.52488
0.967739 0.526485
0.967739 0.52809
0.967739 0.529695
0.967739 0.5313
0.967739 0.532905
0.967739 0.53451
0.967739 0.536116
0.967739 0.537721
0.967739 0.539326
0.967739 0.540931
0.967739 0.542536
0.967739 0.544141
0.967739 0.545746
0.974386 0.547352
0.974386 0.548957
0.974386 0.550562
0.974386 0.552167
0.974386 0.553772
0.974386 0.555377
0.974386 0.556982
0.974386 0.558587
0.974386 0.560193
0.974386 0.561798
0.974386 0.563403
0.974386 0.565008
0.975556 0.566613
0.975556 0.568218
0.975556 0.569823
0.975556 0.571429
0.975556 0.573034
0.975556 0.574639
0.975556 0.576244
0.975556 0.577849
0.975556 0.579454
0.975556 0.581059
0.975556 0.582665
0.975556 0.58427
0.975556 0.585875
0.975556 0.58748
0.975556 0.589085
0.975556 0.59069
0.975556 0.592295
0.975556 0.593901
0.975556 0.595506
0.975556 0.597111
0.975556 0.598716
0.975556 0.600321
0.975556 0.601926
0.975556 0.603531
0.975556 0.605136
0.975556 0.606742
0.975556 0.608347
0.975556 0.609952
0.975556 0.611557
0.975556 0.613162
0.975556 0.614767
0.975556 0.616372
0.975556 0.617977
0.975556 0.619583
0.975556 0.621188
0.975967 0.622793
0.975967 0.624398
0.975967 0.626003
0.975967 0.627608
0.975967 0.629214
0.975967 0.630819
0.975967 0.632424
0.975967 0.634029
0.975967 0.635634
0.975967 0.637239
0.975967 0.638844
0.975967 0.640449
0.975967 0.642055
0.975967 0.64366
0.975967 0.645265
0.982267 0.64687
0.982267 0.648475
0.982267 0.65008
0.982267 0.651685
0.982267 0.653291
0.982267 0.654896
0.982267 0.656501
0.985829 0.658106
0.985829 0.659711
0.985829 0.661316
0.985829 0.662921
0.985829 0.664526
0.985829 0.666132
0.985829 0.667737
0.985829 0.669342
0.985829 0.670947
0.985829 0.672552
0.985829 0.674157
0.985829 0.675762
0.985829 0.677368
0.985829 0.678973
0.985829 0.680578
0.985829 0.682183
0.985829 0.683788
0.985829 0.685393
0.985829 0.686998
0.985829 0.688604
0.985829 0.690209
0.985829 0.691814
0.985829 0.693419
0.985829 0.695024
0.985829 0.696629
0.985829 0.698234
0.985829 0.699839
0.986023 0.701445
0.986023 0.70305
0.986023 0.704655
0.986023 0.70626
0.986023 0.707865
0.986023 0.70947
0.986023 0.711075
0.986023 0.712681
0.986023 0.714286
0.986023 0.715891
0.986023 0.717496
0.986023 0.719101
0.98631 0.720706
0.98631 0.722311
0.98631 0.723917
0.98631 0.725522
0.98631 0.727127
0.98631 0.728732
0.98631 0.730337
0.98631 0.731942
0.98631 0.733547
0.98631 0.735152
0.98631 0.736758
0.98631 0.738363
0.98631 0.739968
0.98631 0.741573
0.98631 0.743178
0.98631 0.744783
0.98631 0.746388
0.98631 0.747994
0.98631 0.749599
0.98631 0.751204
0.98631 0.752809
0.98631 0.754414
0.98631 0.756019
0.98631 0.757624
0.98631 0.75923
0.98631 0.760835
0.98631 0.76244
0.98631 0.764045
0.98631 0.76565
0.986764 0.767255
0.986764 0.76886
0.986764 0.770465
0.986764 0.772071
0.986764 0.773676
0.986764 0.775281
0.986764 0.776886
0.986764 0.778491
0.986764 0.780096
0.986764 0.781701
0.986764 0.783307
0.986764 0.784912
0.986764 0.786517
0.986764 0.788122
0.986764 0.789727
0.986764 0.791332
0.986764 0.792937
0.986764 0.794543
0.986764 0.796148
0.986764 0.797753
0.986764 0.799358
0.989933 0.800963
0.989933 0.802568
0.989933 0.804173
0.989933 0.805779
0.989933 0.807384
0.989933 0.808989
0.989933 0.810594
0.989933 0.812199
0.989933 0.813804
0.989933 0.815409
0.989933 0.817014
0.989933 0.81862
0.989933 0.820225
0.989933 0.82183
0.989933 0.823435
0.989933 0.82504
0.989933 0.826645
0.989933 0.82825
0.989933 0.829856
0.989933 0.831461
0.989933 0.833066
0.989933 0.834671
0.991616 0.836276
0.991616 0.837881
0.991616 0.839486
0.991616 0.841092
0.991616 0.842697
0.991616 0.844302
0.991616 0.845907
0.991616 0.847512
0.991616 0.849117
0.991616 0.850722
0.991616 0.852327
0.991616 0.853933
0.991616 0.855538
0.991616 0.857143
0.991616 0.858748
0.991616 0.860353
0.991741 0.861958
0.991741 0.863563
0.991741 0.865169
0.991741 0.866774
0.991741 0.868379
0.991741 0.869984
0.991741 0.871589
0.991741 0.873194
0.991741 0.874799
0.99476 0.876405
0.99476 0.87801
0.99476 0.879615
0.99476 0.88122
0.99476 0.882825
0.99476 0.88443
0.99476 0.886035
0.99476 0.88764
0.99476 0.889246
0.99476 0.890851
0.99476 0.892456
0.99476 0.894061
0.995112 0.895666
0.995112 0.897271
0.995112 0.898876
0.995112 0.900482
0.998357 0.902087
0.998357 0.903692
0.998357 0.905297
0.998357 0.906902
0.998357 0.908507
0.998357 0.910112
0.998357 0.911717
0.998357 0.913323
0.998357 0.914928
1.00024 0.916533
1.00024 0.918138
1.00024 0.919743
1.00024 0.921348
1.00024 0.922953
1.00024 0.924559
1.00024 0.926164
1.00024 0.927769
1.00024 0.929374
1.00024 0.930979
1.00024 0.932584
1.00024 0.934189
1.00024 0.935795
1.00121 0.9374
1.00121 0.939005
1.00121 0.94061
1.00121 0.942215
1.00121 0.94382
1.00121 0.945425
1.00121 0.94703
1.00235 0.948636
1.00235 0.950241
1.00235 0.951846
1.00235 0.953451
1.00235 0.955056
1.00235 0.956661
1.00235 0.958266
1.00235 0.959872
1.00235 0.961477
1.00235 0.963082
1.00235 0.964687
1.00235 0.966292
1.00431 0.967897
1.00431 0.969502
1.00431 0.971108
1.00431 0.972713
1.00431 0.974318
1.00431 0.975923
1.00431 0.977528
1.00431 0.979133
1.00431 0.980738
1.00431 0.982343
1.00472 0.983949
1.00472 0.985554
1.00472 0.987159
1.00472 0.988764
1.00472 0.990369
1.00472 0.991974
1.00472 0.993579
1.00472 0.995185
1.00472 0.99679
1.00472 0.998395
1.00472 1


==> simulations/apple_uperc_dperc_served_time_cdf.csv <==
served_time,cdf
0,0.006
0.0600000000000001,0.008
0.08,0.01
0.11,0.012
0.14,0.014
0.15,0.016
0.16,0.018
0.17,0.022
0.2,0.028
0.22,0.03
0.23,0.032
0.25,0.036
0.27,0.04
0.28,0.044
0.3,0.046
0.34,0.048
0.36,0.05
0.37,0.054
0.38,0.056
0.39,0.06
0.4,0.066
0.41,0.07
0.42,0.078
0.43,0.08
0.44,0.082
0.45,0.094
0.46,0.104
0.48,0.112
0.49,0.118
0.5,0.124
0.51,0.126
0.52,0.13
0.53,0.136
0.54,0.142
0.55,0.148
0.56,0.15
0.57,0.152
0.58,0.162
0.59,0.166
0.6,0.182
0.61,0.194
0.63,0.202
0.64,0.21
0.65,0.214
0.66,0.228
0.67,0.24
0.68,0.25
0.69,0.262
0.7,0.282
0.71,0.292
0.72,0.308
0.73,0.316
0.74,0.328
0.75,0.348
0.76,0.366
0.77,0.382
0.78,0.396
0.79,0.406
0.8,0.428
0.81,0.444
0.82,0.466
0.83,0.484
0.84,0.502
0.85,0.528
0.86,0.532
0.87,0.564
0.88,0.582
0.89,0.616
0.9,0.642
0.91,0.66
0.92,0.672
0.93,0.698
0.94,0.72
0.95,0.74
0.96,0.774
0.97,0.798
0.98,0.828
0.99,0.886
1,1


==> simulations/dash-user-0.csv <==
srvr_schema_version,srvr_timestamp,client_real_address,client_delta_user_time,client_uuid,client_elapsed_target,client_received,client_timestamp,client_connect_time,client_iteration,client_remote_address,client_elapsed,client_platform,client_rate,client_version,client_delta_sys_time,client_internal_address,client_request_ticks,bw,bw_bits,bw_kbps,bw_mbps,client_received_kb,client_received_mb
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,25129,1383265898,0.151299117627786,0,163.7.129.19,0.60793075656693,win32,100,0.004016009,0,172.22.38.137,127836.095410031,41335.2996678552,330682.397342842,322.932028655119,0.315363309233515,24.5400390625,0.0239648818969727
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,75129,1383265899,0.151299117627786,1,163.7.129.19,0.609319340859656,win32,300,0.004016009,0,172.22.38.137,127836.704620909,123299.877358241,986399.01886593,963.28029186126,0.940703410020762,73.3681640625,0.0716485977172852
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,225130,1383265900,0.151299117627786,2,163.7.129.19,0.916075157598243,win32,900,0.004016009,0,172.22.38.137,127837.315222256,245754.945031196,1966039.56024956,1919.96050805622,1.87496143364865,219.853515625,0.214700698852539
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,375130,1383265901,0.151299117627786,3,163.7.129.19,0.913044604836614,win32,1500,0.004016009,0,172.22.38.137,127838.232577674,410856.159724122,3286849.27779298,3209.81374784471,3.1345837381296,366.337890625,0.357751846313477
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,750130,1383265902,0.151299117627786,4,163.7.129.19,1.0647054304427,win32,3000,0.004016009,0,172.22.38.137,127839.146918463,704542.287990491,5636338.30392393,5504.23662492571,5.37523107902901,732.548828125,0.71537971496582
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,1250131,1383265903,0.151299117627786,5,163.7.129.19,1.06388647160202,win32,5000,0.004016009,0.0156001000000003,172.22.38.137,127840.212916795,1175060.52889039,9400484.23112312,9180.16038195617,8.96500037300407,1220.8310546875,1.19221782684326
3,1383265920,205.175.116.64,0.0156001000000003,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265905,0.151299117627786,6,163.7.129.19,1.96834478963865,win32,7000,0.004016009,0,172.22.38.137,127841.278097915,889138.432053507,7113107.45642806,6946.39400041803,6.78358789103323,1709.1123046875,1.66905498504639
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265907,0.151299117627786,7,163.7.129.19,1.97050085975206,win32,7000,0.004016009,0.0312002000000007,172.22.38.137,127843.247750762,888165.560212043,7105324.48169634,6938.79343915658,6.77616546792635,1709.1123046875,1.66905498504639
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265909,0.151299117627786,8,163.7.129.19,1.97000002794084,win32,7000,0.004016009,0.0156001000000003,172.22.38.137,127845.219595507,888391.357958172,7107130.86366538,6940.55748404822,6.77788816801584,1709.1123046875,1.66905498504639
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265911,0.151299117627786,9,163.7.129.19,1.96837272614357,win32,7000,0.004016009,0.0312002000000007,172.22.38.137,127847.190893396,889125.812786916,7113006.50229533,6946.29541239778,6.78349161366971,1709.1123046875,1.66905498504639
3,1383265920,205.175.116.64,0.0156001000000003,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265913,0.151299117627786,10,163.7.129.19,1.82045539307001,win32,7000,0.004016009,0.0156001000000003,172.22.38.137,127849.160565798,961369.889458585,7690959.11566868,7510.70226139519,7.33467017714374,1709.1123046875,1.66905498504639
3,1383265920,205.175.116.64,0.0156001000000003,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265915,0.151299117627786,11,163.7.129.19,1.81976612949802,win32,7000,0.004016009,0,172.22.38.137,127850.982324429,961734.022647609,7693872.18118087,7513.54705193444,7.33744829290473,1709.1123046875,1.66905498504639
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265916,0.151299117627786,12,163.7.129.19,1.820494574029,win32,7000,0.004016009,0,172.22.38.137,127852.803388559,961349.198710724,7690793.58968579,7510.54061492753,7.33451231926517,1709.1123046875,1.66905498504639
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265918,0.151299117627786,13,163.7.129.19,1.81934694213851,win32,7000,0.004016009,0,172.22.38.137,127854.625320537,961955.611359562,7695644.8908765,7515.27821374658,7.33913888061189,1709.1123046875,1.66905498504639
3,1383265920,205.175.116.64,0,23b535f0-6355-465a-a538-086e5b429429,2,1750131,1383265920,0.151299117627786,14,163.7.129.19,1.81828905628936,win32,7000,0.004016009,0,172.22.38.137,127856.445970577,962515.279925595,7700122.23940476,7519.65062441871,7.3434088129089,1709.1123046875,1.66905498504639


==> simulations/dash-user-1.csv <==
srvr_schema_version,srvr_timestamp,client_real_address,client_delta_user_time,client_uuid,client_elapsed_target,client_received,client_timestamp,client_connect_time,client_iteration,client_remote_address,client_elapsed,client_platform,client_rate,client_version,client_delta_sys_time,client_internal_address,client_request_ticks,bw,bw_bits,bw_kbps,bw_mbps,client_received_kb,client_received_mb
3,1383281281,74.202.252.82,0,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,25129,1383281215,0.171828985214233,0,163.7.129.19,0.692744016647339,darwin,100,0.004016009,0,10.217.216.157,1383281214.52449,36274.5825241716,290196.660193373,283.395175970091,0.276753101533292,24.5400390625,0.0239648818969727
3,1383281281,74.202.252.82,0,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,62629,1383281215,0.171828985214233,1,163.7.129.19,0.522385120391846,darwin,250,0.004016009,0,10.217.216.157,1383281215.2182,119890.474585152,959123.796681213,936.644332696497,0.914691731148923,61.1611328125,0.059727668762207
3,1383281281,74.202.252.82,0.00999999999999091,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,225130,1383281216,0.171828985214233,2,163.7.129.19,0.698579072952271,darwin,900,0.004016009,0,10.217.216.157,1383281215.74149,322268.457096168,2578147.65676935,2517.72232106382,2.45871320416388,219.853515625,0.214700698852539
3,1383281281,74.202.252.82,0.0200000000000102,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,625130,1383281218,0.171828985214233,3,163.7.129.19,1.73102307319641,darwin,2500,0.004016009,0.0100000000000016,10.217.216.157,1383281216.44093,361133.256788813,2889066.05431051,2821.3535686626,2.75522809439707,610.478515625,0.596170425415039
3,1383281281,74.202.252.82,0.019999999999996,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,625130,1383281219,0.171828985214233,4,163.7.129.19,1.562087059021,darwin,2500,0.004016009,0.00999999999999801,10.217.216.157,1383281218.17283,400188.962830141,3201511.70264113,3126.47627211048,3.05319948448289,610.478515625,0.596170425415039
3,1383281281,74.202.252.82,0.0300000000000011,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,750130,1383281222,0.171828985214233,5,163.7.129.19,2.76910519599915,darwin,3000,0.004016009,0.0200000000000031,10.217.216.157,1383281219.73582,270892.561641862,2167140.4931349,2116.34813782705,2.06674622834673,732.548828125,0.71537971496582
3,1383281281,74.202.252.82,0.0100000000000051,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,300130,1383281223,0.171828985214233,6,163.7.129.19,1.16993188858032,darwin,1200,0.004016009,0,10.217.216.157,1383281222.50602,256536.3017536,2052290.4140288,2004.18985745,1.95721665766601,293.095703125,0.286226272583008
3,1383281281,74.202.252.82,0.019999999999996,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,500130,1383281225,0.171828985214233,7,163.7.129.19,1.73860287666321,darwin,2000,0.004016009,0.00999999999999801,10.217.216.157,1383281223.67693,287662.011097018,2301296.08877615,2247.35946169545,2.19468697431197,488.408203125,0.476961135864258
3,1383281281,74.202.252.82,0.019999999999996,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,500130,1383281227,0.171828985214233,8,163.7.129.19,1.73372888565063,darwin,2000,0.004016009,0.0100000000000016,10.217.216.157,1383281225.41642,288470.708505449,2307765.66804359,2253.67741019882,2.20085684589729,488.408203125,0.476961135864258
3,1383281281,74.202.252.82,0.019999999999996,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,500130,1383281228,0.171828985214233,9,163.7.129.19,1.68271112442017,darwin,2000,0.004016009,0,10.217.216.157,1383281227.15122,297216.79065522,2377734.32524176,2322.00617699391,2.26758415722061,488.408203125,0.476961135864258
3,1383281281,74.202.252.82,0.0200000000000102,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,500130,1383281230,0.171828985214233,10,163.7.129.19,1.56504702568054,darwin,2000,0.004016009,0.00999999999999801,10.217.216.157,1383281228.83483,319562.282662098,2556498.26129678,2496.58033329764,2.43806673173597,488.408203125,0.476961135864258
3,1383281281,74.202.252.82,0.019999999999996,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,625130,1383281232,0.171828985214233,11,163.7.129.19,1.91073489189148,darwin,2500,0.004016009,0.0100000000000016,10.217.216.157,1383281230.40801,327167.312772087,2617338.5021767,2555.99463103193,2.49608850686712,610.478515625,0.596170425415039
3,1383281281,74.202.252.82,0.019999999999996,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,625130,1383281234,0.171828985214233,12,163.7.129.19,1.84504890441895,darwin,2500,0.004016009,0.00999999999999801,10.217.216.157,1383281232.31954,338814.867455705,2710518.93964564,2646.99115199769,2.58495229687275,610.478515625,0.596170425415039
3,1383281281,74.202.252.82,0.0200000000000102,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,625130,1383281235,0.171828985214233,13,163.7.129.19,1.74088191986084,darwin,2500,0.004016009,0.0100000000000016,10.217.216.157,1383281234.16569,359088.110955837,2872704.8876467,2805.37586684248,2.73962486996336,610.478515625,0.596170425415039
3,1383281281,74.202.252.82,0.019999999999996,1ea1acd7-3a57-4474-9be7-f5c56d566922,2,625130,1383281237,0.171828985214233,14,163.7.129.19,1.66824197769165,darwin,2500,0.004016009,0.0100000000000016,10.217.216.157,1383281235.9075,374723.816064738,2997790.5285179,2927.52981300576,2.85891583301344,610.478515625,0.596170425415039


==> simulations/dash-user-2.csv <==
srvr_schema_version,srvr_timestamp,client_real_address,client_delta_user_time,client_uuid,client_elapsed_target,client_received,client_timestamp,client_connect_time,client_iteration,client_remote_address,client_elapsed,client_platform,client_rate,client_version,client_delta_sys_time,client_internal_address,client_request_ticks,bw,bw_bits,bw_kbps,bw_mbps,client_received_kb,client_received_mb
3,1383301076,178.20.55.2,0.00999999999999801,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,25129,1383301054,0.305686950683594,0,163.7.129.19,0.952435970306396,linux2,100,0.004016009,0,10.0.1.22,1383301053.79376,26383.9258316925,211071.40665354,206.124420560097,0.20129337945322,24.5400390625,0.0239648818969727
3,1383301076,178.20.55.2,0.00999999999999801,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,50129,1383301055,0.305686950683594,1,163.7.129.19,0.947504043579102,linux2,200,0.004016009,0,10.0.1.22,1383301054.74843,52906.3705212726,423250.964170181,413.331019697442,0.403643573923283,48.9541015625,0.0478067398071289
3,1383301076,178.20.55.2,0.0200000000000031,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,100130,1383301056,0.305686950683594,2,163.7.129.19,0.944212198257446,linux2,400,0.004016009,0,10.0.1.22,1383301055.69699,106046.077549931,848368.620399449,828.484980858836,0.809067364119957,97.783203125,0.0954914093017578
3,1383301076,178.20.55.2,0.00999999999999801,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,175130,1383301057,0.305686950683594,3,163.7.129.19,0.961229085922241,linux2,700,0.004016009,0.00999999999999801,10.0.1.22,1383301056.64298,182193.820978662,1457550.5678293,1423.3892263958,1.39002854140215,171.025390625,0.167016983032227
3,1383301076,178.20.55.2,0.0300000000000011,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,300130,1383301058,0.305686950683594,4,163.7.129.19,0.990230083465576,linux2,1200,0.004016009,0,10.0.1.22,1383301057.60597,303091.175486827,2424729.40389461,2367.89980849083,2.31240215672933,293.095703125,0.286226272583008
3,1383301076,178.20.55.2,0.0399999999999991,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,500130,1383301060,0.305686950683594,5,163.7.129.19,2.22557306289673,linux2,2000,0.004016009,0.0100000000000016,10.0.1.22,1383301058.59803,224719.650115215,1797757.20092172,1755.62226652512,1.71447486965343,488.408203125,0.476961135864258
3,1383301076,178.20.55.2,0.0300000000000011,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,375130,1383301062,0.305686950683594,6,163.7.129.19,1.51742005348206,linux2,1500,0.004016009,0.00999999999999801,10.0.1.22,1383301060.8246,247215.659987609,1977725.27990087,1931.37234365319,1.88610580434882,366.337890625,0.357751846313477
3,1383301076,178.20.55.2,0.0399999999999991,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,375130,1383301063,0.305686950683594,7,163.7.129.19,1.57219004631042,linux2,1500,0.004016009,0.0100000000000016,10.0.1.22,1383301062.34368,238603.469650725,1908827.7572058,1864.08960664629,1.82040000649052,366.337890625,0.357751846313477
3,1383301076,178.20.55.2,0.0399999999999991,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,375130,1383301065,0.305686950683594,8,163.7.129.19,1.35451197624207,linux2,1500,0.004016009,0.0199999999999996,10.0.1.22,1383301063.91758,276948.455665009,2215587.64532007,2163.65980988288,2.11294903308875,366.337890625,0.357751846313477
3,1383301076,178.20.55.2,0.0399999999999991,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,500130,1383301067,0.305686950683594,9,163.7.129.19,1.81831884384155,linux2,2000,0.004016009,0.0100000000000016,10.0.1.22,1383301065.27368,275050.771042651,2200406.16834121,2148.83414877071,2.0984708484089,488.408203125,0.476961135864258
3,1383301076,178.20.55.2,0.0200000000000031,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,500130,1383301068,0.305686950683594,10,163.7.129.19,1.61719107627869,linux2,2000,0.004016009,0.0399999999999991,10.0.1.22,1383301067.09293,309258.446534869,2474067.57227895,2416.08161355366,2.359454700736,488.408203125,0.476961135864258
3,1383301076,178.20.55.2,0.0399999999999991,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,500130,1383301070,0.305686950683594,11,163.7.129.19,1.6164870262146,linux2,2000,0.004016009,0.0199999999999996,10.0.1.22,1383301068.71194,309393.14197354,2475145.13578832,2417.13392166828,2.36048234537918,488.408203125,0.476961135864258
3,1383301076,178.20.55.2,0.0300000000000011,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,500130,1383301071,0.305686950683594,12,163.7.129.19,1.63241910934448,linux2,2000,0.004016009,0.0199999999999996,10.0.1.22,1383301070.33002,306373.526955853,2450988.21564682,2393.5431793426,2.33744451107676,488.408203125,0.476961135864258
3,1383301076,178.20.55.2,0.0400000000000063,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,500130,1383301074,0.305686950683594,13,163.7.129.19,2.14109802246094,linux2,2000,0.004016009,0.0199999999999996,10.0.1.22,1383301072.18055,233585.755884805,1868686.04707844,1824.88871785004,1.78211788852543,488.408203125,0.476961135864258
3,1383301076,178.20.55.2,0.029999999999994,cdd5a52f-6e91-48fe-8d85-e6fb29083c64,2,375130,1383301075,0.305686950683594,14,163.7.129.19,1.51588988304138,linux2,1500,0.004016009,0.0100000000000016,10.0.1.22,1383301074.32326,247465.204561801,1979721.63649441,1933.32191063907,1.88800967835847,366.337890625,0.357751846313477


==> simulations/dash-user-3.csv <==
srvr_schema_version,srvr_timestamp,client_real_address,client_delta_user_time,client_uuid,client_elapsed_target,client_received,client_timestamp,client_connect_time,client_iteration,client_remote_address,client_elapsed,client_platform,client_rate,client_version,client_delta_sys_time,client_internal_address,client_request_ticks,bw,bw_bits,bw_kbps,bw_mbps,client_received_kb,client_received_mb
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,25129,1383324007,0.221040883596288,0,163.7.129.19,0.916546374384779,win32,100,0.004016009,0,192.168.1.10,186821.380764554,27417.052428872,219336.419430976,214.195722100562,0.20917550986383,24.5400390625,0.0239648818969727
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,50129,1383324007,0.221040883596288,1,163.7.129.19,0.874071880563861,win32,200,0.004016009,0,192.168.1.10,186822.297889752,57351.1185003022,458808.948002418,448.055613283611,0.437554309847276,48.9541015625,0.0478067398071289
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,100130,1383324009,0.221040883596288,2,163.7.129.19,1.09580477379495,win32,400,0.004016009,0,192.168.1.10,186823.172498868,91375.7654597849,731006.123678279,713.87316765457,0.697141765287666,97.783203125,0.0954914093017578
3,1383324037,75.182.100.66,0.0156001000000003,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,175130,1383324010,0.221040883596288,3,163.7.129.19,1.34358950061142,win32,700,0.004016009,0,192.168.1.10,186824.268885888,130344.870900156,1042758.96720124,1018.31930390747,0.994452445222134,171.025390625,0.167016983032227
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,225130,1383324011,0.221040883596288,4,163.7.129.19,1.1392279183201,win32,900,0.004016009,0,192.168.1.10,186825.612969719,197616.294667335,1580930.35733868,1543.87730208856,1.50769267782086,219.853515625,0.214700698852539
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,375130,1383324014,0.221040883596288,5,163.7.129.19,2.48244838224491,win32,1500,0.004016009,0,192.168.1.10,186826.752733293,151112.910416596,1208903.28333277,1180.56961262966,1.15290001233365,366.337890625,0.357751846313477
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,225130,1383324015,0.221040883596288,6,163.7.129.19,1.60554344736738,win32,900,0.004016009,0.0156001000000003,192.168.1.10,186829.235748918,140220.434625514,1121763.47700411,1095.47214551183,1.06979701710139,219.853515625,0.214700698852539
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,225130,1383324017,0.221040883596288,7,163.7.129.19,1.52645772133837,win32,900,0.004016009,0,192.168.1.10,186830.84180907,147485.250887008,1179882.00709606,1152.22852255475,1.12522316655737,219.853515625,0.214700698852539
3,1383324037,75.182.100.66,0.0156001000000003,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,225130,1383324018,0.221040883596288,8,163.7.129.19,1.72889436391415,win32,900,0.004016009,0,192.168.1.10,186832.368758226,130216.168609813,1041729.3488785,1017.31381726416,0.993470524672034,219.853515625,0.214700698852539
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,225130,1383324020,0.221040883596288,9,163.7.129.19,1.68315802773577,win32,900,0.004016009,0,192.168.1.10,186834.098257999,133754.523514854,1070036.18811884,1044.9572149598,1.02046603023418,219.853515625,0.214700698852539
3,1383324037,75.182.100.66,0.0156001000000003,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,225130,1383324021,0.221040883596288,10,163.7.129.19,1.35076228983235,win32,900,0.004016009,0.0156001000000003,192.168.1.10,186835.782029333,166668.85187322,1333350.81498576,1302.10040525953,1.27158242701126,219.853515625,0.214700698852539
3,1383324037,75.182.100.66,0.0312002000000007,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,300130,1383324023,0.221040883596288,11,163.7.129.19,1.12844267557375,win32,1200,0.004016009,0.0156001000000003,192.168.1.10,186837.133375975,265968.317661684,2127746.54129347,2077.87748173191,2.02917722825382,293.095703125,0.286226272583008
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,500130,1383324024,0.221040883596288,12,163.7.129.19,1.20022584413528,win32,2000,0.004016009,0,192.168.1.10,186838.262356676,416696.576268382,3333572.61014706,3255.44200209674,3.17914258017259,488.408203125,0.476961135864258
3,1383324037,75.182.100.66,0,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,750130,1383324027,0.221040883596288,13,163.7.129.19,2.9338653042505,win32,3000,0.004016009,0,192.168.1.10,186839.595179096,255679.767886151,2045438.14308921,1997.49818661056,1.95068182286187,732.548828125,0.71537971496582
3,1383324037,75.182.100.66,0.0156001000000003,3a2f895d-fd8d-4ae0-95bb-610f1505f95f,2,225130,1383324028,0.221040883596288,14,163.7.129.19,0.838439306360669,win32,900,0.004016009,0,192.168.1.10,186842.529630332,268510.789382239,2148086.31505791,2097.74054204874,2.04857474809447,219.853515625,0.214700698852539


==> simulations/microsoft_uperc_dperc_served_time_cdf.csv <==
served_time,cdf
0,0.014
0.04,0.016
0.05,0.018
0.07,0.02
0.09,0.022
0.1,0.026
0.12,0.03
0.14,0.032
0.16,0.034
0.18,0.036
0.19,0.038
0.2,0.04
0.21,0.042
0.23,0.046
0.24,0.048
0.25,0.056
0.27,0.062
0.28,0.066
0.29,0.07
0.3,0.074
0.31,0.082
0.32,0.084
0.33,0.088
0.34,0.09
0.35,0.092
0.36,0.094
0.37,0.104
0.38,0.108
0.39,0.112
0.4,0.118
0.41,0.122
0.42,0.134
0.43,0.138
0.44,0.14
0.45,0.148
0.46,0.158
0.47,0.164
0.48,0.166
0.49,0.174
0.5,0.19
0.51,0.198
0.52,0.208
0.53,0.216
0.54,0.224
0.55,0.226
0.56,0.232
0.57,0.244
0.58,0.26
0.59,0.266
0.6,0.278
0.61,0.292
0.62,0.294
0.63,0.306
0.64,0.32
0.65,0.34
0.66,0.356
0.67,0.364
0.68,0.378
0.69,0.4
0.7,0.422
0.71,0.44
0.72,0.458
0.73,0.478
0.74,0.496
0.75,0.506
0.76,0.53
0.77,0.548
0.78,0.556
0.79,0.582
0.8,0.612
0.81,0.622
0.82,0.64
0.83,0.652
0.84,0.674
0.85,0.692
0.86,0.712
0.87,0.734
0.88,0.76
0.89,0.782
0.9,0.814
0.91,0.832
0.92,0.86
0.93,0.874
0.94,0.886
0.95,0.892
0.96,0.904
0.97,0.92
0.98,0.942
0.99,0.95
1,1


==> simulations/netflix_uperc_dperc_served_time_cdf.csv <==
served_time,cdf
0,0.006
0.2,0.008
0.23,0.01
0.25,0.012
0.27,0.014
0.28,0.016
0.29,0.018
0.31,0.02
0.34,0.024
0.35,0.026
0.39,0.03
0.4,0.032
0.41,0.034
0.42,0.036
0.44,0.038
0.45,0.04
0.46,0.044
0.48,0.05
0.49,0.054
0.5,0.058
0.51,0.062
0.52,0.066
0.53,0.072
0.54,0.074
0.55,0.078
0.56,0.08
0.57,0.082
0.58,0.088
0.59,0.09
0.6,0.1
0.61,0.102
0.62,0.11
0.63,0.118
0.64,0.122
0.65,0.124
0.66,0.134
0.67,0.146
0.68,0.152
0.69,0.154
0.7,0.164
0.71,0.166
0.73,0.172
0.74,0.178
0.75,0.188
0.76,0.202
0.77,0.212
0.78,0.228
0.79,0.242
0.8,0.256
0.81,0.268
0.82,0.282
0.83,0.294
0.84,0.31
0.85,0.326
0.86,0.342
0.87,0.362
0.88,0.382
0.89,0.426
0.9,0.468
0.91,0.492
0.92,0.518
0.93,0.534
0.94,0.562
0.95,0.594
0.96,0.64
0.97,0.682
0.98,0.72
0.99,0.79
1,1


==> simulations/representations_sc_neutral_dash_users_75perc_percentileDispAssign_0_pct_132_reps_100000_Kbps_uperc_dperc_served_time_cdf.csv <==
served_time,cdf
0,0.004
0.25,0.006
0.28,0.008
0.29,0.01
0.33,0.012
0.34,0.014
0.37,0.016
0.38,0.018
0.39,0.02
0.4,0.022
0.41,0.024
0.43,0.026
0.44,0.028
0.45,0.03
0.46,0.034
0.47,0.038
0.49,0.046
0.51,0.05
0.52,0.054
0.53,0.056
0.54,0.06
0.56,0.062
0.57,0.066
0.58,0.07
0.59,0.074
0.6,0.076
0.61,0.082
0.62,0.088
0.63,0.092
0.64,0.096
0.66,0.1
0.67,0.106
0.68,0.108
0.69,0.114
0.7,0.122
0.71,0.124
0.72,0.134
0.73,0.136
0.74,0.144
0.75,0.146
0.76,0.16
0.77,0.164
0.78,0.176
0.79,0.18
0.8,0.2
0.81,0.21
0.82,0.216
0.83,0.224
0.84,0.234
0.85,0.242
0.86,0.26
0.87,0.27
0.88,0.28
0.89,0.298
0.9,0.338
0.91,0.356
0.92,0.386
0.93,0.404
0.94,0.428
0.95,0.45
0.96,0.472
0.97,0.506
0.98,0.536
0.99,0.61
1,1


==> simulations/representations_sc_neutral_dash_users_75perc_percentileDispAssign_0_pct_40_reps_100000_Kbps_uperc_dperc_served_time_cdf.csv <==
served_time,cdf
0,0.004
0.25,0.006
0.33,0.008
0.36,0.01
0.37,0.012
0.38,0.016
0.39,0.018
0.4,0.02
0.41,0.022
0.43,0.024
0.45,0.026
0.46,0.03
0.47,0.034
0.5,0.036
0.51,0.038
0.52,0.042
0.54,0.046
0.56,0.048
0.57,0.05
0.58,0.054
0.59,0.06
0.6,0.062
0.61,0.076
0.62,0.078
0.63,0.084
0.64,0.086
0.65,0.088
0.68,0.094
0.7,0.1
0.71,0.102
0.72,0.112
0.73,0.12
0.74,0.126
0.75,0.128
0.76,0.136
0.77,0.146
0.78,0.162
0.79,0.17
0.8,0.186
0.81,0.194
0.82,0.202
0.83,0.21
0.84,0.222
0.85,0.228
0.86,0.242
0.87,0.256
0.88,0.268
0.89,0.284
0.9,0.324
0.91,0.346
0.92,0.37
0.93,0.386
0.94,0.414
0.95,0.442
0.96,0.47
0.97,0.51
0.98,0.544
0.99,0.62
1,1


==> simulations/representations_sc_neutral_dash_users_75perc_percentileDispAssign_avgbitrates_0_pct_132_reps_100000_Kbps_uperc_dperc_served_time_cdf.csv <==
served_time,cdf
0,0.006
0.03,0.01
0.12,0.012
0.13,0.016
0.18,0.018
0.19,0.02
0.2,0.022
0.24,0.024
0.25,0.026
0.26,0.028
0.28,0.032
0.29,0.034
0.3,0.036
0.31,0.038
0.32,0.04
0.33,0.044
0.34,0.046
0.35,0.048
0.36,0.05
0.37,0.054
0.38,0.058
0.39,0.06
0.4,0.064
0.41,0.072
0.42,0.074
0.43,0.076
0.44,0.082
0.45,0.09
0.46,0.094
0.47,0.104
0.48,0.108
0.49,0.11
0.5,0.112
0.51,0.116
0.52,0.126
0.53,0.134
0.54,0.14
0.55,0.142
0.56,0.154
0.57,0.162
0.58,0.17
0.59,0.176
0.6,0.18
0.61,0.19
0.62,0.198
0.63,0.202
0.64,0.212
0.65,0.226
0.66,0.236
0.67,0.256
0.68,0.27
0.69,0.282
0.7,0.294
0.71,0.3
0.72,0.314
0.73,0.32
0.74,0.336
0.75,0.346
0.76,0.356
0.77,0.362
0.78,0.384
0.79,0.396
0.8,0.414
0.81,0.428
0.82,0.44
0.83,0.448
0.84,0.466
0.85,0.48
0.86,0.49
0.87,0.52
0.88,0.532
0.89,0.55
0.9,0.592
0.91,0.616
0.92,0.628
0.93,0.64
0.94,0.652
0.95,0.668
0.96,0.682
0.97,0.718
0.98,0.748
0.99,0.794
1,1


==> simulations/representations_sc_neutral_dash_users_75perc_percentileDispAssign_avgbitrates_0_pct_40_reps_100000_Kbps_uperc_dperc_served_time_cdf.csv <==
served_time,cdf
0,0.006
0.03,0.01
0.08,0.012
0.1,0.014
0.12,0.016
0.13,0.02
0.19,0.022
0.2,0.024
0.21,0.026
0.23,0.028
0.24,0.03
0.25,0.032
0.26,0.034
0.28,0.038
0.29,0.04
0.31,0.042
0.32,0.044
0.33,0.048
0.34,0.052
0.35,0.056
0.36,0.058
0.37,0.062
0.39,0.068
0.4,0.072
0.41,0.08
0.42,0.082
0.43,0.084
0.44,0.09
0.45,0.098
0.46,0.102
0.47,0.112
0.48,0.114
0.49,0.116
0.5,0.118
0.51,0.124
0.52,0.134
0.53,0.144
0.54,0.152
0.55,0.154
0.56,0.164
0.57,0.172
0.58,0.18
0.59,0.188
0.6,0.196
0.61,0.206
0.62,0.216
0.63,0.218
0.64,0.228
0.65,0.24
0.66,0.25
0.67,0.272
0.68,0.29
0.69,0.304
0.7,0.316
0.71,0.324
0.72,0.34
0.73,0.348
0.74,0.36
0.75,0.372
0.76,0.38
0.77,0.382
0.78,0.402
0.79,0.412
0.8,0.424
0.81,0.444
0.82,0.458
0.83,0.466
0.84,0.484
0.85,0.494
0.86,0.504
0.87,0.528
0.88,0.544
0.89,0.574
0.9,0.616
0.91,0.636
0.92,0.652
0.93,0.662
0.94,0.676
0.95,0.688
0.96,0.698
0.97,0.728
0.98,0.756
0.99,0.796
1,1


==> simulations/sim-avg-median-qoe-by-C-K132-ilp-new.csv <==
set_index,set_title,avg_median_qoe,K,C,K_index,C_index
36,lp_new   K=132 C=.5Mbps,0.70344508840669,132,.5,6,1
37,lp_new   K=132 C=1Mbps,0.785767196695017,132,1,6,2
38,lp_new   K=132 C=1.5Mbps,0.800368623081884,132,1.5,6,3
39,lp_new   K=132 C=2Mbps,0.840994575354588,132,2,6,4
40,lp_new   K=132 C=2.5Mbps,0.843381446535694,132,2.5,6,5
41,lp_new   K=132 C=3Mbps,0.838861286827321,132,3,6,6
42,lp_new   K=132 C=100Mbps,0.825184520926751,132,100,6,7


==> simulations/sim-avg-median-qoe-by-C-K132-ilp-old-avg.csv <==
set_index,set_title,avg_median_qoe,K,C,K_index,C_index
232,lp_old  avg K=132 C=.5Mbps,0.699158538609854,132,.5,6,1
233,lp_old  avg K=132 C=1Mbps,0.751720123323133,132,1,6,2
234,lp_old  avg K=132 C=1.5Mbps,0.80081385861849,132,1.5,6,3
235,lp_old  avg K=132 C=2Mbps,0.811739204894007,132,2,6,4
236,lp_old  avg K=132 C=2.5Mbps,0.845332587035849,132,2.5,6,5
237,lp_old  avg K=132 C=3Mbps,0.867126241062743,132,3,6,6
238,lp_old  avg K=132 C=100Mbps,0.867126241062743,132,100,6,7


==> simulations/sim-avg-median-qoe-by-C-K40-ilp-new.csv <==
set_index,set_title,avg_median_qoe,K,C,K_index,C_index
8,lp_new   K=40 C=.5Mbps,0.684204403698507,40,.5,2,1
9,lp_new   K=40 C=1Mbps,0.774178378611338,40,1,2,2
10,lp_new   K=40 C=1.5Mbps,0.781329884428888,40,1.5,2,3
11,lp_new   K=40 C=2Mbps,0.782399786464692,40,2,2,4
12,lp_new   K=40 C=2.5Mbps,0.781988892077985,40,2.5,2,5
13,lp_new   K=40 C=3Mbps,0.778685917573722,40,3,2,6
14,lp_new   K=40 C=100Mbps,0.768994051739562,40,100,2,7


==> simulations/sim-avg-median-qoe-by-C-K40-ilp-old-avg.csv <==
set_index,set_title,avg_median_qoe,K,C,K_index,C_index
204,lp_old  avg K=40 C=.5Mbps,0.699158538609854,40,.5,2,1
205,lp_old  avg K=40 C=1Mbps,0.751720123323133,40,1,2,2
206,lp_old  avg K=40 C=1.5Mbps,0.800788858496726,40,1.5,2,3
207,lp_old  avg K=40 C=2Mbps,0.811553278635917,40,2,2,4
208,lp_old  avg K=40 C=2.5Mbps,0.844174806964048,40,2.5,2,5
209,lp_old  avg K=40 C=3Mbps,0.846491010380143,40,3,2,6
210,lp_old  avg K=40 C=100Mbps,0.846491010380143,40,100,2,7


==> simulations/sim-avg-median-qoe-ilp-new.csv <==
set_index,set_title,avg_median_qoe,K,C,K_index,C_index
7,lp_new   K=32 C=100Mbps,0.763566120902728,32,100,1,7
14,lp_new   K=40 C=100Mbps,0.768994051739562,40,100,2,7
21,lp_new   K=60 C=100Mbps,0.797363596452796,60,100,3,7
28,lp_new   K=80 C=100Mbps,0.822746484160758,80,100,4,7
35,lp_new   K=100 C=100Mbps,0.838593458476476,100,100,5,7
42,lp_new   K=132 C=100Mbps,0.825184520926751,132,100,6,7
49,lp_new   K=400 C=100Mbps,0.86088082912844,400,100,7,7


==> simulations/sim-avg-median-qoe-ilp-old-avg.csv <==
set_index,set_title,avg_median_qoe,K,C,K_index,C_index
203,lp_old  avg K=32 C=100Mbps,0.845730646949604,32,100,1,7
210,lp_old  avg K=40 C=100Mbps,0.846491010380143,40,100,2,7
217,lp_old  avg K=60 C=100Mbps,0.867257914785294,60,100,3,7
224,lp_old  avg K=80 C=100Mbps,0.867126241062743,80,100,4,7
231,lp_old  avg K=100 C=100Mbps,0.867126241062743,100,100,5,7
238,lp_old  avg K=132 C=100Mbps,0.867126241062743,132,100,6,7
245,lp_old  avg K=400 C=100Mbps,0.835691023660658,400,100,7,7


==> simulations/sim-avg-median-qoe-recommended.csv <==
set_index,set_title,avg_median_qoe
295,apple,0.860440189272106
296,microsoft,0.874143441426723
297,netflix,0.852757577927174


==> simulations/sim-avg-qoe0-by-C-K132-ilp-comparison.csv <==
representation_set,K,C,K_index,C_index,avg_qoe0_comparison,qoe0_served_time_ratio_avg_comparison
lp_new   K=132 C=.5Mbps,132,0.5,6,1,0.966467137579484,0.965870307167235
lp_new   K=132 C=1Mbps,132,1,6,2,0.891376563062649,0.918487655689021
lp_new   K=132 C=1.5Mbps,132,1.5,6,3,0.891935314040469,0.887038603677813
lp_new   K=132 C=2Mbps,132,2,6,4,0.873955574158998,0.890693025322079
lp_new   K=132 C=2.5Mbps,132,2.5,6,5,0.920161760683753,0.893397385766953
lp_new   K=132 C=3Mbps,132,3,6,6,0.930656023429989,0.887070157441684
lp_new   K=132 C=100Mbps,132,100,6,7,0.939581893337781,0.889350951326939


==> simulations/sim-avg-qoe0-by-C-K132-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
35,lp_new   K=132 C=.5Mbps,0.696575829334701,0.674999666414886,0.414431270421136,1,0.116464533629293,0.0135639875934886,1,4092,0.498,0.8184,0.1366,1325,0.1302,0.432,0.265,6841,0.3332,0.786,1.3682,0.62880620867125,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,132,.5,TRUE,FALSE,FALSE,FALSE,6,1
36,lp_new   K=132 C=1Mbps,0.769274267524502,0.775000047631458,0.414431270421136,1,0.138878041369647,0.0192871103746694,1,4309,0.522,0.8618,0.1482,1325,0.1302,0.432,0.265,11692,0.49,0.934,2.3384,0.694333880681984,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,132,1,TRUE,FALSE,FALSE,FALSE,6,2
37,lp_new   K=132 C=1.5Mbps,0.786165892197604,0.777917893295948,0.414431270421136,1,0.148116253246234,0.0219384244757026,1,4527,0.52,0.9054,0.1556,1563,0.1528,0.52,0.3126,14440,0.6052,0.942,2.888,0.706405640598023,5082,0.10164,1.0164,0.2002,10.164,0.608,0.89836,0.97,0,1,0.15819786195475,132,1.5,TRUE,FALSE,FALSE,FALSE,6,3
38,lp_new   K=132 C=2Mbps,0.818156912565512,0.874999929123923,0.414431270421136,1,0.159345360730619,0.0253909439863711,1,4276,0.518,0.8552,0.1498,1788,0.175,0.594,0.3576,15193,0.6956,0.926,3.0386,0.73680084019398,4980,0.0996,0.996,0.1984,9.96,0.618,0.9004,0.97,0,1,0.155550093742584,132,2,TRUE,FALSE,FALSE,FALSE,6,4
39,lp_new   K=132 C=2.5Mbps,0.821767404904463,0.874999963628842,0.435449628259412,1,0.154041713472126,0.0237288494894286,1,4583,0.532,0.9166,0.16,1823,0.181,0.612,0.3646,15652,0.7022,0.926,3.1304,0.735655002953502,5245,0.1049,1.049,0.206,10.49,0.636,0.8951,0.97,0,1,0.160065711706562,132,2.5,TRUE,FALSE,FALSE,FALSE,6,5
40,lp_new   K=132 C=3Mbps,0.8198828321988,0.87032020450921,0.435449628259412,1,0.154423165924411,0.0238465141741183,1,4492,0.526,0.8984,0.1562,1825,0.1806,0.608,0.365,15437,0.6942,0.914,3.0874,0.735404352269896,5158,0.10316,1.0316,0.2028,10.316,0.626,0.89684,0.97,0,1,0.159117098081267,132,3,TRUE,FALSE,FALSE,FALSE,6,6
41,lp_new   K=132 C=100Mbps,0.814268531098524,0.87032020450921,0.414431270421136,1,0.155504378743583,0.0241816118084278,1,4589,0.522,0.9178,0.153,1812,0.1792,0.588,0.3624,14489,0.6968,0.95,2.8978,0.728418134650624,5273,0.10546,1.0546,0.2024,10.546,0.61,0.89454,0.97,0,1,0.163711916436056,132,100,TRUE,FALSE,FALSE,FALSE,6,7


==> simulations/sim-avg-qoe0-by-C-K132-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
84,lp_old  avg K=132 C=.5Mbps,0.697024770972115,0.707499564216851,0.483835459776238,1,0.120435120627911,0.0145046182806594,1,5071,0.584,1.0142,0.1596,1295,0.128,0.396,0.259,2583,0.1926,0.52,0.5166,0.607720536586711,6418,0.12836,1.2836,0.252,12.836,0.726,0.87164,0.93,0,1,0.170855768961938,132,.5,FALSE,TRUE,FALSE,FALSE,6,1
85,lp_old  avg K=132 C=1Mbps,0.746851665813714,0.725000400133421,0.483835459776238,1,0.123640444021569,0.0152869593978507,1,7140,0.668,1.428,0.214,1394,0.1322,0.396,0.2788,4778,0.293,0.68,0.9556,0.618912948180258,8556,0.17112,1.7112,0.3066,17.112,0.766,0.82888,0.9,0,1,0.197608815815936,132,1,FALSE,TRUE,FALSE,FALSE,6,2
86,lp_old  avg K=132 C=1.5Mbps,0.790550885446044,0.825000109072543,0.483835459776238,1,0.134914910654871,0.0182020331170118,1,8792,0.722,1.7584,0.257,1566,0.1316,0.324,0.3132,7186,0.3718,0.682,1.4372,0.630068136886756,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,132,1.5,FALSE,TRUE,FALSE,FALSE,6,3
87,lp_old  avg K=132 C=2Mbps,0.802757480910126,0.844953669672528,0.483835459776238,1,0.144113502910039,0.0207687017210019,1,8714,0.72,1.7428,0.2602,1652,0.1396,0.324,0.3304,9363,0.4768,0.788,1.8726,0.643931201332562,9901,0.19802,1.9802,0.3378,19.802,0.788,0.80198,0.87,0,1,0.215286265126003,132,2,FALSE,TRUE,FALSE,FALSE,6,4
88,lp_old  avg K=132 C=2.5Mbps,0.846562262962988,0.850571632419362,0.483835459776238,1,0.119654696725634,0.0143172464485034,1,9031,0.708,1.8062,0.2726,1975,0.1836,0.558,0.395,11817,0.6062,0.97,2.3634,0.676921602773506,10016,0.20032,2.0032,0.3372,20.032,0.776,0.79968,0.87,0,1,0.21853652790336,132,2.5,FALSE,TRUE,FALSE,FALSE,6,5
89,lp_old  avg K=132 C=3Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,132,3,FALSE,TRUE,FALSE,FALSE,6,6
90,lp_old  avg K=132 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,132,100,FALSE,TRUE,FALSE,FALSE,6,7


==> simulations/sim-avg-qoe0-by-C-K40-ilp-comparison.csv <==
representation_set,K,C,K_index,C_index,avg_qoe0_comparison,qoe0_served_time_ratio_avg_comparison
lp_new   K=40 C=.5Mbps,40,0.5,2,1,1.00345129591988,0.975556251958634
lp_new   K=40 C=1Mbps,40,1,2,2,0.911072460185558,0.922946730803492
lp_new   K=40 C=1.5Mbps,40,1.5,2,3,0.917303059784436,0.886979363771955
lp_new   K=40 C=2Mbps,40,2,2,4,0.925324172434612,0.885796225072809
lp_new   K=40 C=2.5Mbps,40,2.5,2,5,0.951280446455036,0.870972031381588
lp_new   K=40 C=3Mbps,40,3,2,6,0.955358786558681,0.870154050759171
lp_new   K=40 C=100Mbps,40,100,2,7,0.965383443690277,0.870617196336298


==> simulations/sim-avg-qoe0-by-C-K40-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
7,lp_new   K=40 C=.5Mbps,0.677669394488021,0.600004219714007,0.435449628259412,1,0.12505582404215,0.0156389591268611,1,4254,0.498,0.8508,0.137,1167,0.115,0.382,0.2334,4182,0.2496,0.616,0.8364,0.605630327109804,5326,0.10652,1.0652,0.2112,10.652,0.64,0.89348,0.97,0,1,0.162173024204271,40,.5,TRUE,FALSE,FALSE,FALSE,2,1
8,lp_new   K=40 C=1Mbps,0.756235791222304,0.799999722496338,0.435449628259412,1,0.142356796452383,0.0202654574961853,1,4109,0.492,0.8218,0.1344,1346,0.1338,0.45,0.2692,6523,0.4198,0.88,1.3046,0.679323517312996,5096,0.10192,1.0192,0.2038,10.192,0.64,0.89808,0.97,0,1,0.156740066661317,40,1,TRUE,FALSE,FALSE,FALSE,2,2
9,lp_new   K=40 C=1.5Mbps,0.764392465881084,0.77188973248476,0.414431270421136,1,0.153827457278163,0.0236628866126652,1,4081,0.502,0.8162,0.1352,1373,0.1356,0.454,0.2746,8026,0.4942,0.854,1.6052,0.686693595294172,5079,0.10158,1.0158,0.202,10.158,0.636,0.89842,0.97,0,1,0.156527010480684,40,1.5,TRUE,FALSE,FALSE,FALSE,2,3
10,lp_new   K=40 C=2Mbps,0.768141293298382,0.819623913272647,0.414431270421136,1,0.160352795561189,0.0257130190442885,1,4021,0.51,0.8042,0.1334,1398,0.1372,0.46,0.2796,8201,0.514,0.888,1.6402,0.691116091387556,5019,0.10038,1.0038,0.2,10.038,0.64,0.89962,0.97,0,1,0.154462204909457,40,2,TRUE,FALSE,FALSE,FALSE,2,4
11,lp_new   K=40 C=2.5Mbps,0.764722259392844,0.799999722496338,0.414431270421136,1,0.160847559538441,0.0258719374094722,1,3927,0.484,0.7854,0.1306,1325,0.1302,0.432,0.265,8052,0.5076,0.884,1.6104,0.690148323381771,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,40,2.5,TRUE,FALSE,FALSE,FALSE,2,5
12,lp_new   K=40 C=3Mbps,0.763005445157788,0.799999722496338,0.414431270421136,1,0.161965941244509,0.0262329661232197,1,3914,0.482,0.7828,0.13,1328,0.1306,0.436,0.2656,8109,0.506,0.854,1.6218,0.68850136150179,4885,0.0977,0.977,0.1954,9.77,0.61,0.9023,0.97,0,1,0.154028437371279,40,3,TRUE,FALSE,FALSE,FALSE,2,6
13,lp_new   K=40 C=100Mbps,0.755583582452682,0.774999620556638,0.414431270421136,1,0.161501751822113,0.0260828158416115,1,3949,0.488,0.7898,0.1318,1358,0.1332,0.448,0.2716,8189,0.4984,0.822,1.6378,0.681351881024573,4909,0.09818,0.9818,0.1966,9.818,0.62,0.90182,0.97,0,1,0.154042675553833,40,100,TRUE,FALSE,FALSE,FALSE,2,7


==> simulations/sim-avg-qoe0-by-C-K40-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
56,lp_old  avg K=40 C=.5Mbps,0.697024770972115,0.707499564216851,0.483835459776238,1,0.120435120627911,0.0145046182806594,1,5071,0.584,1.0142,0.1596,1295,0.128,0.396,0.259,2583,0.1926,0.52,0.5166,0.607720536586711,6418,0.12836,1.2836,0.252,12.836,0.726,0.87164,0.93,0,1,0.170855768961938,40,.5,FALSE,TRUE,FALSE,FALSE,2,1
57,lp_old  avg K=40 C=1Mbps,0.746851665813714,0.725000400133421,0.483835459776238,1,0.123640444021569,0.0152869593978507,1,7140,0.668,1.428,0.214,1394,0.1322,0.396,0.2788,4778,0.293,0.68,0.9556,0.618912948180258,8556,0.17112,1.7112,0.3066,17.112,0.766,0.82888,0.9,0,1,0.197608815815936,40,1,FALSE,TRUE,FALSE,FALSE,2,2
58,lp_old  avg K=40 C=1.5Mbps,0.790355884496277,0.825000109072543,0.483835459776238,1,0.134666006646464,0.0181349333461055,1,8792,0.722,1.7584,0.257,1566,0.1316,0.324,0.3132,7152,0.3716,0.682,1.4304,0.629906136097719,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,40,1.5,FALSE,TRUE,FALSE,FALSE,2,3
59,lp_old  avg K=40 C=2Mbps,0.802391828276457,0.844953669672528,0.483835459776238,1,0.143744157496785,0.0206623828144604,1,8874,0.718,1.7748,0.2612,1514,0.1368,0.328,0.3028,8290,0.4576,0.786,1.658,0.639506425319434,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,40,2,FALSE,TRUE,FALSE,FALSE,2,4
60,lp_old  avg K=40 C=2.5Mbps,0.835185561286867,0.87499981622054,0.483835459776238,1,0.133448258020676,0.0178084375687528,1,9473,0.726,1.8946,0.277,1489,0.135,0.328,0.2978,9025,0.5176,0.886,1.805,0.656524605186806,10700,0.214,2.14,0.3532,21.4,0.792,0.786,0.86,0,1,0.22410901298118,40,2.5,FALSE,TRUE,FALSE,FALSE,2,5
61,lp_old  avg K=40 C=3Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,40,3,FALSE,TRUE,FALSE,FALSE,2,6
62,lp_old  avg K=40 C=100Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,40,100,FALSE,TRUE,FALSE,FALSE,2,7


==> simulations/sim-avg-qoe0-ilp-comparison.csv <==
representation_set,K,C,K_index,C_index,avg_qoe0_comparison,qoe0_served_time_ratio_avg_comparison
lp_new   K=32 C=100Mbps,32,100,1,7,0.973524232524088,0.869646555755996
lp_new   K=40 C=100Mbps,40,100,2,7,0.965383443690277,0.870617196336298
lp_new   K=60 C=100Mbps,60,100,3,7,0.96770211509038,0.879548778866185
lp_new   K=80 C=100Mbps,80,100,4,7,0.94618706019593,0.886279577558932
lp_new   K=100 C=100Mbps,100,100,5,7,0.936296532719302,0.888417385089561
lp_new   K=132 C=100Mbps,132,100,6,7,0.939581893337781,0.889350951326939
lp_new   K=400 C=100Mbps,400,100,7,7,0.871209319210909,0.88431363857985


==> simulations/sim-avg-qoe0-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
6,lp_new   K=32 C=100Mbps,0.750666010551216,0.750001669682585,0.414431270421136,1,0.154776564003455,0.0239557847647157,1,4057,0.502,0.8114,0.1344,1379,0.1356,0.46,0.2758,7079,0.4482,0.77,1.4158,0.674011138059651,5099,0.10198,1.0198,0.2028,10.198,0.64,0.89802,0.97,0,1,0.156679854332033,32,100,TRUE,FALSE,FALSE,FALSE,1,7
13,lp_new   K=40 C=100Mbps,0.755583582452682,0.774999620556638,0.414431270421136,1,0.161501751822113,0.0260828158416115,1,3949,0.488,0.7898,0.1318,1358,0.1332,0.448,0.2716,8189,0.4984,0.822,1.6378,0.681351881024573,4909,0.09818,0.9818,0.1966,9.818,0.62,0.90182,0.97,0,1,0.154042675553833,40,100,TRUE,FALSE,FALSE,FALSE,2,7
20,lp_new   K=60 C=100Mbps,0.781940916948329,0.825000060812028,0.414431270421136,1,0.164022971828126,0.0269035352873302,1,4020,0.492,0.804,0.1352,1325,0.1302,0.432,0.265,10875,0.5926,0.912,2.175,0.705782295657558,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,60,100,TRUE,FALSE,FALSE,FALSE,3,7
27,lp_new   K=80 C=100Mbps,0.805623502452809,0.850000067697601,0.435449628259412,1,0.160849668028946,0.0258726157050223,1,4267,0.526,0.8534,0.1448,1646,0.1618,0.556,0.3292,12684,0.6586,0.924,2.5368,0.723333174684174,5118,0.10236,1.0236,0.2052,10.236,0.654,0.89764,0.97,0,1,0.15529669838428,80,100,TRUE,FALSE,FALSE,FALSE,4,7
34,lp_new   K=100 C=100Mbps,0.816122102400082,0.874999619675723,0.414431270421136,1,0.158465780768625,0.0251114036746099,1,4446,0.548,0.8892,0.153,1640,0.162,0.56,0.328,14302,0.6796,0.924,2.8604,0.730974073041656,5226,0.10452,1.0452,0.2076,10.452,0.662,0.89548,0.97,0,1,0.157042970518194,100,100,TRUE,FALSE,FALSE,FALSE,5,7
41,lp_new   K=132 C=100Mbps,0.814268531098524,0.87032020450921,0.414431270421136,1,0.155504378743583,0.0241816118084278,1,4589,0.522,0.9178,0.153,1812,0.1792,0.588,0.3624,14489,0.6968,0.95,2.8978,0.728418134650624,5273,0.10546,1.0546,0.2024,10.546,0.61,0.89454,0.97,0,1,0.163711916436056,132,100,TRUE,FALSE,FALSE,FALSE,6,7
48,lp_new   K=400 C=100Mbps,0.843866119417642,0.899999894816212,0.414431270421136,1,0.145847222181961,0.0212714122181942,1,4532,0.542,0.9064,0.1646,1967,0.1986,0.658,0.3934,20831,0.8086,0.988,4.1662,0.761723601450467,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,400,100,TRUE,FALSE,FALSE,FALSE,7,7


==> simulations/sim-avg-qoe0-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
55,lp_old  avg K=32 C=100Mbps,0.840286449421591,0.850571632419362,0.483835459776238,1,0.121174072193828,0.0146831557720349,1,9640,0.734,1.928,0.2824,1272,0.1222,0.324,0.2544,7980,0.4908,0.882,1.596,0.656166175892209,10952,0.21904,2.1904,0.3582,21.904,0.8,0.78096,0.85,0,1,0.225342043287412,32,100,FALSE,TRUE,FALSE,FALSE,1,7
62,lp_old  avg K=40 C=100Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,40,100,FALSE,TRUE,FALSE,FALSE,2,7
69,lp_old  avg K=60 C=100Mbps,0.860333206994113,0.87499981622054,0.483835459776238,1,0.117773292572003,0.0138705484432507,1,9232,0.728,1.8464,0.2778,1984,0.1866,0.556,0.3968,10867,0.5674,0.888,2.1734,0.682987020301163,10313,0.20626,2.0626,0.3478,20.626,0.8,0.79374,0.87,0,1,0.218371207737507,60,100,FALSE,TRUE,FALSE,FALSE,3,7
76,lp_old  avg K=80 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,80,100,FALSE,TRUE,FALSE,FALSE,4,7
83,lp_old  avg K=100 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,100,100,FALSE,TRUE,FALSE,FALSE,5,7
90,lp_old  avg K=132 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,132,100,FALSE,TRUE,FALSE,FALSE,6,7
97,lp_old  avg K=400 C=100Mbps,0.831882695631996,0.850571632419362,0.483835459776238,1,0.12996865467617,0.0168918511983334,1,9060,0.71,1.812,0.2728,1971,0.1846,0.56,0.3942,10904,0.5698,0.894,2.1808,0.663620700246543,10098,0.20196,2.0196,0.3398,20.196,0.782,0.79804,0.87,0,1,0.218865169281568,400,100,FALSE,TRUE,FALSE,FALSE,7,7


==> simulations/sim-avg-qoe0-recommended.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,recommendation,lp_new,lp_old_avg,lp_old_median,K,C
16,apple,0.853572094338622,0.883542312769177,0.390179221358418,0.994137075409747,0.125769603922393,0.0158179932707957,1,9355,0.802,1.871,0.2756,2703,0.2642,0.72,0.5406,8555,0.5626,0.972,1.711,0.669281328850074,10795,0.2159,2.159,0.3678,21.59,0.886,TRUE,FALSE,FALSE,FALSE,NA,NA
17,microsoft,0.873409638080134,0.906940748688589,0.562703970229259,0.990285572488605,0.107920984106549,0.0116469388105259,1,13222,0.918,2.6444,0.3738,2498,0.249,0.718,0.4996,9200,0.5768,0.968,1.84,0.613561916085329,14884,0.29768,2.9768,0.4736,29.768,0.95,TRUE,FALSE,FALSE,FALSE,NA,NA
18,netflix,0.835468379266311,0.887138365849013,0.275863424768946,1,0.151956415721211,0.0230907522788376,1,6017,0.686,1.2034,0.1972,2194,0.2232,0.708,0.4388,14227,0.6624,0.982,2.8454,0.718158601063907,7029,0.14058,1.4058,0.2662,14.058,0.79,TRUE,FALSE,FALSE,FALSE,NA,NA


==> simulations/sim-avg-ratio-neg-by-C-K132-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,avg_ratio_neg,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
35,lp_new   K=132 C=.5Mbps,0.696575829334701,0.674999666414886,0.414431270421136,1,0.116464533629293,0.0135639875934886,1,4092,0.498,0.8184,0.1366,1325,0.1302,0.432,0.265,6841,0.3332,0.786,1.3682,0.62880620867125,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,0.0449717486272556,132,.5,TRUE,FALSE,FALSE,FALSE,6,1
36,lp_new   K=132 C=1Mbps,0.769274267524502,0.775000047631458,0.414431270421136,1,0.138878041369647,0.0192871103746694,1,4309,0.522,0.8618,0.1482,1325,0.1302,0.432,0.265,11692,0.49,0.934,2.3384,0.694333880681984,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,0.0449717486272556,132,1,TRUE,FALSE,FALSE,FALSE,6,2
37,lp_new   K=132 C=1.5Mbps,0.786165892197604,0.777917893295948,0.414431270421136,1,0.148116253246234,0.0219384244757026,1,4527,0.52,0.9054,0.1556,1563,0.1528,0.52,0.3126,14440,0.6052,0.942,2.888,0.706405640598023,5082,0.10164,1.0164,0.2002,10.164,0.608,0.89836,0.97,0,1,0.15819786195475,0.0475728633988211,132,1.5,TRUE,FALSE,FALSE,FALSE,6,3
38,lp_new   K=132 C=2Mbps,0.818156912565512,0.874999929123923,0.414431270421136,1,0.159345360730619,0.0253909439863711,1,4276,0.518,0.8552,0.1498,1788,0.175,0.594,0.3576,15193,0.6956,0.926,3.0386,0.73680084019398,4980,0.0996,0.996,0.1984,9.96,0.618,0.9004,0.97,0,1,0.155550093742584,0.0462069486752585,132,2,TRUE,FALSE,FALSE,FALSE,6,4
39,lp_new   K=132 C=2.5Mbps,0.821767404904463,0.874999963628842,0.435449628259412,1,0.154041713472126,0.0237288494894286,1,4583,0.532,0.9166,0.16,1823,0.181,0.612,0.3646,15652,0.7022,0.926,3.1304,0.735655002953502,5245,0.1049,1.049,0.206,10.49,0.636,0.8951,0.97,0,1,0.160065711706562,0.0488759002061917,132,2.5,TRUE,FALSE,FALSE,FALSE,6,5
40,lp_new   K=132 C=3Mbps,0.8198828321988,0.87032020450921,0.435449628259412,1,0.154423165924411,0.0238465141741183,1,4492,0.526,0.8984,0.1562,1825,0.1806,0.608,0.365,15437,0.6942,0.914,3.0874,0.735404352269896,5158,0.10316,1.0316,0.2028,10.316,0.626,0.89684,0.97,0,1,0.159117098081267,0.0479902818860814,132,3,TRUE,FALSE,FALSE,FALSE,6,6
41,lp_new   K=132 C=100Mbps,0.814268531098524,0.87032020450921,0.414431270421136,1,0.155504378743583,0.0241816118084278,1,4589,0.522,0.9178,0.153,1812,0.1792,0.588,0.3624,14489,0.6968,0.95,2.8978,0.728418134650624,5273,0.10546,1.0546,0.2024,10.546,0.61,0.89454,0.97,0,1,0.163711916436056,0.0501322263478978,132,100,TRUE,FALSE,FALSE,FALSE,6,7


==> simulations/sim-avg-ratio-neg-by-C-K132-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,avg_ratio_neg,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
84,lp_old  avg K=132 C=.5Mbps,0.697024770972115,0.707499564216851,0.483835459776238,1,0.120435120627911,0.0145046182806594,1,5071,0.584,1.0142,0.1596,1295,0.128,0.396,0.259,2583,0.1926,0.52,0.5166,0.607720536586711,6418,0.12836,1.2836,0.252,12.836,0.726,0.87164,0.93,0,1,0.170855768961938,0.0601717960235699,132,.5,FALSE,TRUE,FALSE,FALSE,6,1
85,lp_old  avg K=132 C=1Mbps,0.746851665813714,0.725000400133421,0.483835459776238,1,0.123640444021569,0.0152869593978507,1,7140,0.668,1.428,0.214,1394,0.1322,0.396,0.2788,4778,0.293,0.68,0.9556,0.618912948180258,8556,0.17112,1.7112,0.3066,17.112,0.766,0.82888,0.9,0,1,0.197608815815936,0.0845621534588742,132,1,FALSE,TRUE,FALSE,FALSE,6,2
86,lp_old  avg K=132 C=1.5Mbps,0.790550885446044,0.825000109072543,0.483835459776238,1,0.134914910654871,0.0182020331170118,1,8792,0.722,1.7584,0.257,1566,0.1316,0.324,0.3132,7186,0.3718,0.682,1.4372,0.630068136886756,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,0.103929331435564,132,1.5,FALSE,TRUE,FALSE,FALSE,6,3
87,lp_old  avg K=132 C=2Mbps,0.802757480910126,0.844953669672528,0.483835459776238,1,0.144113502910039,0.0207687017210019,1,8714,0.72,1.7428,0.2602,1652,0.1396,0.324,0.3304,9363,0.4768,0.788,1.8726,0.643931201332562,9901,0.19802,1.9802,0.3378,19.802,0.788,0.80198,0.87,0,1,0.215286265126003,0.100953239325761,132,2,FALSE,TRUE,FALSE,FALSE,6,4
88,lp_old  avg K=132 C=2.5Mbps,0.846562262962988,0.850571632419362,0.483835459776238,1,0.119654696725634,0.0143172464485034,1,9031,0.708,1.8062,0.2726,1975,0.1836,0.558,0.395,11817,0.6062,0.97,2.3634,0.676921602773506,10016,0.20032,2.0032,0.3372,20.032,0.776,0.79968,0.87,0,1,0.21853652790336,0.102433921694635,132,2.5,FALSE,TRUE,FALSE,FALSE,6,5
89,lp_old  avg K=132 C=3Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,0.104325183569039,132,3,FALSE,TRUE,FALSE,FALSE,6,6
90,lp_old  avg K=132 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,0.104325183569039,132,100,FALSE,TRUE,FALSE,FALSE,6,7


==> simulations/sim-avg-ratio-neg-by-C-K40-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,avg_ratio_neg,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
7,lp_new   K=40 C=.5Mbps,0.677669394488021,0.600004219714007,0.435449628259412,1,0.12505582404215,0.0156389591268611,1,4254,0.498,0.8508,0.137,1167,0.115,0.382,0.2334,4182,0.2496,0.616,0.8364,0.605630327109804,5326,0.10652,1.0652,0.2112,10.652,0.64,0.89348,0.97,0,1,0.162173024204271,0.0494888848646455,40,.5,TRUE,FALSE,FALSE,FALSE,2,1
8,lp_new   K=40 C=1Mbps,0.756235791222304,0.799999722496338,0.435449628259412,1,0.142356796452383,0.0202654574961853,1,4109,0.492,0.8218,0.1344,1346,0.1338,0.45,0.2692,6523,0.4198,0.88,1.3046,0.679323517312996,5096,0.10192,1.0192,0.2038,10.192,0.64,0.89808,0.97,0,1,0.156740066661317,0.0469910568420481,40,1,TRUE,FALSE,FALSE,FALSE,2,2
9,lp_new   K=40 C=1.5Mbps,0.764392465881084,0.77188973248476,0.414431270421136,1,0.153827457278163,0.0236628866126652,1,4081,0.502,0.8162,0.1352,1373,0.1356,0.454,0.2746,8026,0.4942,0.854,1.6052,0.686693595294172,5079,0.10158,1.0158,0.202,10.158,0.636,0.89842,0.97,0,1,0.156527010480684,0.0467687093086065,40,1.5,TRUE,FALSE,FALSE,FALSE,2,3
10,lp_new   K=40 C=2Mbps,0.768141293298382,0.819623913272647,0.414431270421136,1,0.160352795561189,0.0257130190442885,1,4021,0.51,0.8042,0.1334,1398,0.1372,0.46,0.2796,8201,0.514,0.888,1.6402,0.691116091387556,5019,0.10038,1.0038,0.2,10.038,0.64,0.89962,0.97,0,1,0.154462204909457,0.0459112699352502,40,2,TRUE,FALSE,FALSE,FALSE,2,4
11,lp_new   K=40 C=2.5Mbps,0.764722259392844,0.799999722496338,0.414431270421136,1,0.160847559538441,0.0258719374094722,1,3927,0.484,0.7854,0.1306,1325,0.1302,0.432,0.265,8052,0.5076,0.884,1.6104,0.690148323381771,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,0.0449717486272556,40,2.5,TRUE,FALSE,FALSE,FALSE,2,5
12,lp_new   K=40 C=3Mbps,0.763005445157788,0.799999722496338,0.414431270421136,1,0.161965941244509,0.0262329661232197,1,3914,0.482,0.7828,0.13,1328,0.1306,0.436,0.2656,8109,0.506,0.854,1.6218,0.68850136150179,4885,0.0977,0.977,0.1954,9.77,0.61,0.9023,0.97,0,1,0.154028437371279,0.0450264043474511,40,3,TRUE,FALSE,FALSE,FALSE,2,6
13,lp_new   K=40 C=100Mbps,0.755583582452682,0.774999620556638,0.414431270421136,1,0.161501751822113,0.0260828158416115,1,3949,0.488,0.7898,0.1318,1358,0.1332,0.448,0.2716,8189,0.4984,0.822,1.6378,0.681351881024573,4909,0.09818,0.9818,0.1966,9.818,0.62,0.90182,0.97,0,1,0.154042675553833,0.045181229854763,40,100,TRUE,FALSE,FALSE,FALSE,2,7


==> simulations/sim-avg-ratio-neg-by-C-K40-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,avg_ratio_neg,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
56,lp_old  avg K=40 C=.5Mbps,0.697024770972115,0.707499564216851,0.483835459776238,1,0.120435120627911,0.0145046182806594,1,5071,0.584,1.0142,0.1596,1295,0.128,0.396,0.259,2583,0.1926,0.52,0.5166,0.607720536586711,6418,0.12836,1.2836,0.252,12.836,0.726,0.87164,0.93,0,1,0.170855768961938,0.0601717960235699,40,.5,FALSE,TRUE,FALSE,FALSE,2,1
57,lp_old  avg K=40 C=1Mbps,0.746851665813714,0.725000400133421,0.483835459776238,1,0.123640444021569,0.0152869593978507,1,7140,0.668,1.428,0.214,1394,0.1322,0.396,0.2788,4778,0.293,0.68,0.9556,0.618912948180258,8556,0.17112,1.7112,0.3066,17.112,0.766,0.82888,0.9,0,1,0.197608815815936,0.0845621534588742,40,1,FALSE,TRUE,FALSE,FALSE,2,2
58,lp_old  avg K=40 C=1.5Mbps,0.790355884496277,0.825000109072543,0.483835459776238,1,0.134666006646464,0.0181349333461055,1,8792,0.722,1.7584,0.257,1566,0.1316,0.324,0.3132,7152,0.3716,0.682,1.4304,0.629906136097719,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,0.103929331435564,40,1.5,FALSE,TRUE,FALSE,FALSE,2,3
59,lp_old  avg K=40 C=2Mbps,0.802391828276457,0.844953669672528,0.483835459776238,1,0.143744157496785,0.0206623828144604,1,8874,0.718,1.7748,0.2612,1514,0.1368,0.328,0.3028,8290,0.4576,0.786,1.658,0.639506425319434,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,0.103929331435564,40,2,FALSE,TRUE,FALSE,FALSE,2,4
60,lp_old  avg K=40 C=2.5Mbps,0.835185561286867,0.87499981622054,0.483835459776238,1,0.133448258020676,0.0178084375687528,1,9473,0.726,1.8946,0.277,1489,0.135,0.328,0.2978,9025,0.5176,0.886,1.805,0.656524605186806,10700,0.214,2.14,0.3532,21.4,0.792,0.786,0.86,0,1,0.22410901298118,0.110684639229698,40,2.5,FALSE,TRUE,FALSE,FALSE,2,5
61,lp_old  avg K=40 C=3Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,0.111110886058759,40,3,FALSE,TRUE,FALSE,FALSE,2,6
62,lp_old  avg K=40 C=100Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,0.111110886058759,40,100,FALSE,TRUE,FALSE,FALSE,2,7


==> simulations/sim-avg-ratio-neg-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,avg_ratio_neg,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
6,lp_new   K=32 C=100Mbps,0.750666010551216,0.750001669682585,0.414431270421136,1,0.154776564003455,0.0239557847647157,1,4057,0.502,0.8114,0.1344,1379,0.1356,0.46,0.2758,7079,0.4482,0.77,1.4158,0.674011138059651,5099,0.10198,1.0198,0.2028,10.198,0.64,0.89802,0.97,0,1,0.156679854332033,0.0469082508146111,32,100,TRUE,FALSE,FALSE,FALSE,1,7
13,lp_new   K=40 C=100Mbps,0.755583582452682,0.774999620556638,0.414431270421136,1,0.161501751822113,0.0260828158416115,1,3949,0.488,0.7898,0.1318,1358,0.1332,0.448,0.2716,8189,0.4984,0.822,1.6378,0.681351881024573,4909,0.09818,0.9818,0.1966,9.818,0.62,0.90182,0.97,0,1,0.154042675553833,0.045181229854763,40,100,TRUE,FALSE,FALSE,FALSE,2,7
20,lp_new   K=60 C=100Mbps,0.781940916948329,0.825000060812028,0.414431270421136,1,0.164022971828126,0.0269035352873302,1,4020,0.492,0.804,0.1352,1325,0.1302,0.432,0.265,10875,0.5926,0.912,2.175,0.705782295657558,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,0.0449717486272556,60,100,TRUE,FALSE,FALSE,FALSE,3,7
27,lp_new   K=80 C=100Mbps,0.805623502452809,0.850000067697601,0.435449628259412,1,0.160849668028946,0.0258726157050223,1,4267,0.526,0.8534,0.1448,1646,0.1618,0.556,0.3292,12684,0.6586,0.924,2.5368,0.723333174684174,5118,0.10236,1.0236,0.2052,10.236,0.654,0.89764,0.97,0,1,0.15529669838428,0.0470510985800872,80,100,TRUE,FALSE,FALSE,FALSE,4,7
34,lp_new   K=100 C=100Mbps,0.816122102400082,0.874999619675723,0.414431270421136,1,0.158465780768625,0.0251114036746099,1,4446,0.548,0.8892,0.153,1640,0.162,0.56,0.328,14302,0.6796,0.924,2.8604,0.730974073041656,5226,0.10452,1.0452,0.2076,10.452,0.662,0.89548,0.97,0,1,0.157042970518194,0.0480795993485798,100,100,TRUE,FALSE,FALSE,FALSE,5,7
41,lp_new   K=132 C=100Mbps,0.814268531098524,0.87032020450921,0.414431270421136,1,0.155504378743583,0.0241816118084278,1,4589,0.522,0.9178,0.153,1812,0.1792,0.588,0.3624,14489,0.6968,0.95,2.8978,0.728418134650624,5273,0.10546,1.0546,0.2024,10.546,0.61,0.89454,0.97,0,1,0.163711916436056,0.0501322263478978,132,100,TRUE,FALSE,FALSE,FALSE,6,7
48,lp_new   K=400 C=100Mbps,0.843866119417642,0.899999894816212,0.414431270421136,1,0.145847222181961,0.0212714122181942,1,4532,0.542,0.9064,0.1646,1967,0.1986,0.658,0.3934,20831,0.8086,0.988,4.1662,0.761723601450467,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,0.0449717486272556,400,100,TRUE,FALSE,FALSE,FALSE,7,7


==> simulations/sim-avg-ratio-neg-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,avg_ratio_neg,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
55,lp_old  avg K=32 C=100Mbps,0.840286449421591,0.850571632419362,0.483835459776238,1,0.121174072193828,0.0146831557720349,1,9640,0.734,1.928,0.2824,1272,0.1222,0.324,0.2544,7980,0.4908,0.882,1.596,0.656166175892209,10952,0.21904,2.1904,0.3582,21.904,0.8,0.78096,0.85,0,1,0.225342043287412,0.114099421553551,32,100,FALSE,TRUE,FALSE,FALSE,1,7
62,lp_old  avg K=40 C=100Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,0.111110886058759,40,100,FALSE,TRUE,FALSE,FALSE,2,7
69,lp_old  avg K=60 C=100Mbps,0.860333206994113,0.87499981622054,0.483835459776238,1,0.117773292572003,0.0138705484432507,1,9232,0.728,1.8464,0.2778,1984,0.1866,0.556,0.3968,10867,0.5674,0.888,2.1734,0.682987020301163,10313,0.20626,2.0626,0.3478,20.626,0.8,0.79374,0.87,0,1,0.218371207737507,0.105304712056643,60,100,FALSE,TRUE,FALSE,FALSE,3,7
76,lp_old  avg K=80 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,0.104325183569039,80,100,FALSE,TRUE,FALSE,FALSE,4,7
83,lp_old  avg K=100 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,0.104325183569039,100,100,FALSE,TRUE,FALSE,FALSE,5,7
90,lp_old  avg K=132 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,0.104325183569039,132,100,FALSE,TRUE,FALSE,FALSE,6,7
97,lp_old  avg K=400 C=100Mbps,0.831882695631996,0.850571632419362,0.483835459776238,1,0.12996865467617,0.0168918511983334,1,9060,0.71,1.812,0.2728,1971,0.1846,0.56,0.3942,10904,0.5698,0.894,2.1808,0.663620700246543,10098,0.20196,2.0196,0.3398,20.196,0.782,0.79804,0.87,0,1,0.218865169281568,0.10318966747173,400,100,FALSE,TRUE,FALSE,FALSE,7,7


==> simulations/sim-avg-ratio-neg-recommended.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,avg_ratio_neg,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
147,apple,0.853572094338622,0.883542312769177,0.390179221358418,0.994137075409747,0.125769603922393,0.0158179932707957,1,9355,0.802,1.871,0.2756,2703,0.2642,0.72,0.5406,8555,0.5626,0.972,1.711,0.669281328850074,10795,0.2159,2.159,0.3678,21.59,0.886,0.7841,0.84,0,1,0.214554088550714,0.110542025297059,NA,NA,FALSE,FALSE,FALSE,TRUE,NA,NA
148,microsoft,0.873409638080134,0.906940748688589,0.562703970229259,0.990285572488605,0.107920984106549,0.0116469388105259,1,13222,0.918,2.6444,0.3738,2498,0.249,0.718,0.4996,9200,0.5768,0.968,1.84,0.613561916085329,14884,0.29768,2.9768,0.4736,29.768,0.95,0.70232,0.75,0,1,0.230216891722716,0.157562033005546,NA,NA,FALSE,FALSE,FALSE,TRUE,NA,NA
149,netflix,0.835795958053301,0.887138365849013,0.275863424768946,1,0.152169848413137,0.0231556627660771,1,6017,0.686,1.2034,0.1972,2194,0.2232,0.708,0.4388,14413,0.6672,0.982,2.8826,0.718446986942048,7029,0.14058,1.4058,0.2662,14.058,0.79,0.85942,0.92,0,1,0.177290517103735,0.0657204335955952,NA,NA,FALSE,FALSE,FALSE,TRUE,NA,NA


==> simulations/sim-cdn-budget-by-C-K132-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,cdn_budget_avg_mbps,cdn_budget_sum_mbps,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
35,lp_new   K=132 C=.5Mbps,0.696575829334701,0.674999666414886,0.414431270421136,1,0.116464533629293,0.0135639875934886,1,4092,0.498,0.8184,0.1366,1325,0.1302,0.432,0.265,6841,0.3332,0.786,1.3682,0.62880620867125,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,0.671422809087891,33571.1404543945,132,.5,TRUE,FALSE,FALSE,FALSE,6,1
36,lp_new   K=132 C=1Mbps,0.769274267524502,0.775000047631458,0.414431270421136,1,0.138878041369647,0.0192871103746694,1,4309,0.522,0.8618,0.1482,1325,0.1302,0.432,0.265,11692,0.49,0.934,2.3384,0.694333880681984,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,1.08315886029883,54157.9430149414,132,1,TRUE,FALSE,FALSE,FALSE,6,2
37,lp_new   K=132 C=1.5Mbps,0.786165892197604,0.777917893295948,0.414431270421136,1,0.148116253246234,0.0219384244757026,1,4527,0.52,0.9054,0.1556,1563,0.1528,0.52,0.3126,14440,0.6052,0.942,2.888,0.706405640598023,5082,0.10164,1.0164,0.2002,10.164,0.608,0.89836,0.97,0,1,0.15819786195475,1.43088779961523,71544.3899807617,132,1.5,TRUE,FALSE,FALSE,FALSE,6,3
38,lp_new   K=132 C=2Mbps,0.818156912565512,0.874999929123923,0.414431270421136,1,0.159345360730619,0.0253909439863711,1,4276,0.518,0.8552,0.1498,1788,0.175,0.594,0.3576,15193,0.6956,0.926,3.0386,0.73680084019398,4980,0.0996,0.996,0.1984,9.96,0.618,0.9004,0.97,0,1,0.155550093742584,1.97854009299609,98927.0046498047,132,2,TRUE,FALSE,FALSE,FALSE,6,4
39,lp_new   K=132 C=2.5Mbps,0.821767404904463,0.874999963628842,0.435449628259412,1,0.154041713472126,0.0237288494894286,1,4583,0.532,0.9166,0.16,1823,0.181,0.612,0.3646,15652,0.7022,0.926,3.1304,0.735655002953502,5245,0.1049,1.049,0.206,10.49,0.636,0.8951,0.97,0,1,0.160065711706562,2.01930020580859,100965.01029043,132,2.5,TRUE,FALSE,FALSE,FALSE,6,5
40,lp_new   K=132 C=3Mbps,0.8198828321988,0.87032020450921,0.435449628259412,1,0.154423165924411,0.0238465141741183,1,4492,0.526,0.8984,0.1562,1825,0.1806,0.608,0.365,15437,0.6942,0.914,3.0874,0.735404352269896,5158,0.10316,1.0316,0.2028,10.316,0.626,0.89684,0.97,0,1,0.159117098081267,2.01254419228125,100627.209614063,132,3,TRUE,FALSE,FALSE,FALSE,6,6
41,lp_new   K=132 C=100Mbps,0.814268531098524,0.87032020450921,0.414431270421136,1,0.155504378743583,0.0241816118084278,1,4589,0.522,0.9178,0.153,1812,0.1792,0.588,0.3624,14489,0.6968,0.95,2.8978,0.728418134650624,5273,0.10546,1.0546,0.2024,10.546,0.61,0.89454,0.97,0,1,0.163711916436056,1.99431461105469,99715.7305527344,132,100,TRUE,FALSE,FALSE,FALSE,6,7


==> simulations/sim-cdn-budget-by-C-K132-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,cdn_budget_avg_mbps,cdn_budget_sum_mbps,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
84,lp_old  avg K=132 C=.5Mbps,0.697024770972115,0.707499564216851,0.483835459776238,1,0.120435120627911,0.0145046182806594,1,5071,0.584,1.0142,0.1596,1295,0.128,0.396,0.259,2583,0.1926,0.52,0.5166,0.607720536586711,6418,0.12836,1.2836,0.252,12.836,0.726,0.87164,0.93,0,1,0.170855768961938,0.56226035375,28113.0176875,132,.5,FALSE,TRUE,FALSE,FALSE,6,1
85,lp_old  avg K=132 C=1Mbps,0.746851665813714,0.725000400133421,0.483835459776238,1,0.123640444021569,0.0152869593978507,1,7140,0.668,1.428,0.214,1394,0.1322,0.396,0.2788,4778,0.293,0.68,0.9556,0.618912948180258,8556,0.17112,1.7112,0.3066,17.112,0.766,0.82888,0.9,0,1,0.197608815815936,0.936006464169922,46800.3232084961,132,1,FALSE,TRUE,FALSE,FALSE,6,2
86,lp_old  avg K=132 C=1.5Mbps,0.790550885446044,0.825000109072543,0.483835459776238,1,0.134914910654871,0.0182020331170118,1,8792,0.722,1.7584,0.257,1566,0.1316,0.324,0.3132,7186,0.3718,0.682,1.4372,0.630068136886756,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,1.34629266797852,67314.6333989258,132,1.5,FALSE,TRUE,FALSE,FALSE,6,3
87,lp_old  avg K=132 C=2Mbps,0.802757480910126,0.844953669672528,0.483835459776238,1,0.144113502910039,0.0207687017210019,1,8714,0.72,1.7428,0.2602,1652,0.1396,0.324,0.3304,9363,0.4768,0.788,1.8726,0.643931201332562,9901,0.19802,1.9802,0.3378,19.802,0.788,0.80198,0.87,0,1,0.215286265126003,1.58801130063477,79400.5650317383,132,2,FALSE,TRUE,FALSE,FALSE,6,4
88,lp_old  avg K=132 C=2.5Mbps,0.846562262962988,0.850571632419362,0.483835459776238,1,0.119654696725634,0.0143172464485034,1,9031,0.708,1.8062,0.2726,1975,0.1836,0.558,0.395,11817,0.6062,0.97,2.3634,0.676921602773506,10016,0.20032,2.0032,0.3372,20.032,0.776,0.79968,0.87,0,1,0.21853652790336,1.99018115663086,99509.057831543,132,2.5,FALSE,TRUE,FALSE,FALSE,6,5
89,lp_old  avg K=132 C=3Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,1.95880606666992,97940.3033334961,132,3,FALSE,TRUE,FALSE,FALSE,6,6
90,lp_old  avg K=132 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,1.95880606666992,97940.3033334961,132,100,FALSE,TRUE,FALSE,FALSE,6,7


==> simulations/sim-cdn-budget-by-C-K40-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,cdn_budget_avg_mbps,cdn_budget_sum_mbps,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
7,lp_new   K=40 C=.5Mbps,0.677669394488021,0.600004219714007,0.435449628259412,1,0.12505582404215,0.0156389591268611,1,4254,0.498,0.8508,0.137,1167,0.115,0.382,0.2334,4182,0.2496,0.616,0.8364,0.605630327109804,5326,0.10652,1.0652,0.2112,10.652,0.64,0.89348,0.97,0,1,0.162173024204271,0.6097557388125,30487.786940625,40,.5,TRUE,FALSE,FALSE,FALSE,2,1
8,lp_new   K=40 C=1Mbps,0.756235791222304,0.799999722496338,0.435449628259412,1,0.142356796452383,0.0202654574961853,1,4109,0.492,0.8218,0.1344,1346,0.1338,0.45,0.2692,6523,0.4198,0.88,1.3046,0.679323517312996,5096,0.10192,1.0192,0.2038,10.192,0.64,0.89808,0.97,0,1,0.156740066661317,1.04170018185937,52085.0090929688,40,1,TRUE,FALSE,FALSE,FALSE,2,2
9,lp_new   K=40 C=1.5Mbps,0.764392465881084,0.77188973248476,0.414431270421136,1,0.153827457278163,0.0236628866126652,1,4081,0.502,0.8162,0.1352,1373,0.1356,0.454,0.2746,8026,0.4942,0.854,1.6052,0.686693595294172,5079,0.10158,1.0158,0.202,10.158,0.636,0.89842,0.97,0,1,0.156527010480684,1.36962445017188,68481.2225085937,40,1.5,TRUE,FALSE,FALSE,FALSE,2,3
10,lp_new   K=40 C=2Mbps,0.768141293298382,0.819623913272647,0.414431270421136,1,0.160352795561189,0.0257130190442885,1,4021,0.51,0.8042,0.1334,1398,0.1372,0.46,0.2796,8201,0.514,0.888,1.6402,0.691116091387556,5019,0.10038,1.0038,0.2,10.038,0.64,0.89962,0.97,0,1,0.154462204909457,1.47003294959375,73501.6474796875,40,2,TRUE,FALSE,FALSE,FALSE,2,4
11,lp_new   K=40 C=2.5Mbps,0.764722259392844,0.799999722496338,0.414431270421136,1,0.160847559538441,0.0258719374094722,1,3927,0.484,0.7854,0.1306,1325,0.1302,0.432,0.265,8052,0.5076,0.884,1.6104,0.690148323381771,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,1.47167218173242,73583.6090866211,40,2.5,TRUE,FALSE,FALSE,FALSE,2,5
12,lp_new   K=40 C=3Mbps,0.763005445157788,0.799999722496338,0.414431270421136,1,0.161965941244509,0.0262329661232197,1,3914,0.482,0.7828,0.13,1328,0.1306,0.436,0.2656,8109,0.506,0.854,1.6218,0.68850136150179,4885,0.0977,0.977,0.1954,9.77,0.61,0.9023,0.97,0,1,0.154028437371279,1.48503437039258,74251.7185196289,40,3,TRUE,FALSE,FALSE,FALSE,2,6
13,lp_new   K=40 C=100Mbps,0.755583582452682,0.774999620556638,0.414431270421136,1,0.161501751822113,0.0260828158416115,1,3949,0.488,0.7898,0.1318,1358,0.1332,0.448,0.2716,8189,0.4984,0.822,1.6378,0.681351881024573,4909,0.09818,0.9818,0.1966,9.818,0.62,0.90182,0.97,0,1,0.154042675553833,1.47850606828906,73925.3034144531,40,100,TRUE,FALSE,FALSE,FALSE,2,7


==> simulations/sim-cdn-budget-by-C-K40-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,cdn_budget_avg_mbps,cdn_budget_sum_mbps,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
56,lp_old  avg K=40 C=.5Mbps,0.697024770972115,0.707499564216851,0.483835459776238,1,0.120435120627911,0.0145046182806594,1,5071,0.584,1.0142,0.1596,1295,0.128,0.396,0.259,2583,0.1926,0.52,0.5166,0.607720536586711,6418,0.12836,1.2836,0.252,12.836,0.726,0.87164,0.93,0,1,0.170855768961938,0.56226035375,28113.0176875,40,.5,FALSE,TRUE,FALSE,FALSE,2,1
57,lp_old  avg K=40 C=1Mbps,0.746851665813714,0.725000400133421,0.483835459776238,1,0.123640444021569,0.0152869593978507,1,7140,0.668,1.428,0.214,1394,0.1322,0.396,0.2788,4778,0.293,0.68,0.9556,0.618912948180258,8556,0.17112,1.7112,0.3066,17.112,0.766,0.82888,0.9,0,1,0.197608815815936,0.936006464169922,46800.3232084961,40,1,FALSE,TRUE,FALSE,FALSE,2,2
58,lp_old  avg K=40 C=1.5Mbps,0.790355884496277,0.825000109072543,0.483835459776238,1,0.134666006646464,0.0181349333461055,1,8792,0.722,1.7584,0.257,1566,0.1316,0.324,0.3132,7152,0.3716,0.682,1.4304,0.629906136097719,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,1.34299305469727,67149.6527348633,40,1.5,FALSE,TRUE,FALSE,FALSE,2,3
59,lp_old  avg K=40 C=2Mbps,0.802391828276457,0.844953669672528,0.483835459776238,1,0.143744157496785,0.0206623828144604,1,8874,0.718,1.7748,0.2612,1514,0.1368,0.328,0.3028,8290,0.4576,0.786,1.658,0.639506425319434,10156,0.20312,2.0312,0.3432,20.312,0.788,0.79688,0.87,0,1,0.219499945448978,1.5800433603418,79002.1680170898,40,2,FALSE,TRUE,FALSE,FALSE,2,4
60,lp_old  avg K=40 C=2.5Mbps,0.835185561286867,0.87499981622054,0.483835459776238,1,0.133448258020676,0.0178084375687528,1,9473,0.726,1.8946,0.277,1489,0.135,0.328,0.2978,9025,0.5176,0.886,1.805,0.656524605186806,10700,0.214,2.14,0.3532,21.4,0.792,0.786,0.86,0,1,0.22410901298118,1.85449444538086,92724.722269043,40,2.5,FALSE,TRUE,FALSE,FALSE,2,5
61,lp_old  avg K=40 C=3Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,1.85624912306836,92812.456153418,40,3,FALSE,TRUE,FALSE,FALSE,2,6
62,lp_old  avg K=40 C=100Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,1.85624912306836,92812.456153418,40,100,FALSE,TRUE,FALSE,FALSE,2,7


==> simulations/sim-cdn-budget-ilp-new.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,cdn_budget_avg_mbps,cdn_budget_sum_mbps,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
6,lp_new   K=32 C=100Mbps,0.750666010551216,0.750001669682585,0.414431270421136,1,0.154776564003455,0.0239557847647157,1,4057,0.502,0.8114,0.1344,1379,0.1356,0.46,0.2758,7079,0.4482,0.77,1.4158,0.674011138059651,5099,0.10198,1.0198,0.2028,10.198,0.64,0.89802,0.97,0,1,0.156679854332033,1.43241371575781,71620.6857878906,32,100,TRUE,FALSE,FALSE,FALSE,1,7
13,lp_new   K=40 C=100Mbps,0.755583582452682,0.774999620556638,0.414431270421136,1,0.161501751822113,0.0260828158416115,1,3949,0.488,0.7898,0.1318,1358,0.1332,0.448,0.2716,8189,0.4984,0.822,1.6378,0.681351881024573,4909,0.09818,0.9818,0.1966,9.818,0.62,0.90182,0.97,0,1,0.154042675553833,1.47850606828906,73925.3034144531,40,100,TRUE,FALSE,FALSE,FALSE,2,7
20,lp_new   K=60 C=100Mbps,0.781940916948329,0.825000060812028,0.414431270421136,1,0.164022971828126,0.0269035352873302,1,4020,0.492,0.804,0.1352,1325,0.1302,0.432,0.265,10875,0.5926,0.912,2.175,0.705782295657558,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,1.6259479498125,81297.397490625,60,100,TRUE,FALSE,FALSE,FALSE,3,7
27,lp_new   K=80 C=100Mbps,0.805623502452809,0.850000067697601,0.435449628259412,1,0.160849668028946,0.0258726157050223,1,4267,0.526,0.8534,0.1448,1646,0.1618,0.556,0.3292,12684,0.6586,0.924,2.5368,0.723333174684174,5118,0.10236,1.0236,0.2052,10.236,0.654,0.89764,0.97,0,1,0.15529669838428,1.89752422253516,94876.2111267578,80,100,TRUE,FALSE,FALSE,FALSE,4,7
34,lp_new   K=100 C=100Mbps,0.816122102400082,0.874999619675723,0.414431270421136,1,0.158465780768625,0.0251114036746099,1,4446,0.548,0.8892,0.153,1640,0.162,0.56,0.328,14302,0.6796,0.924,2.8604,0.730974073041656,5226,0.10452,1.0452,0.2076,10.452,0.662,0.89548,0.97,0,1,0.157042970518194,1.95794432861719,97897.2164308594,100,100,TRUE,FALSE,FALSE,FALSE,5,7
41,lp_new   K=132 C=100Mbps,0.814268531098524,0.87032020450921,0.414431270421136,1,0.155504378743583,0.0241816118084278,1,4589,0.522,0.9178,0.153,1812,0.1792,0.588,0.3624,14489,0.6968,0.95,2.8978,0.728418134650624,5273,0.10546,1.0546,0.2024,10.546,0.61,0.89454,0.97,0,1,0.163711916436056,1.99431461105469,99715.7305527344,132,100,TRUE,FALSE,FALSE,FALSE,6,7
48,lp_new   K=400 C=100Mbps,0.843866119417642,0.899999894816212,0.414431270421136,1,0.145847222181961,0.0212714122181942,1,4532,0.542,0.9064,0.1646,1967,0.1986,0.658,0.3934,20831,0.8086,0.988,4.1662,0.761723601450467,4878,0.09756,0.9756,0.195,9.756,0.606,0.90244,0.97,0,1,0.154094570551161,2.17292519310937,108646.259655469,400,100,TRUE,FALSE,FALSE,FALSE,7,7


==> simulations/sim-cdn-budget-ilp-old-avg.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,cdn_budget_avg_mbps,cdn_budget_sum_mbps,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
55,lp_old  avg K=32 C=100Mbps,0.840286449421591,0.850571632419362,0.483835459776238,1,0.121174072193828,0.0146831557720349,1,9640,0.734,1.928,0.2824,1272,0.1222,0.324,0.2544,7980,0.4908,0.882,1.596,0.656166175892209,10952,0.21904,2.1904,0.3582,21.904,0.8,0.78096,0.85,0,1,0.225342043287412,1.83228560623242,91614.2803116211,32,100,FALSE,TRUE,FALSE,FALSE,1,7
62,lp_old  avg K=40 C=100Mbps,0.837683436328488,0.87499981622054,0.483835459776238,1,0.129073463352975,0.0166599589419317,1,9500,0.732,1.9,0.2792,1486,0.1352,0.328,0.2972,8973,0.515,0.886,1.7946,0.65776582526835,10743,0.21486,2.1486,0.3544,21.486,0.796,0.78514,0.86,0,1,0.22408974279438,1.85624912306836,92812.456153418,40,100,FALSE,TRUE,FALSE,FALSE,2,7
69,lp_old  avg K=60 C=100Mbps,0.860333206994113,0.87499981622054,0.483835459776238,1,0.117773292572003,0.0138705484432507,1,9232,0.728,1.8464,0.2778,1984,0.1866,0.556,0.3968,10867,0.5674,0.888,2.1734,0.682987020301163,10313,0.20626,2.0626,0.3478,20.626,0.8,0.79374,0.87,0,1,0.218371207737507,1.95911583893555,97955.7919467773,60,100,FALSE,TRUE,FALSE,FALSE,3,7
76,lp_old  avg K=80 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,1.95880606666992,97940.3033334961,80,100,FALSE,TRUE,FALSE,FALSE,4,7
83,lp_old  avg K=100 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,1.95880606666992,97940.3033334961,100,100,FALSE,TRUE,FALSE,FALSE,5,7
90,lp_old  avg K=132 C=100Mbps,0.860190553379252,0.87499981622054,0.483835459776238,1,0.117871317253301,0.0138936474310284,1,9165,0.722,1.833,0.2768,1956,0.1832,0.554,0.3912,11058,0.5716,0.888,2.2116,0.684408490096608,10222,0.20444,2.0444,0.3454,20.444,0.794,0.79556,0.87,0,1,0.218344762406935,1.95880606666992,97940.3033334961,132,100,FALSE,TRUE,FALSE,FALSE,6,7
97,lp_old  avg K=400 C=100Mbps,0.831882695631996,0.850571632419362,0.483835459776238,1,0.12996865467617,0.0168918511983334,1,9060,0.71,1.812,0.2728,1971,0.1846,0.56,0.3942,10904,0.5698,0.894,2.1808,0.663620700246543,10098,0.20196,2.0196,0.3398,20.196,0.782,0.79804,0.87,0,1,0.218865169281568,1.94906176823242,97453.0884116211,400,100,FALSE,TRUE,FALSE,FALSE,7,7


==> simulations/sim-cdn-budget-recommended.csv <==
set_index,representation_set,avg,median,min,max,sd,var,non_zero_ratio,freezes_sum,freezed_users_ratio,freezes_avg_per_session,freezed_sessions_ratio,resol_switches_sum,resol_switches_sessions_ratio,resol_switches_users_ratio,resol_switches_avg_per_session,rep_switches_sum,rep_switches_sessions_ratio,rep_switches_users_ratio,rep_switches_avg_per_session,avg_qoe0,qoe0_count,qoe0_chunks_ratio,qoe0_avg_per_session,qoe0_sessions_ratio,qoe0_avg_per_user,qoe0_users_ratio,qoe0_served_time_ratio_avg,qoe0_served_time_ratio_median,qoe0_served_time_ratio_min,qoe0_served_time_ratio_max,qoe0_served_time_ratio_stdv,cdn_budget_avg_mbps,cdn_budget_sum_mbps,K,C,lp_new,lp_old_avg,lp_old_median,recommendation,K_index,C_index
147,apple,0.853572094338622,0.883542312769177,0.390179221358418,0.994137075409747,0.125769603922393,0.0158179932707957,1,9355,0.802,1.871,0.2756,2703,0.2642,0.72,0.5406,8555,0.5626,0.972,1.711,0.669281328850074,10795,0.2159,2.159,0.3678,21.59,0.886,0.7841,0.84,0,1,0.214554088550714,1.9525751953125,NA,NA,NA,FALSE,FALSE,FALSE,TRUE,NA,NA
148,microsoft,0.873409638080134,0.906940748688589,0.562703970229259,0.990285572488605,0.107920984106549,0.0116469388105259,1,13222,0.918,2.6444,0.3738,2498,0.249,0.718,0.4996,9200,0.5768,0.968,1.84,0.613561916085329,14884,0.29768,2.9768,0.4736,29.768,0.95,0.70232,0.75,0,1,0.230216891722716,2.012921875,NA,NA,NA,FALSE,FALSE,FALSE,TRUE,NA,NA
149,netflix,0.835795958053301,0.887138365849013,0.275863424768946,1,0.152169848413137,0.0231556627660771,1,6017,0.686,1.2034,0.1972,2194,0.2232,0.708,0.4388,14413,0.6672,0.982,2.8826,0.718446986942048,7029,0.14058,1.4058,0.2662,14.058,0.79,0.85942,0.92,0,1,0.177290517103735,1.71089453125,NA,NA,NA,FALSE,FALSE,FALSE,TRUE,NA,NA


==> simulations/sim-cdn-budget.csv <==
time,time_s,lp_new_K32_C.5Mbps,lp_new_K32_C1Mbps,lp_new_K32_C1.5Mbps,lp_new_K32_C2Mbps,lp_new_K32_C3Mbps,lp_new_K32_C100Mbps,lp_new_K40_C.5Mbps,lp_new_K40_C1Mbps,lp_new_K40_C1.5Mbps,lp_new_K40_C2Mbps,lp_new_K40_C2.5Mbps,lp_new_K40_C3Mbps,lp_new_K40_C100Mbps,lp_new_K60_C.5Mbps,lp_new_K60_C1Mbps,lp_new_K60_C1.5Mbps,lp_new_K60_C2Mbps,lp_new_K60_C2.5Mbps,lp_new_K60_C3Mbps,lp_new_K60_C100Mbps,lp_new_K80_C.5Mbps,lp_new_K80_C1Mbps,lp_new_K80_C1.5Mbps,lp_new_K80_C2Mbps,lp_new_K80_C2.5Mbps,lp_new_K80_C3Mbps,lp_new_K80_C100Mbps,lp_new_K100_C.5Mbps,lp_new_K100_C1Mbps,lp_new_K100_C1.5Mbps,lp_new_K100_C2Mbps,lp_new_K100_C2.5Mbps,lp_new_K100_C3Mbps,lp_new_K100_C100Mbps,lp_new_K132_C.5Mbps,lp_new_K132_C1Mbps,lp_new_K132_C1.5Mbps,lp_new_K132_C2Mbps,lp_new_K132_C2.5Mbps,lp_new_K132_C3Mbps,lp_new_K132_C100Mbps,lp_new_K400_C.5Mbps,lp_new_K400_C1Mbps,lp_new_K400_C1.5Mbps,lp_new_K400_C2Mbps,lp_new_K400_C2.5Mbps,lp_new_K400_C3Mbps,lp_new_K400_C100Mbps,lp_old_avg_K32_C.5Mbps,lp_old_avg_K32_C1Mbps,lp_old_avg_K32_C1.5Mbps,lp_old_avg_K32_C2Mbps,lp_old_avg_K32_C2.5Mbps,lp_old_avg_K32_C3Mbps,lp_old_avg_K32_C100Mbps,lp_old_avg_K40_C.5Mbps,lp_old_avg_K40_C1Mbps,lp_old_avg_K40_C1.5Mbps,lp_old_avg_K40_C2Mbps,lp_old_avg_K40_C2.5Mbps,lp_old_avg_K40_C3Mbps,lp_old_avg_K40_C100Mbps,lp_old_avg_K60_C.5Mbps,lp_old_avg_K60_C1Mbps,lp_old_avg_K60_C1.5Mbps,lp_old_avg_K60_C2Mbps,lp_old_avg_K60_C2.5Mbps,lp_old_avg_K60_C3Mbps,lp_old_avg_K60_C100Mbps,lp_old_avg_K80_C.5Mbps,lp_old_avg_K80_C1Mbps,lp_old_avg_K80_C1.5Mbps,lp_old_avg_K80_C2Mbps,lp_old_avg_K80_C2.5Mbps,lp_old_avg_K80_C3Mbps,lp_old_avg_K80_C100Mbps,lp_old_avg_K100_C.5Mbps,lp_old_avg_K100_C1Mbps,lp_old_avg_K100_C1.5Mbps,lp_old_avg_K100_C2Mbps,lp_old_avg_K100_C2.5Mbps,lp_old_avg_K100_C3Mbps,lp_old_avg_K100_C100Mbps,lp_old_avg_K132_C.5Mbps,lp_old_avg_K132_C1Mbps,lp_old_avg_K132_C1.5Mbps,lp_old_avg_K132_C2Mbps,lp_old_avg_K132_C2.5Mbps,lp_old_avg_K132_C3Mbps,lp_old_avg_K132_C100Mbps,lp_old_avg_K400_C.5Mbps,lp_old_avg_K400_C1Mbps,lp_old_avg_K400_C1.5Mbps,lp_old_avg_K400_C2Mbps,lp_old_avg_K400_C2.5Mbps,lp_old_avg_K400_C3Mbps,lp_old_avg_K400_C100Mbps,lp_old_median_K32_C.5Mbps,lp_old_median_K32_C1Mbps,lp_old_median_K32_C1.5Mbps,lp_old_median_K32_C2Mbps,lp_old_median_K32_C2.5Mbps,lp_old_median_K32_C3Mbps,lp_old_median_K32_C100Mbps,lp_old_median_K40_C.5Mbps,lp_old_median_K40_C1Mbps,lp_old_median_K40_C1.5Mbps,lp_old_median_K40_C2Mbps,lp_old_median_K40_C2.5Mbps,lp_old_median_K40_C3Mbps,lp_old_median_K40_C100Mbps,lp_old_median_K60_C.5Mbps,lp_old_median_K60_C1Mbps,lp_old_median_K60_C1.5Mbps,lp_old_median_K60_C2Mbps,lp_old_median_K60_C2.5Mbps,lp_old_median_K60_C3Mbps,lp_old_median_K60_C100Mbps,lp_old_median_K80_C.5Mbps,lp_old_median_K80_C1Mbps,lp_old_median_K80_C1.5Mbps,lp_old_median_K80_C2Mbps,lp_old_median_K80_C2.5Mbps,lp_old_median_K80_C3Mbps,lp_old_median_K80_C100Mbps,lp_old_median_K100_C.5Mbps,lp_old_median_K100_C1Mbps,lp_old_median_K100_C1.5Mbps,lp_old_median_K100_C2Mbps,lp_old_median_K100_C2.5Mbps,lp_old_median_K100_C3Mbps,lp_old_median_K100_C100Mbps,lp_old_median_K132_C.5Mbps,lp_old_median_K132_C1Mbps,lp_old_median_K132_C1.5Mbps,lp_old_median_K132_C2Mbps,lp_old_median_K132_C2.5Mbps,lp_old_median_K132_C3Mbps,lp_old_median_K132_C100Mbps,lp_old_median_K400_C.5Mbps,lp_old_median_K400_C1Mbps,lp_old_median_K400_C1.5Mbps,lp_old_median_K400_C2Mbps,lp_old_median_K400_C2.5Mbps,lp_old_median_K400_C3Mbps,lp_old_median_K400_C100Mbps,apple,microsoft,netflix
1,2,0.613180168554687,1.03486865234375,1.39244825214844,1.56251914082031,1.43488537578125,1.48689303535156,0.615203436328125,1.06390941152344,1.42349389785156,1.53495113417969,1.53138696601562,1.56480709746094,1.54501712128906,0.681089633789063,1.08613387460937,1.48812935253906,1.75600053769531,1.92387328320313,1.77721577734375,1.68386915546875,0.683395815429688,1.10056430761719,1.53790133652344,1.93537803378906,1.92499592675781,1.95379115292969,1.95600392753906,0.683630604296875,1.11395084863281,1.48527222324219,1.99591628378906,2.00994461582031,1.98958127636719,1.99981159042969,0.683630604296875,1.103997965625,1.48470076542969,2.024783765625,2.05204212265625,2.03866682070313,2.04493394785156,2.24847545742188,2.24847545742188,2.24847545742188,2.24847545742188,2.24847545742188,2.24847545742188,2.24847545742188,0.564252334960937,0.933197005859375,1.34729732617188,1.58076935742187,1.87333984570313,1.8736575109375,1.8736575109375,0.564252334960937,0.933197005859375,1.352260171875,1.61892082226563,1.88894043554688,1.8912999328125,1.8912999328125,0.564252334960937,0.933197005859375,1.352260171875,1.62052844921875,1.94018143652344,1.95321632910156,1.95321632910156,0.564252334960937,0.933197005859375,1.352260171875,1.62052844921875,1.94018143652344,1.95206070800781,1.95206070800781,0.564252334960937,0.933197005859375,1.352260171875,1.62052844921875,1.94018143652344,1.95206070800781,1.95206070800781,0.564252334960937,0.933197005859375,1.352260171875,1.62052844921875,1.98982002851562,1.95206070800781,1.95206070800781,0.564252334960937,0.933197005859375,1.352260171875,1.62052844921875,1.93854720996094,1.94137272851562,1.94137272851562,0.57167835546875,0.939963755859375,1.34416191210937,1.51074370507812,1.51513709570312,1.51513709570312,1.51513709570312,0.57167835546875,0.944619181640625,1.33972811132812,1.60585815429688,1.60889783398437,1.60889783398437,1.60889783398437,0.57167835546875,0.9469939765625,1.38320348828125,1.836016359375,1.83871623242188,1.83871623242188,1.83871623242188,0.57167835546875,0.9469939765625,1.38320348828125,1.93795545234375,1.93275971484375,1.93275971484375,1.93275971484375,0.57167835546875,0.9469939765625,1.38320348828125,1.93795545234375,1.9337467734375,1.9337467734375,1.9337467734375,0.57167835546875,0.9469939765625,1.38320348828125,1.93795545234375,1.9337467734375,1.9337467734375,1.9337467734375,0.57167835546875,0.9469939765625,1.38320348828125,1.93795545234375,1.93490239453125,1.93490239453125,1.93490239453125,2.01494140625,2.05498046875,1.74931640625
2,4,0.612432720507813,1.03805835722656,1.40229973496094,1.53588756582031,1.46403274882813,1.49421519394531,0.612732734570312,1.06205138417969,1.43750394082031,1.54207126894531,1.55111580332031,1.56319100292969,1.55524383613281,0.679048400195313,1.07916809550781,1.50285262695313,1.74893784648438,1.88139924980469,1.7404425,1.71072758261719,0.681162970117187,1.09256816386719,1.54547569511719,1.90377510917969,1.91247462207031,1.92286916386719,1.93026533574219,0.681000208789063,1.10646959550781,1.49403052519531,1.99206460820313,1.99971897929688,1.96776109238281,1.99646304355469,0.681000208789063,1.09600144472656,1.48490444472656,2.02064938535156,2.06753425800781,2.04436892285156,2.03996134589844,2.2369109078125,2.2369109078125,2.2369109078125,2.2369109078125,2.2369109078125,2.2369109078125,2.2369109078125,0.565437026367188,0.931289284179687,1.34576014550781,1.58677682714844,1.86257083691406,1.86288850214844,1.86288850214844,0.565437026367188,0.931289284179687,1.35220851464844,1.63497194238281,1.89389240332031,1.89580336542969,1.89580336542969,0.565437026367188,0.931289284179687,1.35305456933594,1.63857313964844,1.98015957421875,1.99094533203125,1.99094533203125,0.565437026367188,0.931289284179687,1.35305456933594,1.63857313964844,1.98015957421875,1.98966130859375,1.98966130859375,0.565437026367188,0.931289284179687,1.35305456933594,1.63857313964844,1.98015957421875,1.98966130859375,1.98966130859375,0.565437026367188,0.931289284179687,1.35305456933594,1.63857313964844,2.02437662109375,1.98966130859375,1.98966130859375,0.565437026367188,0.931289284179687,1.35305456933594,1.63857313964844,1.97893390429687,1.98108872949219,1.98108872949219,0.573725032226562,0.935024502929688,1.32859111425781,1.51150360449219,1.51615045996094,1.51615045996094,1.51615045996094,0.573725032226562,0.938743331054687,1.33382424316406,1.60495945605469,1.60839546582031,1.60839546582031,1.60839546582031,0.573725032226562,0.941458780273437,1.38007924316406,1.81706691894531,1.82035322558594,1.82035322558594,1.82035322558594,0.573725032226562,0.941458780273437,1.38007924316406,1.94129323847656,1.93369504394531,1.93369504394531,1.93369504394531,0.573725032226562,0.941458780273437,1.38007924316406,1.94129323847656,1.93538320214844,1.93538320214844,1.93538320214844,0.573725032226562,0.941458780273437,1.38007924316406,1.94129323847656,1.93538320214844,1.93538320214844,1.93538320214844,0.573725032226562,0.941458780273437,1.38007924316406,1.94129323847656,1.93666722558594,1.93666722558594,1.93666722558594,1.9798828125,2.0671875,1.7677734375
3,6,0.610496702148438,1.02653046464844,1.39203274863281,1.54178440449219,1.44893251875,1.47734419042969,0.612128804492187,1.05147627949219,1.42526926191406,1.52290726582031,1.52519228457031,1.54878525429688,1.52953614277344,0.6750664390625,1.0724751484375,1.48411763378906,1.75387571152344,1.94477194902344,1.75052147207031,1.69501995371094,0.677265749804688,1.08403569550781,1.52844594980469,1.95226143808594,1.95609984707031,1.97570847167969,1.98275916230469,0.677657372851562,1.09818334804688,1.4719654984375,2.02410980273438,2.04806402597656,2.01883886542969,2.03945422480469,0.677657372851562,1.09049382246094,1.47735890644531,2.06266761308594,2.10675696386719,2.08722849980469,2.10689940175781,2.31498081503906,2.31498081503906,2.31498081503906,2.31498081503906,2.31498081503906,2.31498081503906,2.31498081503906,0.564631129882812,0.933885065429688,1.34332643261719,1.57343833105469,1.86047505371094,1.86079271894531,1.86079271894531,0.564631129882812,0.933885065429688,1.34599439355469,1.62190692089844,1.88698803808594,1.88920992011719,1.88920992011719,0.564631129882812,0.933885065429688,1.34684044824219,1.62057399121094,1.97335958398437,1.98452420507813,1.98452420507813,0.564631129882812,0.933885065429688,1.34684044824219,1.62057399121094,1.97335958398437,1.98393141210937,1.98393141210937,0.564631129882812,0.933885065429688,1.34684044824219,1.62057399121094,1.97335958398437,1.98393141210937,1.98393141210937,0.564631129882812,0.933885065429688,1.34684044824219,1.62057399121094,2.02463695976563,1.98393141210937,1.98393141210937,0.564631129882812,0.933885065429688,1.34684044824219,1.62057399121094,1.9721339140625,1.97493575292969,1.97493575292969,0.57056727734375,0.938442619140625,1.32873400195313,1.50033463085938,1.50489699804688,1.50489699804688,1.50489699804688,0.57056727734375,0.9430307578125,1.33022012109375,1.59084400976563,1.59533143554688,1.59533143554688,1.59533143554688,0.57056727734375,0.945644529296875,1.37261954492188,1.824516359375,1.82742244726563,1.82742244726563,1.82742244726563,0.57056727734375,0.945644529296875,1.37261954492188,1.93823570820313,1.93050279882812,1.93050279882812,1.93050279882812,0.57056727734375,0.945644529296875,1.37261954492188,1.93823570820313,1.931442765625,1.931442765625,1.931442765625,0.57056727734375,0.945644529296875,1.37261954492188,1.93823570820313,1.931442765625,1.931442765625,1.931442765625,0.57056727734375,0.945644529296875,1.37261954492188,1.93823570820313,1.93296159375,1.93296159375,1.93296159375,1.97421875,2.04912109375,1.75029296875
4,8,0.615452609765625,1.0246376546875,1.34999274082031,1.54226247597656,1.436608934375,1.47061034433594,0.616423324609375,1.03948949433594,1.39165128652344,1.50991059902344,1.51194175703125,1.519501140625,1.51294430839844,0.679935695117188,1.06544452089844,1.45865477148437,1.7745894,1.93816920058594,1.76099786464844,1.68097128730469,0.681564901171875,1.07947611933594,1.50113358164062,1.9778134625,1.97728806152344,1.9958431390625,2.00304803144531,0.68173179375,1.09479156386719,1.44926239003906,2.03335832851563,2.05983176816406,2.04467934941406,2.05290100800781,0.68173179375,1.08586310664062,1.44748569804688,2.07068545527344,2.15132864394531,2.13568711542969,2.15033433242187,2.34382693515625,2.34382693515625,2.34382693515625,2.34382693515625,2.34382693515625,2.34382693515625,2.34382693515625,0.566462599609375,0.930072272460937,1.32910970605469,1.54135145605469,1.85148156542969,1.85179923066406,1.85179923066406,0.566462599609375,0.930072272460937,1.33102851269531,1.58792816308594,1.87876168652344,1.88043647285156,1.88043647285156,0.566462599609375,0.930072272460937,1.33272062207031,1.59302699316406,1.98353573242187,1.995216453125,1.995216453125,0.566462599609375,0.930072272460937,1.33272062207031,1.59302699316406,1.98353573242187,1.99513726953125,1.99513726953125,0.566462599609375,0.930072272460937,1.33272062207031,1.59302699316406,1.98353573242187,1.99513726953125,1.99513726953125,0.566462599609375,0.930072272460937,1.33272062207031,1.59302699316406,2.04117311992188,1.99513726953125,1.99513726953125,0.566462599609375,0.930072272460937,1.33272062207031,1.59302699316406,1.98330690039062,1.98571853027344,1.98571853027344,0.572897383789063,0.939871834960938,1.31431760839844,1.48115661425781,1.48563449316406,1.48563449316406,1.48563449316406,0.572897383789063,0.945665399414062,1.31304774902344,1.56595349121094,1.56882939941406,1.56882939941406,1.56882939941406,0.572897383789063,0.947949180664063,1.35208076074219,1.82595243066406,1.82862870019531,1.82862870019531,1.82862870019531,0.572897383789063,0.947949180664063,1.35208076074219,1.93023871308594,1.92568662011719,1.92568662011719,1.92568662011719,0.572897383789063,0.947949180664063,1.35208076074219,1.93023871308594,1.92894278613281,1.92894278613281,1.92894278613281,0.572897383789063,0.947949180664063,1.35208076074219,1.93023871308594,1.92894278613281,1.92894278613281,1.92894278613281,0.572897383789063,0.947949180664063,1.35208076074219,1.93023871308594,1.92888578417969,1.92888578417969,1.92888578417969,1.9677734375,2.0380859375,1.72734375
5,10,0.615992880078125,1.01504926347656,1.34842162519531,1.50205265332031,1.42116618535156,1.44776495136719,0.616481682617187,1.04307235839844,1.38713339707031,1.49448906308594,1.49155539667969,1.50900946445313,1.49213320644531,0.682344798046875,1.07137248554687,1.45494009667969,1.73912825898437,1.91793135136719,1.70855577773437,1.66892985839844,0.684126982226563,1.08551023339844,1.49810868574219,1.91003765644531,1.91450806582031,1.9280568,1.93969205019531,0.68367387265625,1.09930044355469,1.45075468261719,1.98600722480469,2.00686928242187,1.97756876777344,2.00326492988281,0.68367387265625,1.09028835742187,1.44746286484375,2.01771960722656,2.08035071230469,2.06212519355469,2.07712876074219,2.28882201933594,2.28882201933594,2.28882201933594,2.28882201933594,2.28882201933594,2.28882201933594,2.28882201933594,0.567901356445312,0.935860383789063,1.33476828613281,1.54901729394531,1.82010598144531,1.82042364667969,1.82042364667969,0.567901356445312,0.935860383789063,1.33662033886719,1.59499686035156,1.85346512597656,1.85630846699219,1.85630846699219,0.567901356445312,0.935860383789063,1.33831244824219,1.59813516699219,1.95464314648437,1.96813841992187,1.96813841992187,0.567901356445312,0.935860383789063,1.33831244824219,1.59813516699219,1.95464314648437,1.96685439648437,1.96685439648437,0.567901356445312,0.935860383789063,1.33831244824219,1.59813516699219,1.95464314648437,1.96685439648437,1.96685439648437,0.567901356445312,0.935860383789063,1.33831244824219,1.59813516699219,2.00085933535156,1.96685439648437,1.96685439648437,0.567901356445312,0.935860383789063,1.33831244824219,1.59813516699219,1.9537116171875,1.95658949707031,1.95658949707031,0.574226197265625,0.943514806640625,1.3111579609375,1.4723778515625,1.47719368359375,1.47719368359375,1.47719368359375,0.574226197265625,0.948841814453125,1.31269654882813,1.561947859375,1.56565824023438,1.56565824023438,1.56565824023438,0.574226197265625,0.951502169921875,1.35363123828125,1.7835871484375,1.78697660546875,1.78697660546875,1.78697660546875,0.574226197265625,0.951502169921875,1.35363123828125,1.89816997382813,1.89028876953125,1.89028876953125,1.89028876953125,0.574226197265625,0.951502169921875,1.35363123828125,1.89816997382813,1.89374240625,1.89374240625,1.89374240625,0.574226197265625,0.951502169921875,1.35363123828125,1.89816997382813,1.89374240625,1.89374240625,1.89374240625,0.574226197265625,0.951502169921875,1.35363123828125,1.89816997382813,1.89489024414063,1.89489024414063,1.89489024414063,1.92890625,2.0078125,1.72275390625
6,12,0.614680179296875,1.02001121855469,1.33393359394531,1.49950902324219,1.39783590253906,1.45765288925781,0.615813471289062,1.04220681816406,1.37881519863281,1.47716733535156,1.48368429785156,1.49761166796875,1.49233362089844,0.677765380273437,1.06988330722656,1.43934087109375,1.74030533417969,1.91171744316406,1.71452464980469,1.64737406152344,0.679718511523438,1.08263538183594,1.48911512910156,1.91228363886719,1.93910235136719,1.92307641660156,1.95121296464844,0.679000401171875,1.10028259492188,1.44685665644531,1.97620244589844,1.99510784199219,1.97490429472656,1.99914546269531,0.679000401171875,1.0876738390625,1.4416065734375,2.00969157675781,2.07027183183594,2.07063466855469,2.09817400097656,2.29217685234375,2.29217685234375,2.29217685234375,2.29217685234375,2.29217685234375,2.29217685234375,2.29217685234375,0.56689428515625,0.937794725585937,1.33302420214844,1.54707595019531,1.82119818066406,1.82151584589844,1.82151584589844,0.56689428515625,0.937794725585937,1.33956872558594,1.58943537402344,1.86121359863281,1.86380608808594,1.86380608808594,0.56689428515625,0.937794725585937,1.34041478027344,1.59369307714844,1.94610910351563,1.96021549804687,1.96021549804687,0.56689428515625,0.937794725585937,1.34041478027344,1.59369307714844,1.94610910351563,1.95880307226562,1.95880307226562,0.56689428515625,0.937794725585937,1.34041478027344,1.59369307714844,1.94610910351563,1.95880307226562,1.95880307226562,0.56689428515625,0.937794725585937,1.34041478027344,1.59369307714844,1.99693400859375,1.95880307226562,1.95880307226562,0.56689428515625,0.937794725585937,1.34041478027344,1.59369307714844,1.94433869140625,1.94726893261719,1.94726893261719,0.572972086914063,0.946831596679687,1.30923230566406,1.47164245996094,1.47679624511719,1.47679624511719,1.47679624511719,0.572972086914063,0.952061657226562,1.30726709863281,1.55886181542969,1.56354953417969,1.56354953417969,1.56354953417969,0.572972086914063,0.954777106445312,1.35237960839844,1.79354471386719,1.79712675097656,1.79712675097656,1.79712675097656,0.572972086914063,0.954777106445312,1.35237960839844,1.90401338496094,1.89285036035156,1.89285036035156,1.89285036035156,0.572972086914063,0.954777106445312,1.35237960839844,1.90401338496094,1.89629443847656,1.89629443847656,1.89629443847656,0.572972086914063,0.954777106445312,1.35237960839844,1.90401338496094,1.89629443847656,1.89629443847656,1.89629443847656,0.572972086914063,0.954777106445312,1.35237960839844,1.90401338496094,1.89757067871094,1.89757067871094,1.89757067871094,1.9375,2.00146484375,1.71650390625
7,14,0.6133689328125,1.02862615136719,1.35398629277344,1.50007725878906,1.42059688847656,1.45019214121094,0.615124438476563,1.05013334667969,1.39159930566406,1.50328905957031,1.48990043769531,1.51213174863281,1.50322602089844,0.679477109570313,1.07543106660156,1.44653466503906,1.70348634941406,1.86930667480469,1.71797572851562,1.63191260527344,0.680828799609375,1.08780662578125,1.50009721953125,1.89114850859375,1.88624921816406,1.90404470625,1.91159718222656,0.680152323632813,1.10286373242188,1.44868431132812,1.95284529023437,1.9649253640625,1.93997072011719,1.96130771035156,0.680152323632813,1.09443958769531,1.44717749375,1.98579476601562,2.04638821640625,2.0285661546875,2.05548356992188,2.22269644472656,2.22269644472656,2.22269644472656,2.22269644472656,2.22269644472656,2.22269644472656,2.22269644472656,0.568946578125,0.938932231445312,1.33984487597656,1.54640917089844,1.81951002050781,1.81982768574219,1.81982768574219,0.568946578125,0.938932231445312,1.34381866308594,1.58974087207031,1.85454953222656,1.85659254121094,1.85659254121094,0.568946578125,0.938932231445312,1.34551077246094,1.59527177246094,1.931901984375,1.94408343945313,1.94408343945313,0.568946578125,0.938932231445312,1.34551077246094,1.59527177246094,1.931901984375,1.94292781835938,1.94292781835938,0.568946578125,0.938932231445312,1.34551077246094,1.59527177246094,1.931901984375,1.94292781835938,1.94292781835938,0.568946578125,0.938932231445312,1.34551077246094,1.59527177246094,1.980764825,1.94292781835938,1.94292781835938,0.568946578125,0.938932231445312,1.34551077246094,1.59527177246094,1.931106640625,1.93393215917969,1.93393215917969,0.575067962890625,0.9451248515625,1.31659669921875,1.488787203125,1.49213306640625,1.49213306640625,1.49213306640625,0.575067962890625,0.949240802734375,1.32089341796875,1.56543731054688,1.56842250195313,1.56842250195313,1.56842250195313,0.575067962890625,0.951728734375,1.3616935546875,1.79246425585938,1.79522529101563,1.79522529101563,1.79522529101563,0.575067962890625,0.951728734375,1.3616935546875,1.90137418085937,1.89238760742187,1.89238760742187,1.89238760742187,0.575067962890625,0.951728734375,1.3616935546875,1.90137418085937,1.89500395898438,1.89500395898438,1.89500395898438,0.575067962890625,0.951728734375,1.3616935546875,1.90137418085937,1.89500395898438,1.89500395898438,1.89500395898438,0.575067962890625,0.951728734375,1.3616935546875,1.90137418085937,1.89615958007813,1.89615958007813,1.89615958007813,1.92431640625,1.9923828125,1.71513671875
8,16,0.610005986523438,1.00433393886719,1.30985196308594,1.48638349472656,1.37773904179687,1.42477464121094,0.610949770703125,1.03062159472656,1.34732780214844,1.47070575292969,1.45859931269531,1.47267229355469,1.46917593144531,0.675378009765625,1.0643751125,1.40911682324219,1.69929927128906,1.85394778847656,1.68956736230469,1.60461764199219,0.676839851367187,1.07505472324219,1.46048232109375,1.88076999785156,1.88311503105469,1.89403802558594,1.90278621738281,0.6764865109375,1.09402570878906,1.41861190800781,1.94181956367187,1.96032572050781,1.94096995957031,1.95897077597656,0.6764865109375,1.0837372125,1.41260873320312,1.97432318730469,2.03843095136719,2.03449603417969,2.0385340171875,2.21800440742187,2.21800440742187,2.21800440742187,2.21800440742187,2.21800440742187,2.21800440742187,2.21800440742187,0.564163952148438,0.935059350585937,1.32120896777344,1.51647699707031,1.80506585644531,1.80538352167969,1.80538352167969,0.564163952148438,0.935059350585937,1.32836968457031,1.55541676074219,1.83477678613281,1.83632705097656,1.83632705097656,0.564163952148438,0.935059350585937,1.33006179394531,1.55788661425781,1.91516849609375,1.92641200585937,1.92641200585937,0.564163952148438,0.935059350585937,1.33006179394531,1.55788661425781,1.91516849609375,1.92620441992187,1.92620441992187,0.564163952148438,0.935059350585937,1.33006179394531,1.55788661425781,1.91516849609375,1.92620441992187,1.92620441992187,0.564163952148438,0.935059350585937,1.33006179394531,1.55788661425781,1.96292915488281,1.92620441992187,1.92620441992187,0.564163952148438,0.935059350585937,1.33006179394531,1.55788661425781,1.91394282617187,1.91636260058594,1.91636260058594,0.571096561523437,0.942488899414063,1.28872207519531,1.45559204003906,1.45885341503906,1.45885341503906,1.45885341503906,0.571096561523437,0.946041016601562,1.29185088574219,1.53826682324219,1.54042274707031,1.54042274707031,1.54042274707031,0.571096561523437,0.947052875976563,1.33151342675781,1.76641736035156,1.76890132714844,1.76890132714844,1.76890132714844,0.571096561523437,0.947052875976563,1.33151342675781,1.88517348261719,1.87488140136719,1.87488140136719,1.87488140136719,0.571096561523437,0.947052875976563,1.33151342675781,1.88517348261719,1.87833764941406,1.87833764941406,1.87833764941406,0.571096561523437,0.947052875976563,1.33151342675781,1.88517348261719,1.87833764941406,1.87833764941406,1.87833764941406,0.571096561523437,0.947052875976563,1.33151342675781,1.88517348261719,1.87854523535156,1.87854523535156,1.87854523535156,1.91640625,1.99951171875,1.70556640625
9,18,0.613272941601562,1.02180056582031,1.31631638691406,1.48804903964844,1.39057108867187,1.39496451425781,0.61509980546875,1.04222679550781,1.34472592480469,1.45670118847656,1.44668401777344,1.468852603125,1.45508182402344,0.678486199804687,1.07651591035156,1.42037162402344,1.70851273613281,1.86874127089844,1.68100625742187,1.61903790878906,0.67969273828125,1.08945609023437,1.46340121171875,1.90475770195312,1.88854469589844,1.90917204804688,1.91346590566406,0.679503000195313,1.10444899453125,1.41301616367187,1.95763897382813,1.974607778125,1.95642058222656,1.96485971113281,0.679503000195313,1.09530023652344,1.40887034609375,1.99102612460938,2.03786589648438,2.02615158867188,2.01840509355469,2.20426909394531,2.20426909394531,2.20426909394531,2.20426909394531,2.20426909394531,2.20426909394531,2.20426909394531,0.567786827148438,0.937052069335938,1.32396875683594,1.50810423339844,1.80146093847656,1.80177860371094,1.80177860371094,0.567786827148438,0.937052069335938,1.33165871582031,1.54851654980469,1.82427521191406,1.82826784980469,1.82826784980469,0.567786827148438,0.937052069335938,1.33335082519531,1.55258850488281,1.92363341601562,1.93466610742187,1.93466610742187,0.567786827148438,0.937052069335938,1.33335082519531,1.55258850488281,1.92363341601562,1.93433011914062,1.93433011914062,0.567786827148438,0.937052069335938,1.33335082519531,1.55258850488281,1.92363341601562,1.93433011914062,1.93433011914062,0.567786827148438,0.937052069335938,1.33335082519531,1.55258850488281,1.97230759335937,1.93433011914062,1.93433011914062,0.567786827148438,0.937052069335938,1.33335082519531,1.55258850488281,1.922135375,1.92406521972656,1.92406521972656,0.574519177734375,0.94381153515625,1.30195077148437,1.463872109375,1.46868794140625,1.46868794140625,1.46868794140625,0.574519177734375,0.94897478515625,1.30798516992187,1.54188520117187,1.54559558203125,1.54559558203125,1.54559558203125,0.574519177734375,0.951034001953125,1.34063739648437,1.75957975390625,1.762762953125,1.762762953125,1.762762953125,0.574519177734375,0.951034001953125,1.34063739648437,1.87483270429687,1.86595492382813,1.86595492382813,1.86595492382813,0.574519177734375,0.951034001953125,1.34063739648437,1.87483270429687,1.86896665429688,1.86896665429688,1.86896665429688,0.574519177734375,0.951034001953125,1.34063739648437,1.87483270429687,1.86896665429688,1.86896665429688,1.86896665429688,0.574519177734375,0.951034001953125,1.34063739648437,1.87483270429687,1.86930264257812,1.86930264257812,1.86930264257812,1.916796875,2.0138671875,1.71513671875
10,20,0.610360571875,1.01969120644531,1.31851274589844,1.48033022519531,1.38878870332031,1.41199515683594,0.612167825390625,1.04159339589844,1.35688239160156,1.45948647910156,1.46741482050781,1.48492529042969,1.46756556542969,0.676161309765625,1.06683342050781,1.42004911132813,1.70196733027344,1.85461256289062,1.68926964335938,1.61886352734375,0.677760498046875,1.08044010253906,1.46722638984375,1.878734503125,1.88639415214844,1.89316213632813,1.90374739746094,0.67701230078125,1.09664671484375,1.4147128359375,1.94833901132812,1.97082243378906,1.93669429355469,1.96847004082031,0.67701230078125,1.08699609570312,1.41300519121094,1.98186270429688,2.02846684335938,2.01246006289063,1.99610767402344,2.23257801640625,2.23257801640625,2.23257801640625,2.23257801640625,2.23257801640625,2.23257801640625,2.23257801640625,0.5618148125,0.937221637695313,1.33001995605469,1.51325984472656,1.80383848730469,1.80415615253906,1.80415615253906,0.5618148125,0.937221637695313,1.33609798339844,1.55435976074219,1.83309977050781,1.83615010175781,1.83615010175781,0.5618148125,0.937221637695313,1.33779009277344,1.56018299902344,1.92144591210937,1.93390399414062,1.93390399414062,0.5618148125,0.937221637695313,1.33779009277344,1.56018299902344,1.92144591210937,1.93356800585937,1.93356800585937,0.5618148125,0.937221637695313,1.33779009277344,1.56018299902344,1.92144591210937,1.93356800585937,1.93356800585937,0.5618148125,0.937221637695313,1.33779009277344,1.56018299902344,1.98227822558594,1.93356800585937,1.93356800585937,0.5618148125,0.937221637695313,1.33779009277344,1.56018299902344,1.92078675390625,1.92330310644531,1.92330310644531,0.568492852539062,0.942979584960937,1.30667959472656,1.46700393261719,1.47181976464844,1.47181976464844,1.47181976464844,0.568492852539062,0.946278141601563,1.30856472949219,1.54703697753906,1.55010797363281,1.55010797363281,1.55010797363281,0.568492852539062,0.948503918945312,1.34448393847656,1.76267745019531,1.76594513769531,1.76594513769531,1.76594513769531,0.568492852539062,0.948503918945312,1.34448393847656,1.88244654316406,1.87472534472656,1.87472534472656,1.87472534472656,0.568492852539062,0.948503918945312,1.34448393847656,1.88244654316406,1.87749772363281,1.87749772363281,1.87749772363281,0.568492852539062,0.948503918945312,1.34448393847656,1.88244654316406,1.87749772363281,1.87749772363281,1.87749772363281,0.568492852539062,0.948503918945312,1.34448393847656,1.88244654316406,1.87769752636719,1.87769752636719,1.87769752636719,1.94453125,2.0103515625,1.70224609375
11,22,0.617335816015625,1.03084823671875,1.34190656621094,1.55017779707031,1.40937338554687,1.42489810917969,0.619315706445312,1.05923712753906,1.37795520175781,1.46774337363281,1.46682828046875,1.47766371132813,1.47683587363281,0.680007039257812,1.08868163730469,1.45864044726562,1.74686296640625,1.87068889101562,1.75325403417969,1.60710396210938,0.678871951171875,1.10413732148438,1.51090447910156,1.91662131796875,1.92387884628906,1.92524076230469,1.92837392285156,0.678925525585938,1.12259192011719,1.47159041542969,1.98905995566406,1.99727037851562,1.98524115566406,1.98662040097656,0.678925525585938,1.11155095527344,1.46163031035156,2.01107617988281,2.05285408066406,2.04839075917969,2.02821872910156,2.18995216191406,2.18995216191406,2.18995216191406,2.18995216191406,2.18995216191406,2.18995216191406,2.18995216191406,0.567070063476563,0.959315706054688,1.36478691503906,1.56196252050781,1.87833618066406,1.87865384589844,1.87865384589844,0.567070063476563,0.959315706054688,1.37297895800781,1.59830205175781,1.88538023730469,1.88760269941406,1.88760269941406,0.567070063476563,0.959315706054688,1.37551712207031,1.60294877050781,1.94939566992188,1.95949304492188,1.95949304492188,0.567070063476563,0.959315706054688,1.37551712207031,1.60294877050781,1.94939566992188,1.95967066601563,1.95967066601563,0.567070063476563,0.959315706054688,1.37551712207031,1.60294877050781,1.94939566992188,1.95967066601563,1.95967066601563,0.567070063476563,0.959315706054688,1.37551712207031,1.60294877050781,1.98775574453125,1.95967066601563,1.95967066601563,0.567070063476563,0.959315706054688,1.37551712207031,1.60294877050781,1.94817,1.95025192675781,1.95025192675781,0.573056256835937,0.957069788085937,1.32179577246094,1.45844612207031,1.46300848925781,1.46300848925781,1.46300848925781,0.573056256835937,0.960239860351563,1.31874598730469,1.55703632910156,1.55999672558594,1.55999672558594,1.55999672558594,0.573056256835937,0.961194696289062,1.35485580566406,1.81064025683594,1.81293630761719,1.81293630761719,1.81293630761719,0.573056256835937,0.961194696289062,1.35485580566406,1.90924893964844,1.90403177832031,1.90403177832031,1.90403177832031,0.573056256835937,0.961194696289062,1.35485580566406,1.90924893964844,1.90638179003906,1.90638179003906,1.90638179003906,0.573056256835937,0.961194696289062,1.35485580566406,1.90924893964844,1.90638179003906,1.90638179003906,1.90638179003906,0.573056256835937,0.961194696289062,1.35485580566406,1.90924893964844,1.90620416894531,1.90620416894531,1.90620416894531,1.95859375,2.0154296875,1.742578125
12,24,0.616265134570313,1.02685884472656,1.34857818652344,1.54794596191406,1.40560161308594,1.41736621660156,0.618827607421875,1.05861570097656,1.38732193964844,1.46252582792969,1.46458870683594,1.50001520449219,1.47973286074219,0.68033597265625,1.07995415019531,1.46587370703125,1.74798170585938,1.87379780273437,1.75976110117188,1.63724399492188,0.6802451765625,1.10053565605469,1.51879908867188,1.92163435625,1.92423833105469,1.93230740800781,1.93246083066406,0.6803077046875,1.11515642382813,1.47751430449219,1.98959866191406,1.99477816777344,1.97614247167969,1.99428014472656,0.6803077046875,1.10454328515625,1.47269832011719,2.00232210351562,2.07884109609375,2.07544562226563,2.04104801816406,2.21445260878906,2.21445260878906,2.21445260878906,2.21445260878906,2.21445260878906,2.21445260878906,2.21445260878906,0.567596505859375,0.951371853515625,1.35704305078125,1.5578753515625,1.846976046875,1.84729371210938,1.84729371210938,0.567596505859375,0.951371853515625,1.36236623632813,1.60516676171875,1.88219083007812,1.88303207929688,1.88303207929688,0.567596505859375,0.951371853515625,1.36828861914063,1.60783729101562,1.95975665917969,1.97119509472656,1.97119509472656,0.567596505859375,0.951371853515625,1.36828861914063,1.60783729101562,1.95975665917969,1.97068148535156,1.97068148535156,0.567596505859375,0.951371853515625,1.36828861914063,1.60783729101562,1.95975665917969,1.97068148535156,1.97068148535156,0.567596505859375,0.951371853515625,1.36828861914063,1.60783729101562,1.99584085019531,1.97068148535156,1.97068148535156,0.567596505859375,0.951371853515625,1.36828861914063,1.60783729101562,1.95825861816406,1.9604165859375,1.9604165859375,0.573601838867187,0.945766083007813,1.31596274707031,1.44663120605469,1.45153152636719,1.45153152636719,1.45153152636719,0.573601838867187,0.949061440429688,1.31039654394531,1.54988121386719,1.55254017871094,1.55254017871094,1.55254017871094,0.573601838867187,0.953204083007813,1.35520444042969,1.81050646191406,1.81328583886719,1.81328583886719,1.81328583886719,0.573601838867187,0.953204083007813,1.35520444042969,1.90983417402344,1.90308942089844,1.90308942089844,1.90308942089844,0.573601838867187,0.953204083007813,1.35520444042969,1.90983417402344,1.90643691699219,1.90643691699219,1.90643691699219,0.573601838867187,0.953204083007813,1.35520444042969,1.90983417402344,1.90643691699219,1.90643691699219,1.90643691699219,0.573601838867187,0.953204083007813,1.35520444042969,1.90983417402344,1.90695052636719,1.90695052636719,1.90695052636719,1.97353515625,2.00703125,1.73134765625
13,26,0.616033940039063,1.03768319628906,1.35611206152344,1.53949380214844,1.41595108085937,1.43585975371094,0.619174447265625,1.06066943613281,1.39232980332031,1.47402105253906,1.47904308964844,1.48256100195313,1.48519770761719,0.676999416992188,1.084455478125,1.48009040332031,1.75709739316406,1.84310032421875,1.74521651796875,1.6328959,0.677221189257812,1.10352177421875,1.52224086582031,1.89999814316406,1.89945964160156,1.91473702792969,1.90718697089844,0.676947533789062,1.11478194042969,1.48153852929688,1.9858504234375,1.98949108066406,1.95720850097656,1.99443908027344,0.676947533789062,1.10397371972656,1.47003349121094,2.00618219082031,2.06674198417969,2.05407800058594,2.0075064515625,2.18678957773438,2.18678957773438,2.18678957773438,2.18678957773438,2.18678957773438,2.18678957773438,2.18678957773438,0.56569608203125,0.945699950195312,1.34483254199219,1.54377688574219,1.84622798925781,1.84654565449219,1.84654565449219,0.56569608203125,0.945699950195312,1.35274918066406,1.58892449511719,1.87603228027344,1.87736117792969,1.87736117792969,0.56569608203125,0.945699950195312,1.35867156347656,1.59992464941406,1.96088668554687,1.9708918828125,1.9708918828125,0.56569608203125,0.945699950195312,1.35867156347656,1.59992464941406,1.96088668554687,1.972837171875,1.972837171875,0.56569608203125,0.945699950195312,1.35867156347656,1.59992464941406,1.96088668554687,1.972837171875,1.972837171875,0.56569608203125,0.945699950195312,1.35867156347656,1.59992464941406,1.99749402285156,1.972837171875,1.972837171875,0.56569608203125,0.945699950195312,1.35867156347656,1.59992464941406,1.96063608398438,1.96299535253906,1.96299535253906,0.5722420625,0.946754322265625,1.31790078125,1.45309406054687,1.45635543554688,1.45635543554688,1.45635543554688,0.5722420625,0.950848248046875,1.3175666640625,1.55355625976563,1.55507279882812,1.55507279882812,1.55507279882812,0.5722420625,0.9540481640625,1.36309070703125,1.80403016992188,1.80619978710937,1.80619978710937,1.80619978710937,0.5722420625,0.9540481640625,1.36309070703125,1.906719628125,1.9015536796875,1.9015536796875,1.9015536796875,0.5722420625,0.9540481640625,1.36309070703125,1.906719628125,1.90653057226563,1.90653057226563,1.90653057226563,0.5722420625,0.9540481640625,1.36309070703125,1.906719628125,1.90653057226563,1.90653057226563,1.90653057226563,0.5722420625,0.9540481640625,1.36309070703125,1.906719628125,1.90458528320313,1.90458528320313,1.90458528320313,1.98251953125,2.00927734375,1.7408203125
14,28,0.612743328320312,1.03627209726562,1.34109190722656,1.54240835761719,1.401868996875,1.42429520683594,0.61449138671875,1.05582460214844,1.38913927558594,1.46050641230469,1.46591638359375,1.49673589414063,1.47444037324219,0.673503521679688,1.08111589960938,1.46334107128906,1.772746690625,1.87617710019531,1.75209994414063,1.62398144433594,0.674241834765625,1.09683347558594,1.51048845917969,1.9176008,1.93145559394531,1.92937075214844,1.93233683144531,0.673978909960937,1.10983896699219,1.46704208300781,1.99267873359375,1.99791263984375,1.97399368261719,1.99678881269531,0.673978909960937,1.09940146113281,1.45340812871094,2.02319814589844,2.03776917050781,2.01892971230469,1.98756260351562,2.16103137070313,2.16103137070313,2.16103137070313,2.16103137070313,2.16103137070313,2.16103137070313,2.16103137070313,0.561310647460938,0.948064247070312,1.34377694042969,1.55342581933594,1.86133223339844,1.86164989863281,1.86164989863281,0.561310647460938,0.948064247070312,1.35226906738281,1.59763557324219,1.89136591699219,1.89276436347656,1.89276436347656,0.561310647460938,0.948064247070312,1.35819145019531,1.59832648925781,1.98223251367188,1.9928514609375,1.9928514609375,0.561310647460938,0.948064247070312,1.35819145019531,1.59832648925781,1.98223251367188,1.993157484375,1.993157484375,0.561310647460938,0.948064247070312,1.35819145019531,1.59832648925781,1.98223251367188,1.993157484375,1.993157484375,0.561310647460938,0.948064247070312,1.35819145019531,1.59832648925781,2.01939762460937,1.993157484375,1.993157484375,0.561310647460938,0.948064247070312,1.35819145019531,1.59832648925781,1.9818457265625,1.98373874511719,1.98373874511719,0.567490870117187,0.946054348632812,1.31451060644531,1.45964928417969,1.46446511621094,1.46446511621094,1.46446511621094,0.567490870117187,0.950137829101563,1.31180674121094,1.55387115722656,1.55719041308594,1.55719041308594,1.55719041308594,0.567490870117187,0.953637442382813,1.35585208105469,1.81284082910156,1.81545122949219,1.81545122949219,1.81545122949219,0.567490870117187,0.953637442382813,1.35585208105469,1.91134583027344,1.90635859667969,1.90635859667969,1.90635859667969,0.567490870117187,0.953637442382813,1.35585208105469,1.91134583027344,1.91049601464844,1.91049601464844,1.91049601464844,0.567490870117187,0.953637442382813,1.35585208105469,1.91134583027344,1.91049601464844,1.91049601464844,1.91049601464844,0.567490870117187,0.953637442382813,1.35585208105469,1.91134583027344,1.91018999121094,1.91018999121094,1.91018999121094,1.964453125,2.0052734375,1.74501953125
15,30,0.617356218554687,1.04400075429687,1.37537732597656,1.56406047871094,1.4319928015625,1.46605154082031,0.619108984765625,1.06184552128906,1.41939643339844,1.49650621191406,1.50310797421875,1.51598222480469,1.50424960527344,0.679053746679688,1.08809852714844,1.50092225,1.778632246875,1.89136801894531,1.77557194082031,1.64633738144531,0.679279108203125,1.10316834316406,1.54984105058594,1.9174570671875,1.93189456269531,1.93887168339844,1.93781596855469,0.679297584179688,1.11663779355469,1.50431330410156,2.01153096953125,2.02622098613281,1.98554261074219,2.01793877324219,0.679297584179688,1.10802249667969,1.48368781699219,2.03493120410156,2.08597403769531,2.07626322792969,2.0526674625,2.23821135664063,2.23821135664063,2.23821135664063,2.23821135664063,2.23821135664063,2.23821135664063,2.23821135664063,0.565318821289063,0.952517655273438,1.35996231152344,1.56984580761719,1.87291113964844,1.87322880488281,1.87322880488281,0.565318821289063,0.952517655273438,1.36627837988281,1.61904465527344,1.89901396191406,1.90147259980469,1.90147259980469,0.565318821289063,0.952517655273438,1.37135470800781,1.63085967675781,1.97794794140625,1.98901032617188,1.98901032617188,0.565318821289063,0.952517655273438,1.37135470800781,1.63085967675781,1.97794794140625,1.98918794726563,1.98918794726563,0.565318821289063,0.952517655273438,1.37135470800781,1.63085967675781,1.97794794140625,1.98918794726563,1.98918794726563,0.565318821289063,0.952517655273438,1.37135470800781,1.63085967675781,2.01787235097656,1.98918794726563,1.98918794726563,0.565318821289063,0.952517655273438,1.37135470800781,1.63085967675781,1.97685845703125,1.97934612792969,1.97934612792969,0.571581915039062,0.952673799804687,1.34198357714844,1.48743279980469,1.49199516699219,1.49199516699219,1.49199516699219,0.571581915039062,0.957694323242188,1.33564679589844,1.57962475488281,1.58347279589844,1.58347279589844,1.58347279589844,0.571581915039062,0.961380772460937,1.38014243457031,1.83413780566406,1.83680039746094,1.83680039746094,1.83680039746094,0.571581915039062,0.961380772460937,1.38014243457031,1.94323005488281,1.93942719433594,1.93942719433594,1.93942719433594,0.571581915039062,0.961380772460937,1.38014243457031,1.94323005488281,1.94107815332031,1.94107815332031,1.94107815332031,0.571581915039062,0.961380772460937,1.38014243457031,1.94323005488281,1.94107815332031,1.94107815332031,1.94107815332031,0.571581915039062,0.961380772460937,1.38014243457031,1.94323005488281,1.94182656738281,1.94182656738281,1.94182656738281,1.99072265625,2.0392578125,1.76572265625
16,32,0.61753600546875,1.03727928652344,1.37172876191406,1.55336942519531,1.42904932988281,1.46107600839844,0.619985637695312,1.06035313066406,1.41544956582031,1.49374081191406,1.49595298105469,1.5038512265625,1.50516078613281,0.683109583007812,1.09119327109375,1.48986689355469,1.75693620683594,1.82898546914062,1.74733198710937,1.63158975390625,0.683542993945313,1.10575635,1.54189092558594,1.88218616777344,1.88652609433594,1.89481679648437,1.89718070175781,0.683202389453125,1.12592483945313,1.50544586679687,1.9771479234375,1.98721227128906,1.94624957363281,1.98361004355469,0.683202389453125,1.1140885578125,1.49089764804687,2.00091365527344,2.07168148652344,2.06621636230469,2.01448067832031,2.217170665625,2.217170665625,2.217170665625,2.217170665625,2.217170665625,2.217170665625,2.217170665625,0.566165538085937,0.952356028320313,1.35561444824219,1.56625680175781,1.86314789550781,1.86346556074219,1.86346556074219,0.566165538085937,0.952356028320313,1.36444143066406,1.61264020996094,1.88940475683594,1.89188866816406,1.89188866816406,0.566165538085937,0.952356028320313,1.36867170410156,1.61890020019531,1.94675251757813,1.96036365039062,1.96036365039062,0.566165538085937,0.952356028320313,1.36867170410156,1.61890020019531,1.94675251757813,1.96010684570312,1.96010684570312,0.566165538085937,0.952356028320313,1.36867170410156,1.61890020019531,1.94675251757813,1.96010684570312,1.96010684570312,0.566165538085937,0.952356028320313,1.36867170410156,1.61890020019531,1.99114148984375,1.96010684570312,1.96010684570312,0.566165538085937,0.952356028320313,1.36867170410156,1.61890020019531,1.94539066210937,1.94857270605469,1.94857270605469,0.572436564453125,0.9502857578125,1.3384916875,1.47927391015625,1.48417423046875,1.48417423046875,1.48417423046875,0.572436564453125,0.954599833984375,1.32567771484375,1.57376844726563,1.57770618164063,1.57770618164063,1.57770618164063,0.572436564453125,0.95826166796875,1.37114868164063,1.80965855273437,1.81282807421875,1.81282807421875,1.81282807421875,0.572436564453125,0.95826166796875,1.37114868164063,1.92346421210938,1.91813375976562,1.91813375976562,1.91813375976562,0.572436564453125,0.95826166796875,1.37114868164063,1.92346421210938,1.92199475390625,1.92199475390625,1.92199475390625,0.572436564453125,0.95826166796875,1.37114868164063,1.92346421210938,1.92199475390625,1.92199475390625,1.92199475390625,0.572436564453125,0.95826166796875,1.37114868164063,1.92346421210938,1.92225155859375,1.92225155859375,1.92225155859375,1.978125,2.037109375,1.7568359375
17,34,0.61939059453125,1.03462786035156,1.36185608339844,1.53519918535156,1.43206362480469,1.44542966425781,0.620971153515625,1.05810138300781,1.39969996074219,1.49361406347656,1.49103861777344,1.49363127832031,1.49365065605469,0.684236942773437,1.08583858964844,1.47900412109375,1.75902242714844,1.84930219824219,1.73942258886719,1.64032900917969,0.685209524804687,1.10213757246094,1.52898088710938,1.89319048574219,1.89674083105469,1.90068261503906,1.90449394746094,0.684728729882813,1.11846320234375,1.48434489863281,1.97954486699219,1.99034264394531,1.95019140371094,1.98499985761719,0.684728729882813,1.10717831152344,1.47691805761719,1.99424538613281,2.07474445488281,2.06180440097656,2.02112653007812,2.20850905351563,2.20850905351563,2.20850905351563,2.20850905351563,2.20850905351563,2.20850905351563,2.20850905351563,0.566981900390625,0.945402677734375,1.34912349804688,1.55956926953125,1.86247628125,1.86279394648438,1.86279394648438,0.566981900390625,0.945402677734375,1.360539953125,1.60359363476562,1.89065392773438,1.89333496015625,1.89333496015625,0.566981900390625,0.945402677734375,1.3647702265625,1.6109508984375,1.97941528222656,1.99138534863281,1.99138534863281,0.566981900390625,0.945402677734375,1.3647702265625,1.6109508984375,1.97941528222656,1.99181977441406,1.99181977441406,0.566981900390625,0.945402677734375,1.3647702265625,1.6109508984375,1.97941528222656,1.99181977441406,1.99181977441406,0.566981900390625,0.945402677734375,1.3647702265625,1.6109508984375,2.02876963398438,1.99181977441406,1.99181977441406,0.566981900390625,0.945402677734375,1.3647702265625,1.6109508984375,1.97959500683594,1.98197795507812,1.98197795507812,0.57306244140625,0.94742629296875,1.32573153710937,1.47138663085937,1.47628695117188,1.47628695117188,1.47628695117188,0.57306244140625,0.951932373046875,1.31873766210937,1.5655931640625,1.56977915820313,1.56977915820313,1.56977915820313,0.57306244140625,0.955240625,1.36149072070312,1.79860488671875,1.80172720117188,1.80172720117188,1.80172720117188,0.57306244140625,0.955240625,1.36149072070312,1.91245544453125,1.90742870898437,1.90742870898437,1.90742870898437,0.57306244140625,0.955240625,1.36149072070312,1.91245544453125,1.91112172070313,1.91112172070313,1.91112172070313,0.57306244140625,0.955240625,1.36149072070312,1.91245544453125,1.91112172070313,1.91112172070313,1.91112172070313,0.57306244140625,0.955240625,1.36149072070312,1.91245544453125,1.91068729492187,1.91068729492187,1.91068729492187,1.97880859375,2.0439453125,1.73837890625
18,36,0.622341723046875,1.03282114199219,1.35075172597656,1.52714605097656,1.4142186140625,1.42651004863281,0.624367143945312,1.05503557988281,1.38262144121094,1.47428791503906,1.47273855371094,1.48582798789063,1.48792663925781,0.68274294453125,1.0807624203125,1.45845244140625,1.74338747207031,1.8343994828125,1.72921527558594,1.63018010585938,0.682147731445312,1.09509136933594,1.50953417421875,1.877855834375,1.88548382285156,1.88959057558594,1.88989043144531,0.6823170734375,1.1095997921875,1.46166410175781,1.97051425429687,1.97596388320312,1.93499359121094,1.97132609355469,0.6823170734375,1.09867113984375,1.45478029433594,1.9988584125,2.07321064257812,2.05774933867188,2.01610010195312,2.21119936992188,2.21119936992188,2.21119936992188,2.21119936992188,2.21119936992188,2.21119936992188,2.21119936992188,0.569302715820313,0.94089503515625,1.33743927539063,1.5334811953125,1.851302046875,1.85161971210938,1.85161971210938,0.569302715820313,0.94089503515625,1.34252516601562,1.57588144335938,1.8763650390625,1.87815392304687,1.87815392304687,0.569302715820313,0.94089503515625,1.34675543945313,1.58188383398438,1.96865579394531,1.97736897363281,1.97736897363281,0.569302715820313,0.94089503515625,1.34675543945313,1.58188383398438,1.96865579394531,1.97780339941406,1.97780339941406,0.569302715820313,0.94089503515625,1.34675543945313,1.58188383398438,1.96865579394531,1.97780339941406,1.97780339941406,0.569302715820313,0.94089503515625,1.34675543945313,1.58188383398438,2.01431749160156,1.97780339941406,1.97780339941406,0.569302715820313,0.94089503515625,1.34675543945313,1.58188383398438,1.96729393847656,1.96796158007813,1.96796158007813,0.57514962890625,0.941470080078125,1.3120769765625,1.46258368359375,1.46731502734375,1.46731502734375,1.46731502734375,0.57514962890625,0.946143337890625,1.30320928320313,1.55318806835937,1.55784447070313,1.55784447070313,1.55784447070313,0.57514962890625,0.94816987890625,1.34767306835938,1.78433350195313,1.78724457421875,1.78724457421875,1.78724457421875,0.57514962890625,0.94816987890625,1.34767306835938,1.89402082734375,1.8902911796875,1.8902911796875,1.8902911796875,0.57514962890625,0.94816987890625,1.34767306835938,1.89402082734375,1.89409066601562,1.89409066601562,1.89409066601562,0.57514962890625,0.94816987890625,1.34767306835938,1.89402082734375,1.89409066601562,1.89409066601562,1.89409066601562,0.57514962890625,0.94816987890625,1.34767306835938,1.89402082734375,1.8935200546875,1.8935200546875,1.8935200546875,1.986328125,2.02265625,1.7337890625
19,38,0.62335109375,1.03152627011719,1.31801645019531,1.50587166894531,1.39066905449219,1.40818466386719,0.6259729921875,1.04937057910156,1.36951340136719,1.44551785371094,1.45018211894531,1.45300013046875,1.44436165175781,0.681701458789063,1.07565281054687,1.43509778808594,1.70933423925781,1.80835615488281,1.69269578964844,1.59657251777344,0.681329661328125,1.09155461621094,1.48422938867188,1.85583266699219,1.86369740488281,1.86195353808594,1.86908686621094,0.681446606445312,1.10295511210938,1.44241842285156,1.93872206542969,1.94505716503906,1.90692011816406,1.94706536386719,0.681446606445312,1.09134787753906,1.44613268417969,1.96524134199219,2.03579647910156,2.03232047597656,1.99539801484375,2.18190458632813,2.18190458632813,2.18190458632813,2.18190458632813,2.18190458632813,2.18190458632813,2.18190458632813,0.56939669921875,0.937242431640625,1.3217948359375,1.51483224609375,1.80939780859375,1.80971547382812,1.80971547382812,0.56939669921875,0.937242431640625,1.3304223359375,1.55906278515625,1.83776217773437,1.83841457734375,1.83841457734375,0.56939669921875,0.937242431640625,1.3338065546875,1.56301421484375,1.92058648144531,1.93125462402344,1.93125462402344,0.56939669921875,0.937242431640625,1.3338065546875,1.56301421484375,1.92058648144531,1.93263708496094,1.93263708496094,0.56939669921875,0.937242431640625,1.3338065546875,1.56301421484375,1.92058648144531,1.93263708496094,1.93263708496094,0.56939669921875,0.937242431640625,1.3338065546875,1.56301421484375,1.96655837089844,1.93263708496094,1.93263708496094,0.56939669921875,0.937242431640625,1.3338065546875,1.56301421484375,1.91979113769531,1.92194910546875,1.92194910546875,0.575126484375,0.941444220703125,1.29933659765625,1.42538182226562,1.43028214257813,1.43028214257813,1.43028214257813,0.575126484375,0.946362130859375,1.2972490546875,1.52024373046875,1.52339921484375,1.52339921484375,1.52339921484375,0.575126484375,0.949235990234375,1.3360877578125,1.7560956640625,1.75924158203125,1.75924158203125,1.75924158203125,0.575126484375,0.949235990234375,1.3360877578125,1.86758350507812,1.863380421875,1.863380421875,1.863380421875,0.575126484375,0.949235990234375,1.3360877578125,1.86758350507812,1.86885097070313,1.86885097070313,1.86885097070313,0.575126484375,0.949235990234375,1.3360877578125,1.86758350507812,1.86885097070313,1.86885097070313,1.86885097070313,0.575126484375,0.949235990234375,1.3360877578125,1.86758350507812,1.86746850976562,1.86746850976562,1.86746850976562,1.94228515625,2.0119140625,1.7185546875
20,40,0.6170856859375,1.02375972167969,1.32120615175781,1.49244460332031,1.38668923417969,1.40323884550781,0.618252200390625,1.04190624082031,1.36947145839844,1.43964359082031,1.44126277792969,1.43234319941406,1.44002948027344,0.677333361523437,1.0758644515625,1.4316489296875,1.70018502089844,1.79341626074219,1.67373741796875,1.58351080097656,0.676699572265625,1.09098644355469,1.48584046230469,1.83270951503906,1.84389840097656,1.83983999355469,1.84860970292969,0.676892927929687,1.10362420917969,1.44659222773438,1.91719278457031,1.92960496523437,1.88767706464844,1.92657220644531,0.676892927929687,1.09413966035156,1.44195817402344,1.93907120449219,2.01506824394531,2.00632314121094,1.96113763125,2.15138510625,2.15138510625,2.15138510625,2.15138510625,2.15138510625,2.15138510625,2.15138510625,0.565314044921875,0.942008115234375,1.34163085742187,1.53112929101563,1.81763136328125,1.81794902851563,1.81794902851563,0.565314044921875,0.942008115234375,1.34915366796875,1.57207974414063,1.84576363085937,1.84543229023437,1.84543229023437,0.565314044921875,0.942008115234375,1.35169183203125,1.57154021875,1.91658923925781,1.92921500488281,1.92921500488281,0.565314044921875,0.942008115234375,1.35169183203125,1.57154021875,1.91658923925781,1.92964943066406,1.92964943066406,0.565314044921875,0.942008115234375,1.35169183203125,1.57154021875,1.91658923925781,1.92964943066406,1.92964943066406,0.565314044921875,0.942008115234375,1.35169183203125,1.57154021875,1.95704432167969,1.92964943066406,1.92964943066406,0.565314044921875,0.942008115234375,1.35169183203125,1.57154021875,1.91579389550781,1.91853837109375,1.91853837109375,0.571235391601562,0.940109844726563,1.31525500683594,1.43987948339844,1.44183986621094,1.44183986621094,1.44183986621094,0.571235391601562,0.944764706054688,1.30744523535156,1.52387063964844,1.52561321582031,1.52561321582031,1.52561321582031,0.571235391601562,0.946013108398437,1.34235538574219,1.75185232128906,1.75382089941406,1.75382089941406,1.75382089941406,0.571235391601562,0.946013108398437,1.34235538574219,1.86156261738281,1.85691081347656,1.85691081347656,1.85691081347656,0.571235391601562,0.946013108398437,1.34235538574219,1.86156261738281,1.86143332714844,1.86143332714844,1.86143332714844,0.571235391601562,0.946013108398437,1.34235538574219,1.86156261738281,1.86143332714844,1.86143332714844,1.86143332714844,0.571235391601562,0.946013108398437,1.34235538574219,1.86156261738281,1.86099890136719,1.86099890136719,1.86099890136719,1.92568359375,2.00146484375,1.71962890625
21,42,0.607559876367187,1.05306269511719,1.39636176523438,1.56767481367188,1.45297587792969,1.48363981679687,0.609294534570313,1.07713768574219,1.42999209941406,1.5251859796875,1.52511539980469,1.53386991152344,1.53483789824219,0.669812915234375,1.09512439199219,1.50801207226562,1.77805166054688,1.86848896757813,1.75765802421875,1.688355103125,0.67078117578125,1.10940085429687,1.55438181191406,1.92643854433594,1.93213981816406,1.94742276308594,1.93784532207031,0.670859619726562,1.1156718078125,1.51392221035156,2.01036994960937,2.01181180996094,1.98874175449219,2.00397502519531,0.670859619726562,1.10988619433594,1.48498950332031,2.02220132089844,2.0910892875,2.07789690917969,2.06500202089844,2.24535915605469,2.24535915605469,2.24535915605469,2.24535915605469,2.24535915605469,2.24535915605469,2.24535915605469,0.563450559570313,0.944144811523438,1.38022781738281,1.60684600097656,1.88611118261719,1.88643909511719,1.88643909511719,0.563450559570313,0.944144811523438,1.38387802050781,1.64729775878906,1.89831156347656,1.90024035292969,1.90024035292969,0.563450559570313,0.944144811523438,1.38726223925781,1.65508897363281,1.99725065332031,2.00805072558594,2.00805072558594,0.563450559570313,0.944144811523438,1.38726223925781,1.65508897363281,1.99725065332031,2.00715190917969,2.00715190917969,0.563450559570313,0.944144811523438,1.38726223925781,1.65508897363281,1.99725065332031,2.00715190917969,2.00715190917969,0.563450559570313,0.944144811523438,1.38726223925781,1.65508897363281,2.04072936289062,2.00715190917969,2.00715190917969,0.563450559570313,0.944144811523438,1.38726223925781,1.65508897363281,1.99672768066406,1.99767499902344,1.99767499902344,0.57000687109375,0.94553626171875,1.3676391015625,1.53048058789062,1.53512744335938,1.53512744335938,1.53512744335938,0.57000687109375,0.9497813828125,1.35630190234375,1.6252933046875,1.63000808398437,1.63000808398437,1.63000808398437,0.57000687109375,0.949817197265625,1.39337051367188,1.8300943828125,1.83310362109375,1.83310362109375,1.83310362109375,0.57000687109375,0.949817197265625,1.39337051367188,1.94565630117187,1.93801614648438,1.93801614648438,1.93801614648438,0.57000687109375,0.949817197265625,1.39337051367188,1.94565630117187,1.93999871484375,1.93999871484375,1.93999871484375,0.57000687109375,0.949817197265625,1.39337051367188,1.94565630117187,1.93999871484375,1.93999871484375,1.93999871484375,0.57000687109375,0.949817197265625,1.39337051367188,1.94565630117187,1.94076134570312,1.94076134570312,1.94076134570312,1.99990234375,2.05732421875,1.75732421875
22,44,0.615819713476563,1.06539262597656,1.41295052285156,1.59597760761719,1.471544121875,1.49348986738281,0.617358997460937,1.08556154511719,1.44649923144531,1.53434256777344,1.54674533691406,1.55960895410156,1.55249354746094,0.681286586328125,1.10338325449219,1.52123493847656,1.78512671015625,1.88793654101563,1.79552573535156,1.6821605625,0.681861580078125,1.11813243769531,1.56732860664062,1.9080623546875,1.93006793886719,1.92213980039062,1.92263949589844,0.681561900390625,1.12467157441406,1.52752152558594,1.99165907480469,2.00354017695313,1.97207189511719,1.99774638847656,0.681561900390625,1.11971898632813,1.50121951425781,2.00783832460937,2.07970318164063,2.0599437,2.04505372578125,2.23519716308594,2.23519716308594,2.23519716308594,2.23519716308594,2.23519716308594,2.23519716308594,2.23519716308594,0.570896864257812,0.94957108984375,1.37724756640625,1.60552966601563,1.90413915820312,1.9044568234375,1.9044568234375,0.570896864257812,0.94957108984375,1.38236166601562,1.65194768359375,1.92701162695313,1.93038280585937,1.93038280585937,0.570896864257812,0.94957108984375,1.38574588476562,1.66272730664063,1.99775884667969,2.00983360058594,2.00983360058594,0.570896864257812,0.94957108984375,1.38574588476562,1.66272730664063,1.99775884667969,2.00975441699219,2.00975441699219,0.570896864257812,0.94957108984375,1.38574588476562,1.66272730664063,1.99775884667969,2.00975441699219,2.00975441699219,0.570896864257812,0.94957108984375,1.38574588476562,1.66272730664063,2.05106022675781,2.00975441699219,2.00975441699219,0.570896864257812,0.94957108984375,1.38574588476562,1.66272730664063,1.99834712792969,2.0007587578125,2.0007587578125,0.576921909179688,0.948957790039063,1.36848582519531,1.52416218066406,1.52880903613281,1.52880903613281,1.52880903613281,0.576921909179688,0.953115723632812,1.35861303222656,1.62405900097656,1.62863091503906,1.62863091503906,1.62863091503906,0.576921909179688,0.955495846679687,1.39412819628906,1.85896084277344,1.86189057714844,1.86189057714844,1.86189057714844,0.576921909179688,0.955495846679687,1.39412819628906,1.95958722285156,1.95265796386719,1.95265796386719,1.95265796386719,0.576921909179688,0.955495846679687,1.39412819628906,1.95958722285156,1.95463066308594,1.95463066308594,1.95463066308594,0.576921909179688,0.955495846679687,1.39412819628906,1.95958722285156,1.95463066308594,1.95463066308594,1.95463066308594,0.576921909179688,0.955495846679687,1.39412819628906,1.95958722285156,1.95457366113281,1.95457366113281,1.95457366113281,2.00029296875,2.048046875,1.79619140625
23,46,0.615254096289063,1.06054441328125,1.38653382714844,1.57229059160156,1.46828510332031,1.51175135175781,0.617148906640625,1.07954855214844,1.43570585253906,1.53834664082031,1.54792143789062,1.55678589492188,1.55127343144531,0.68077866953125,1.1016394,1.51769320410156,1.79540530390625,1.91847726777344,1.78383789042969,1.69343273339844,0.681292108007813,1.11684950976563,1.5543811984375,1.93585375410156,1.95707700253906,1.94337783164062,1.94582828925781,0.681338406640625,1.12674841542969,1.51354404804688,2.02141965976563,2.03585022480469,1.99892091074219,2.03028766113281,0.681338406640625,1.11572849140625,1.48593988769531,2.04148615664062,2.07875958554687,2.06929134804688,2.04026274589844,2.2399518609375,2.2399518609375,2.2399518609375,2.2399518609375,2.2399518609375,2.2399518609375,2.2399518609375,0.569650708007812,0.946840270507812,1.37032666503906,1.59590474316406,1.90208292871094,1.90240059394531,1.90240059394531,0.569650708007812,0.946840270507812,1.37576414941406,1.64075201660156,1.92790144824219,1.92900600996094,1.92900600996094,0.569650708007812,0.946840270507812,1.37914836816406,1.64876610644531,2.031940390625,2.04203755664062,2.04203755664062,0.569650708007812,0.946840270507812,1.37914836816406,1.64876610644531,2.031940390625,2.04277800585937,2.04277800585937,0.569650708007812,0.946840270507812,1.37914836816406,1.64876610644531,2.031940390625,2.04277800585937,2.04277800585937,0.569650708007812,0.946840270507812,1.37914836816406,1.64876610644531,2.08188015996094,2.04277800585937,2.04277800585937,0.569650708007812,0.946840270507812,1.37914836816406,1.64876610644531,2.03182597460937,2.03293618652344,2.03293618652344,0.575823354492187,0.951118057617187,1.36549409277344,1.54225911425781,1.54526702441406,1.54526702441406,1.54526702441406,0.575823354492187,0.954445088867187,1.35949969628906,1.62598300097656,1.63005187402344,1.63005187402344,1.63005187402344,0.575823354492187,0.955437475585938,1.39782356738281,1.85434291503906,1.85655475488281,1.85655475488281,1.85655475488281,0.575823354492187,0.955437475585938,1.39782356738281,1.98489186933594,1.97804161425781,1.97804161425781,1.97804161425781,0.575823354492187,0.955437475585938,1.39782356738281,1.98489186933594,1.98101387597656,1.98101387597656,1.98101387597656,0.575823354492187,0.955437475585938,1.39782356738281,1.98489186933594,1.98101387597656,1.98101387597656,1.98101387597656,0.575823354492187,0.955437475585938,1.39782356738281,1.98489186933594,1.98027342675781,1.98027342675781,1.98027342675781,2.03662109375,2.06611328125,1.7869140625
24,48,0.611531819921875,1.0448963296875,1.34731799707031,1.52438219003906,1.39881641191406,1.44398359980469,0.614283019921875,1.06281392714844,1.39424248730469,1.47503387167969,1.48683241132813,1.51319385722656,1.49044662480469,0.675461072265625,1.08569883066406,1.4621587421875,1.73577034199219,1.86103109824219,1.71754257304688,1.64941522285156,0.676695910546875,1.101074471875,1.50394116425781,1.88415358222656,1.89640595058594,1.88969991464844,1.89428378339844,0.676463109765625,1.10945157988281,1.46212720722656,1.96104100449219,1.97360570429688,1.94551434042969,1.96454556230469,0.676463109765625,1.09925644882813,1.43995232441406,1.98509510507812,2.00032643046875,1.9911637515625,1.97835850644531,2.17001851640625,2.17001851640625,2.17001851640625,2.17001851640625,2.17001851640625,2.17001851640625,2.17001851640625,0.567777415039062,0.938092131835938,1.34511143847656,1.55084397558594,1.83929074121094,1.83960840644531,1.83960840644531,0.567777415039062,0.938092131835938,1.35054710839844,1.58872737597656,1.85058528808594,1.85134893378906,1.85134893378906,0.567777415039062,0.938092131835938,1.35393132714844,1.59895158496094,1.96585990429687,1.97731141992188,1.97731141992188,0.567777415039062,0.938092131835938,1.35393132714844,1.59895158496094,1.96585990429687,1.97654100585938,1.97654100585938,0.567777415039062,0.938092131835938,1.35393132714844,1.59895158496094,1.96585990429687,1.97654100585938,1.97654100585938,0.567777415039062,0.938092131835938,1.35393132714844,1.59895158496094,2.02035132890625,1.97654100585938,1.97654100585938,0.567777415039062,0.938092131835938,1.35393132714844,1.59895158496094,1.96449804882813,1.96712226660156,1.96712226660156,0.574825962890625,0.941753087890625,1.33568101953125,1.48583587109375,1.48875929296875,1.48875929296875,1.48875929296875,0.574825962890625,0.94572318359375,1.32545445703125,1.5746697890625,1.57673601953125,1.57673601953125,1.57673601953125,0.574825962890625,0.948481228515625,1.36307085546875,1.78981591992188,1.79207002539062,1.79207002539062,1.79207002539062,0.574825962890625,0.948481228515625,1.36307085546875,1.9104900578125,1.9053603203125,1.9053603203125,1.9053603203125,0.574825962890625,0.948481228515625,1.36307085546875,1.9104900578125,1.9067325859375,1.9067325859375,1.9067325859375,0.574825962890625,0.948481228515625,1.36307085546875,1.9104900578125,1.9067325859375,1.9067325859375,1.9067325859375,0.574825962890625,0.948481228515625,1.36307085546875,1.9104900578125,1.907503,1.907503,1.907503,1.97568359375,2.00732421875,1.7359375
25,50,0.60656524609375,1.0216837484375,1.32889827714844,1.50799094394531,1.37975217363281,1.42859406269531,0.609034455859375,1.04161309160156,1.36934505214844,1.45817428378906,1.45735623164062,1.46882871328125,1.47000460917969,0.6686911859375,1.06895733496094,1.43677809472656,1.68033802734375,1.80244947792969,1.67708606308594,1.61468659238281,0.668129572460938,1.08065887167969,1.48679019726563,1.80731171679688,1.80534997949219,1.80978617285156,1.81312257636719,0.667902424414062,1.08994605117188,1.4543060203125,1.89073712597656,1.89230153613281,1.85953742675781,1.88560010371094,0.667902424414062,1.08241724042969,1.42244288730469,1.91146307910156,1.92032515839844,1.92360126855469,1.9201343078125,2.10327579082031,2.10327579082031,2.10327579082031,2.10327579082031,2.10327579082031,2.10327579082031,2.10327579082031,0.56460321875,0.9329462734375,1.33463300976563,1.54783015625,1.81972205664062,1.820039721875,1.820039721875,0.56460321875,0.9329462734375,1.33888754882813,1.58571593945313,1.829768546875,1.83033410273437,1.83033410273437,0.56460321875,0.9329462734375,1.34311782226562,1.59020917773437,1.90649015332031,1.91978044238281,1.91978044238281,0.56460321875,0.9329462734375,1.34311782226562,1.59020917773437,1.90649015332031,1.91888162597656,1.91888162597656,0.56460321875,0.9329462734375,1.34311782226562,1.59020917773437,1.90649015332031,1.91888162597656,1.91888162597656,0.56460321875,0.9329462734375,1.34311782226562,1.59020917773437,1.95426068320312,1.91888162597656,1.91888162597656,0.56460321875,0.9329462734375,1.34311782226562,1.59020917773437,1.90499211230469,1.9086167265625,1.9086167265625,0.571676930664063,0.933046858398437,1.32031857128906,1.47078137988281,1.47387377832031,1.47387377832031,1.47387377832031,0.571676930664063,0.937058372070313,1.30365970214844,1.56601896582031,1.56726113378906,1.56726113378906,1.56726113378906,0.571676930664063,0.939050086914062,1.33965757324219,1.75230032128906,1.75497686816406,1.75497686816406,1.75497686816406,0.571676930664063,0.939050086914062,1.33965757324219,1.86662996503906,1.85965920605469,1.85965920605469,1.85965920605469,0.571676930664063,0.939050086914062,1.33965757324219,1.86662996503906,1.86150558886719,1.86150558886719,1.86150558886719,0.571676930664063,0.939050086914062,1.33965757324219,1.86662996503906,1.86150558886719,1.86150558886719,1.86150558886719,0.571676930664063,0.939050086914062,1.33965757324219,1.86662996503906,1.86240440527344,1.86240440527344,1.86240440527344,1.93349609375,1.99619140625,1.70244140625
26,52,0.61352111875,1.027847021875,1.34013401972656,1.52324757832031,1.38721927421875,1.44279008027344,0.615422235351562,1.04661686152344,1.37962642832031,1.46135992324219,1.4675835484375,1.48845172890625,1.47932464667969,0.673545079882813,1.07020924667969,1.44303949707031,1.69998813789062,1.84544546035156,1.69901682753906,1.61020289277344,0.673639691210937,1.08207625683594,1.49226493085937,1.84487204023438,1.86015853144531,1.85810273691406,1.86425150800781,0.674686436328125,1.09399183554687,1.45475836816406,1.92508392539062,1.93362672871094,1.90876924160156,1.92990628105469,0.674686436328125,1.08465647421875,1.42660971601563,1.94884028261719,1.95623630644531,1.95757626230469,1.95906018261719,2.14044819433594,2.14044819433594,2.14044819433594,2.14044819433594,2.14044819433594,2.14044819433594,2.14044819433594,0.565740337890625,0.933172150390625,1.33747600585937,1.543503921875,1.8167702421875,1.81708790742187,1.81708790742187,0.565740337890625,0.933172150390625,1.338743046875,1.58342948242188,1.8354994296875,1.83720520625,1.83720520625,0.565740337890625,0.933172150390625,1.342127265625,1.58876908984375,1.92120691113281,1.93457025488281,1.93457025488281,0.565740337890625,0.933172150390625,1.342127265625,1.58876908984375,1.92120691113281,1.93461947363281,1.93461947363281,0.565740337890625,0.933172150390625,1.342127265625,1.58876908984375,1.92120691113281,1.93461947363281,1.93461947363281,0.565740337890625,0.933172150390625,1.342127265625,1.58876908984375,1.96544184199219,1.93461947363281,1.93461947363281,0.565740337890625,0.933172150390625,1.342127265625,1.58876908984375,1.92000301074219,1.92308533398437,1.92308533398437,0.5727137265625,0.93807133984375,1.32015540625,1.4696888671875,1.4744202109375,1.4744202109375,1.4744202109375,0.5727137265625,0.941747630859375,1.303939625,1.56686817773437,1.57113345507813,1.57113345507813,1.57113345507813,0.5727137265625,0.944243568359375,1.34466321679688,1.76525341210938,1.76847883398438,1.76847883398438,1.76847883398438,0.5727137265625,0.944243568359375,1.34466321679688,1.8896748390625,1.88416959375,1.88416959375,1.88416959375,0.5727137265625,0.944243568359375,1.34466321679688,1.8896748390625,1.88696401171875,1.88696401171875,1.88696401171875,0.5727137265625,0.944243568359375,1.34466321679688,1.8896748390625,1.88696401171875,1.88696401171875,1.88696401171875,0.5727137265625,0.944243568359375,1.34466321679688,1.8896748390625,1.88691479296875,1.88691479296875,1.88691479296875,1.938671875,1.97109375,1.7015625
27,54,0.610555287695312,1.03338315605469,1.35088557011719,1.54790037089844,1.40922858964844,1.47228097441406,0.611114808007812,1.05205515214844,1.39252983066406,1.48228736621094,1.49653625488281,1.51662581542969,1.50711768652344,0.672276628710938,1.07970137070312,1.46648635058594,1.72908914902344,1.8415283015625,1.73396022070313,1.63167671914062,0.672577384570312,1.08858735078125,1.51590587265625,1.86824872128906,1.87870746933594,1.87972691171875,1.87989135019531,0.672495275390625,1.10117966875,1.48140346132813,1.9483417046875,1.95306528769531,1.93396374746094,1.94594494980469,0.672495275390625,1.09118179765625,1.44416457460937,1.97101584277344,1.99939171933594,2.00505411269531,1.99998539394531,2.17269653652344,2.17269653652344,2.17269653652344,2.17269653652344,2.17269653652344,2.17269653652344,2.17269653652344,0.563914404296875,0.9365919140625,1.33745580078125,1.55835612109375,1.8311839453125,1.83150161054688,1.83150161054688,0.563914404296875,0.9365919140625,1.33998063671875,1.59810943359375,1.84314681835937,1.84556762617187,1.84556762617187,0.563914404296875,0.9365919140625,1.34421091015625,1.610951296875,1.93792518847656,1.94847469042969,1.94847469042969,0.563914404296875,0.9365919140625,1.34421091015625,1.610951296875,1.93792518847656,1.94865231152344,1.94865231152344,0.563914404296875,0.9365919140625,1.34421091015625,1.610951296875,1.93792518847656,1.94865231152344,1.94865231152344,0.563914404296875,0.9365919140625,1.34421091015625,1.610951296875,1.98044490878906,1.94865231152344,1.94865231152344,0.563914404296875,0.9365919140625,1.34421091015625,1.610951296875,1.93588240527344,1.93796433203125,1.93796433203125,0.570974150390625,0.93979577734375,1.32873415039062,1.48939397851563,1.49231740039062,1.49231740039062,1.49231740039062,0.570974150390625,0.943221490234375,1.31293653320313,1.59090616601563,1.59350638671875,1.59350638671875,1.59350638671875,0.570974150390625,0.9453768203125,1.35502676953125,1.791247625,1.79358621875,1.79358621875,1.79358621875,0.570974150390625,0.9453768203125,1.35502676953125,1.91966184101562,1.91496603710938,1.91496603710938,1.91496603710938,0.570974150390625,0.9453768203125,1.35502676953125,1.91966184101562,1.91822231445312,1.91822231445312,1.91822231445312,0.570974150390625,0.9453768203125,1.35502676953125,1.91966184101562,1.91822231445312,1.91822231445312,1.91822231445312,0.570974150390625,0.9453768203125,1.35502676953125,1.91966184101562,1.9179085078125,1.9179085078125,1.9179085078125,1.9625,2.00126953125,1.72236328125
28,56,0.609172128125,1.01988814433594,1.33110823613281,1.51506500058594,1.38641981914063,1.42828451542969,0.611053583203125,1.03966421542969,1.36628310371094,1.44972454433594,1.46352002480469,1.4796412953125,1.47712120332031,0.669510041601563,1.06196321894531,1.44700628613281,1.69079304023437,1.81630161894531,1.69244336894531,1.60398466542969,0.66933586953125,1.07462485253906,1.49228421699219,1.84271762714844,1.85454882089844,1.85234504902344,1.85376245878906,0.669008808984375,1.08480704648437,1.45344143476563,1.92410800507812,1.92586647675781,1.90736789472656,1.92292395878906,0.669008808984375,1.07504303671875,1.4252914484375,1.94471989667969,1.98845365488281,1.98195389980469,1.9911355328125,2.17093630742187,2.17093630742187,2.17093630742187,2.17093630742187,2.17093630742187,2.17093630742187,2.17093630742187,0.5651187890625,0.932081796875,1.33211328125,1.54801045117188,1.83463541015625,1.83495307539062,1.83495307539062,0.5651187890625,0.932081796875,1.33450584960937,1.58624552734375,1.84597526953125,1.84749821210937,1.84749821210937,0.5651187890625,0.932081796875,1.33873612304688,1.59589074804687,1.91916578417969,1.93008953222656,1.93008953222656,0.5651187890625,0.932081796875,1.33873612304688,1.59589074804687,1.91916578417969,1.92944752050781,1.92944752050781,0.5651187890625,0.932081796875,1.33873612304688,1.59589074804687,1.91916578417969,1.92944752050781,1.92944752050781,0.5651187890625,0.932081796875,1.33873612304688,1.59589074804687,1.97181161367188,1.92944752050781,1.92944752050781,0.5651187890625,0.932081796875,1.33873612304688,1.59589074804687,1.91739537207031,1.91960570117187,1.91960570117187,0.572504568359375,0.9341275703125,1.31339322070313,1.46709735742188,1.47165972460937,1.47165972460937,1.47165972460937,0.572504568359375,0.9375779453125,1.29842596289062,1.56808697070312,1.57296552148438,1.57296552148438,1.57296552148438,0.572504568359375,0.938781279296875,1.33638735742188,1.7625632734375,1.76561477734375,1.76561477734375,1.76561477734375,0.572504568359375,0.938781279296875,1.33638735742188,1.885094628125,1.87965088476563,1.87965088476563,1.87965088476563,0.572504568359375,0.938781279296875,1.33638735742188,1.885094628125,1.88275113476562,1.88275113476562,1.88275113476562,0.572504568359375,0.938781279296875,1.33638735742188,1.885094628125,1.88275113476562,1.88275113476562,1.88275113476562,0.572504568359375,0.938781279296875,1.33638735742188,1.885094628125,1.88339314648437,1.88339314648437,1.88339314648437,1.957421875,1.9931640625,1.71513671875
29,58,0.607540779882812,1.01754561855469,1.33434661699219,1.52104939316406,1.36927513457031,1.42945232207031,0.608369362890625,1.04225411933594,1.36057146152344,1.44494575957031,1.45787512246094,1.47481276367188,1.47245861074219,0.666383737304688,1.06444730917969,1.43631237304688,1.68807893710937,1.83670922792969,1.69022517304687,1.60628395175781,0.666768161328125,1.07570874433594,1.48688645371094,1.85168415292969,1.86612808691406,1.86775071054688,1.87532056738281,0.666683750195313,1.08742181835938,1.45248545957031,1.94061305039062,1.94393782773438,1.91871620957031,1.93890138183594,0.666683750195313,1.07858745292969,1.42684911269531,1.96523124550781,1.97499829277344,1.97437056113281,1.97610545390625,2.16165036972656,2.16165036972656,2.16165036972656,2.16165036972656,2.16165036972656,2.16165036972656,2.16165036972656,0.56201084375,0.934605498046875,1.33510214648438,1.54670801757812,1.82597817382812,1.8262958390625,1.8262958390625,0.56201084375,0.934605498046875,1.33542239453125,1.58296638476563,1.84322560742187,1.84211977265625,1.84211977265625,0.56201084375,0.934605498046875,1.33880661328125,1.5926998671875,1.91096688183594,1.92331339160156,1.92331339160156,0.56201084375,0.934605498046875,1.33880661328125,1.5926998671875,1.91096688183594,1.92336261035156,1.92336261035156,0.56201084375,0.934605498046875,1.33880661328125,1.5926998671875,1.91096688183594,1.92336261035156,1.92336261035156,0.56201084375,0.934605498046875,1.33880661328125,1.5926998671875,1.95922936269531,1.92336261035156,1.92336261035156,0.56201084375,0.934605498046875,1.33880661328125,1.5926998671875,1.90933265527344,1.91182847070313,1.91182847070313,0.569352549804687,0.933263450195313,1.31717379785156,1.45964391308594,1.46118185449219,1.46118185449219,1.46118185449219,0.569352549804687,0.936828993164062,1.29540806738281,1.55904456542969,1.56114695019531,1.56114695019531,1.56114695019531,0.569352549804687,0.938685834960937,1.33644532910156,1.75760724707031,1.75948639550781,1.75948639550781,1.75948639550781,0.569352549804687,0.938685834960937,1.33644532910156,1.88478746699219,1.87941751269531,1.87941751269531,1.87941751269531,0.569352549804687,0.938685834960937,1.33644532910156,1.88478746699219,1.88260480957031,1.88260480957031,1.88260480957031,0.569352549804687,0.938685834960937,1.33644532910156,1.88478746699219,1.88260480957031,1.88260480957031,1.88260480957031,0.569352549804687,0.938685834960937,1.33644532910156,1.88478746699219,1.88241940527344,1.88241940527344,1.88241940527344,1.95712890625,2.00673828125,1.72509765625
30,60,0.612708001171875,1.02147336269531,1.32704206816406,1.50463349667969,1.3723366375,1.41586131660156,0.61488231640625,1.04716225800781,1.36498019199219,1.43678638027344,1.45260687402344,1.46535409042969,1.45543341894531,0.67221064140625,1.06994527949219,1.44382867578125,1.686679278125,1.84323346132812,1.67840671542969,1.60932219882812,0.673369394726563,1.08389356621094,1.48614033574219,1.84426683085938,1.88568758261719,1.86004144257813,1.88259458339844,0.672950346484375,1.09411773496094,1.45733995488281,1.93103544550781,1.94291903789063,1.92469626191406,1.94607519667969,0.672950346484375,1.08131657070313,1.42477429902344,1.95423668398438,1.97977734648437,1.98208522617188,1.98629078027344,2.18429772578125,2.18429772578125,2.18429772578125,2.18429772578125,2.18429772578125,2.18429772578125,2.18429772578125,0.565727364257812,0.942497379882813,1.33395531152344,1.54387207910156,1.80898919433594,1.80930685957031,1.80930685957031,0.565727364257812,0.942497379882813,1.33633924902344,1.58378456933594,1.82181164160156,1.82281021113281,1.82281021113281,0.565727364257812,0.942497379882813,1.33972346777344,1.59509398730469,1.90094617382813,1.91195605664062,1.91195605664062,0.565727364257812,0.942497379882813,1.33972346777344,1.59509398730469,1.90094617382813,1.91187687304688,1.91187687304688,0.565727364257812,0.942497379882813,1.33972346777344,1.59509398730469,1.90094617382813,1.91187687304688,1.91187687304688,0.565727364257812,0.942497379882813,1.33972346777344,1.59509398730469,1.95603341035156,1.91187687304688,1.91187687304688,0.565727364257812,0.942497379882813,1.33972346777344,1.59509398730469,1.89960608789063,1.90161197363281,1.90161197363281,0.5724036640625,0.938097814453125,1.31219994726562,1.4444166875,1.44906354296875,1.44906354296875,1.44906354296875,0.5724036640625,0.9435500625,1.29967503515625,1.5454605703125,1.54978422460938,1.54978422460938,1.54978422460938,0.5724036640625,0.94602259375,1.34020914257813,1.7459869765625,1.74909936523437,1.74909936523437,1.74909936523437,0.5724036640625,0.94602259375,1.34020914257813,1.86012496015625,1.85520315039062,1.85520315039062,1.85520315039062,0.5724036640625,0.94602259375,1.34020914257813,1.86012496015625,1.85739709570312,1.85739709570312,1.85739709570312,0.5724036640625,0.94602259375,1.34020914257813,1.86012496015625,1.85739709570312,1.85739709570312,1.85739709570312,0.5724036640625,0.94602259375,1.34020914257813,1.86012496015625,1.85840231445312,1.85840231445312,1.85840231445312,1.92490234375,1.98212890625,1.72373046875
31,62,0.606914079882813,1.02641894609375,1.32190847832031,1.49486480136719,1.38991092265625,1.42782190410156,0.610382286914062,1.04846199355469,1.35893936503906,1.46322426152344,1.46458532304687,1.46372086230469,1.47520389941406,0.670884391210938,1.07455691191406,1.42954119140625,1.69915514140625,1.84144979277344,1.687008965625,1.62127923808594,0.670692850976563,1.08727612363281,1.4916246765625,1.86870246367187,1.86468907519531,1.87672273417969,1.87442156386719,0.670870180664063,1.09993477207031,1.44657495488281,1.958967653125,1.96677038164063,1.92623230644531,1.95301819550781,0.670870180664063,1.08432741660156,1.42621917128906,1.97515690761719,2.01239317363281,2.00271122519531,1.98350850019531,2.16602040097656,2.16602040097656,2.16602040097656,2.16602040097656,2.16602040097656,2.16602040097656,2.16602040097656,0.56354091015625,0.938775673828125,1.34704892578125,1.54306602148437,1.83706898046875,1.83738664570312,1.83738664570312,0.56354091015625,0.938775673828125,1.3509006171875,1.5771004296875,1.852659359375,1.85388623164063,1.85388623164063,0.56354091015625,0.938775673828125,1.3559769453125,1.590144828125,1.96320621972656,1.97453124707031,1.97453124707031,0.56354091015625,0.938775673828125,1.3559769453125,1.590144828125,1.96320621972656,1.97419525878906,1.97419525878906,0.56354091015625,0.938775673828125,1.3559769453125,1.590144828125,1.96320621972656,1.97419525878906,1.97419525878906,0.56354091015625,0.938775673828125,1.3559769453125,1.590144828125,2.00377185410156,1.97419525878906,1.97419525878906,0.56354091015625,0.938775673828125,1.3559769453125,1.590144828125,1.96268324707031,1.96519959960937,1.96519959960937,0.569595951171875,0.934508453125,1.32289433203125,1.4663875078125,1.47086538671875,1.47086538671875,1.47086538671875,0.569595951171875,0.93865662109375,1.3068434375,1.55702668554688,1.55901494921875,1.55901494921875,1.55901494921875,0.569595951171875,0.941699765625,1.34146671289063,1.75387404101562,1.75698267773438,1.75698267773438,1.75698267773438,0.569595951171875,0.941699765625,1.34146671289063,1.8860314796875,1.881580390625,1.881580390625,1.881580390625,0.569595951171875,0.941699765625,1.34146671289063,1.8860314796875,1.88320141601562,1.88320141601562,1.88320141601562,0.569595951171875,0.941699765625,1.34146671289063,1.8860314796875,1.88320141601562,1.88320141601562,1.88320141601562,0.569595951171875,0.941699765625,1.34146671289063,1.8860314796875,1.88446343945312,1.88446343945312,1.88446343945312,1.96669921875,2.0400390625,1.71630859375
32,64,0.608483227734375,1.0195814671875,1.30126680996094,1.49064168691406,1.37202262480469,1.41649104082031,0.610282058984375,1.04195125371094,1.34074177402344,1.43594915878906,1.44846321054687,1.45954658886719,1.45847867207031,0.669924009765625,1.06605760078125,1.42686976464844,1.68519883515625,1.8029920375,1.68097971777344,1.59074480898437,0.669641831054687,1.08176278613281,1.47876612910156,1.85175798847656,1.86009502207031,1.8678450578125,1.85982209042969,0.669652970703125,1.09553879296875,1.4419425421875,1.93224370917969,1.93121601679688,1.91338348183594,1.92347654550781,0.669652970703125,1.08059673632813,1.41792612089844,1.9493841296875,1.9623878671875,1.96387268242188,1.94178221308594,2.1215473375,2.1215473375,2.1215473375,2.1215473375,2.1215473375,2.1215473375,2.1215473375,0.562989291015625,0.941869529296875,1.34155020117187,1.53910737304687,1.81446029882812,1.8147779640625,1.8147779640625,0.562989291015625,0.941869529296875,1.34636068359375,1.57581002539063,1.82772725976562,1.82949209492187,1.82949209492187,0.562989291015625,0.941869529296875,1.35059095703125,1.58874885546875,1.93447949316406,1.94590095410156,1.94590095410156,0.562989291015625,0.941869529296875,1.35059095703125,1.58874885546875,1.93447949316406,1.94543656347656,1.94543656347656,0.562989291015625,0.941869529296875,1.35059095703125,1.58874885546875,1.93447949316406,1.94543656347656,1.94543656347656,0.562989291015625,0.941869529296875,1.35059095703125,1.58874885546875,1.97724215878906,1.94543656347656,1.94543656347656,0.562989291015625,0.941869529296875,1.35059095703125,1.58874885546875,1.93284526660156,1.93559474414062,1.93559474414062,0.570012012695312,0.931471428710937,1.31516251074219,1.45238961230469,1.45548201074219,1.45548201074219,1.45548201074219,0.570012012695312,0.936605961914063,1.30105782324219,1.54438398339844,1.54626553613281,1.54626553613281,1.54626553613281,0.570012012695312,0.939509885742188,1.33692150488281,1.75388804003906,1.75634465136719,1.75634465136719,1.75634465136719,0.570012012695312,0.939509885742188,1.33692150488281,1.87370267792969,1.86771949902344,1.86771949902344,1.86771949902344,0.570012012695312,0.939509885742188,1.33692150488281,1.87370267792969,1.87125406347656,1.87125406347656,1.87125406347656,0.570012012695312,0.939509885742188,1.33692150488281,1.87370267792969,1.87125406347656,1.87125406347656,1.87125406347656,0.570012012695312,0.939509885742188,1.33692150488281,1.87370267792969,1.87171845410156,1.87171845410156,1.87171845410156,1.92958984375,2.0365234375,1.71318359375
33,66,0.602782812109375,0.997319251953125,1.29503021914062,1.50211446757813,1.37567168066406,1.42631366835938,0.60539026484375,1.01595614882813,1.32889933007813,1.44550590078125,1.44829816601562,1.45457930078125,1.46181783710938,0.663025431835938,1.04252766660156,1.40285207421875,1.68917321503906,1.79815093457031,1.68489152109375,1.58755986113281,0.663195910351562,1.05421884453125,1.45650683222656,1.85448011738281,1.8669045171875,1.86379606699219,1.87130031328125,0.6629035078125,1.0714070625,1.42084540234375,1.9295062046875,1.93519792402344,1.91430427109375,1.92987910507812,0.6629035078125,1.05335888867187,1.40475735644531,1.94590768886719,1.98032081660156,1.97871200566406,1.94340346035156,2.12956981914063,2.12956981914063,2.12956981914063,2.12956981914063,2.12956981914063,2.12956981914063,2.12956981914063,0.560308630859375,0.929777676757813,1.31599991503906,1.52011667285156,1.83286686621094,1.83319477871094,1.83319477871094,0.560308630859375,0.929777676757813,1.32469702050781,1.55659811816406,1.84380578027344,1.84511124746094,1.84511124746094,0.560308630859375,0.929777676757813,1.32808123925781,1.56921858300781,1.95115172753906,1.96004603222656,1.96004603222656,0.560308630859375,0.929777676757813,1.32808123925781,1.56921858300781,1.95115172753906,1.96122090722656,1.96122090722656,0.560308630859375,0.929777676757813,1.32808123925781,1.56921858300781,1.95115172753906,1.96122090722656,1.96122090722656,0.560308630859375,0.929777676757813,1.32808123925781,1.56921858300781,1.98940753417969,1.96122090722656,1.96122090722656,0.560308630859375,0.929777676757813,1.32808123925781,1.56921858300781,1.94965368652344,1.95132091699219,1.95132091699219,0.566565838867187,0.919199161132813,1.29191626855469,1.45981889355469,1.46463472558594,1.46463472558594,1.46463472558594,0.566565838867187,0.924151721679688,1.27570242675781,1.54634621972656,1.55083885058594,1.55083885058594,1.55083885058594,0.566565838867187,0.926624252929688,1.31529686230469,1.75471908691406,1.75797309667969,1.75797309667969,1.75797309667969,0.566565838867187,0.926624252929688,1.31529686230469,1.88600965957031,1.87853593261719,1.87853593261719,1.87853593261719,0.566565838867187,0.926624252929688,1.31529686230469,1.88600965957031,1.88319637597656,1.88319637597656,1.88319637597656,0.566565838867187,0.926624252929688,1.31529686230469,1.88600965957031,1.88319637597656,1.88319637597656,1.88319637597656,0.566565838867187,0.926624252929688,1.31529686230469,1.88600965957031,1.88202150097656,1.88202150097656,1.88202150097656,1.99365234375,2.052734375,1.70400390625
34,68,0.60439323984375,1.0034161640625,1.29646873574219,1.50615334082031,1.37879310332031,1.39722393925781,0.6056998921875,1.02085461660156,1.32662826269531,1.44184711621094,1.4368034859375,1.45416047265625,1.45604988613281,0.66469382421875,1.03925780917969,1.40095927148438,1.70710089609375,1.80406810253906,1.70242438496094,1.59317594746094,0.664024905273437,1.05653508007813,1.45525909335937,1.88559669980469,1.88860086269531,1.88987797226562,1.89735467558594,0.663930466796875,1.06954097460937,1.40653782167969,1.94618103671875,1.95440309628906,1.94312877011719,1.94205307988281,0.663930466796875,1.054291296875,1.39726654003906,1.9751260375,2.04550983945313,2.03352839101562,2.00764072128906,2.16449886796875,2.16449886796875,2.16449886796875,2.16449886796875,2.16449886796875,2.16449886796875,2.16449886796875,0.560357305664062,0.926931155273438,1.32414917285156,1.51314850097656,1.82040572558594,1.82072339082031,1.82072339082031,0.560357305664062,0.926931155273438,1.32990713574219,1.55078360644531,1.83766547753906,1.83900563496094,1.83900563496094,0.560357305664062,0.926931155273438,1.33329135449219,1.56152217871094,1.95652387890625,1.96824193164062,1.96824193164062,0.560357305664062,0.926931155273438,1.33329135449219,1.56152217871094,1.95652387890625,1.96708631054687,1.96708631054687,0.560357305664062,0.926931155273438,1.33329135449219,1.56152217871094,1.95652387890625,1.96708631054687,1.96708631054687,0.560357305664062,0.926931155273438,1.33329135449219,1.56152217871094,2.00047095839844,1.96708631054687,1.96708631054687,0.560357305664062,0.926931155273438,1.33329135449219,1.56152217871094,1.95572853515625,1.95724449121094,1.95724449121094,0.566014982421875,0.914749794921875,1.292732859375,1.46336950390625,1.46810084765625,1.46810084765625,1.46810084765625,0.566014982421875,0.917661185546875,1.27928417382812,1.5370547890625,1.54107180664063,1.54107180664063,1.54107180664063,0.566014982421875,0.9193034375,1.31271233007812,1.76608561132812,1.76900166796875,1.76900166796875,1.76900166796875,0.566014982421875,0.9193034375,1.31271233007812,1.88925573359375,1.88303233789063,1.88303233789063,1.88303233789063,0.566014982421875,0.9193034375,1.31271233007812,1.88925573359375,1.88507588085938,1.88507588085938,1.88507588085938,0.566014982421875,0.9193034375,1.31271233007812,1.88925573359375,1.88507588085938,1.88507588085938,1.88507588085938,0.566014982421875,0.9193034375,1.31271233007812,1.88925573359375,1.88623150195313,1.88623150195313,1.88623150195313,1.97373046875,2.04736328125,1.68876953125
35,70,0.605439410546875,1.00269411582031,1.29336280332031,1.48387401542969,1.37404318242187,1.39046177714844,0.607542462695312,1.02257801738281,1.33381982246094,1.43521087910156,1.42648983808594,1.44967044589844,1.44288252011719,0.669908411523437,1.04908956582031,1.40490576757813,1.66270634707031,1.77095476914063,1.67480621503906,1.56753713242187,0.669821117578125,1.06565008046875,1.46295980898438,1.83267520253906,1.84062472519531,1.83233195351563,1.84253859667969,0.670687982226563,1.07937533535156,1.41952928066406,1.92098656484375,1.92733245742188,1.88569335136719,1.90820240996094,0.670687982226563,1.06274634902344,1.40137405917969,1.94203734667969,1.97869302949219,1.96254320410156,1.94334507792969,2.11919229648438,2.11919229648438,2.11919229648438,2.11919229648438,2.11919229648438,2.11919229648438,2.11919229648438,0.561432065429687,0.929008163085938,1.32229843457031,1.51267833691406,1.80724029003906,1.80755795527344,1.80755795527344,0.561432065429687,0.929008163085938,1.32707482910156,1.55113675488281,1.82993927636719,1.83123840839844,1.83123840839844,0.561432065429687,0.929008163085938,1.33045904785156,1.55741875097656,1.93517806640625,1.94608729101562,1.94608729101562,0.561432065429687,0.929008163085938,1.33045904785156,1.55741875097656,1.93517806640625,1.94562290039063,1.94562290039063,0.561432065429687,0.929008163085938,1.33045904785156,1.55741875097656,1.93517806640625,1.94562290039063,1.94562290039063,0.561432065429687,0.929008163085938,1.33045904785156,1.55741875097656,1.97256127128906,1.94562290039063,1.94562290039063,0.561432065429687,0.929008163085938,1.33045904785156,1.55741875097656,1.9338162109375,1.93620416113281,1.93620416113281,0.567979840820312,0.926143223632812,1.28850591113281,1.45208913378906,1.45673598925781,1.45673598925781,1.45673598925781,0.567979840820312,0.930566227539062,1.28075070019531,1.53470054785156,1.53799369238281,1.53799369238281,1.53799369238281,0.567979840820312,0.933347036132812,1.31876504785156,1.73656612011719,1.73971697949219,1.73971697949219,1.73971697949219,0.567979840820312,0.933347036132812,1.31876504785156,1.88530531464844,1.87900870605469,1.87900870605469,1.87900870605469,0.567979840820312,0.933347036132812,1.31876504785156,1.88530531464844,1.88148678613281,1.88148678613281,1.88148678613281,0.567979840820312,0.933347036132812,1.31876504785156,1.88530531464844,1.88148678613281,1.88148678613281,1.88148678613281,0.567979840820312,0.933347036132812,1.31876504785156,1.88530531464844,1.88195117675781,1.88195117675781,1.88195117675781,1.969921875,2.0396484375,1.682421875
36,72,0.609411542382812,1.01798619921875,1.31172878945313,1.4926094609375,1.38928674414062,1.41685220703125,0.611305971484375,1.03720679199219,1.35558773847656,1.45699283554688,1.46197178632812,1.47465172070312,1.46977631855469,0.673951397851563,1.06758146328125,1.42062068847656,1.68202052578125,1.79761156054687,1.69042812714844,1.593904946875,0.67482015234375,1.0809417640625,1.47512855800781,1.85720853359375,1.85885814824219,1.85604519277344,1.85660482167969,0.674982411523437,1.09459994082031,1.43056963320313,1.93494724941406,1.93610475820312,1.90922466777344,1.92137516113281,0.674982411523437,1.07894633730469,1.42371076035156,1.95195686347656,1.98619611875,1.98099786152344,1.951708771875,2.13653838808594,2.13653838808594,2.13653838808594,2.13653838808594,2.13653838808594,2.13653838808594,2.13653838808594,0.562347736328125,0.931225790039063,1.33710402441406,1.51896237207031,1.81646681933594,1.81679473183594,1.81679473183594,0.562347736328125,0.931225790039063,1.34327043457031,1.56022711035156,1.83776497949219,1.83930859316406,1.83930859316406,0.562347736328125,0.931225790039063,1.34665465332031,1.56468480566406,1.93710299316406,1.94841530175781,1.94841530175781,0.562347736328125,0.931225790039063,1.34665465332031,1.56468480566406,1.93710299316406,1.94915575097656,1.94915575097656,0.562347736328125,0.931225790039063,1.34665465332031,1.56468480566406,1.93710299316406,1.94915575097656,1.94915575097656,0.562347736328125,0.931225790039063,1.34665465332031,1.56468480566406,1.98100830742188,1.94915575097656,1.94915575097656,0.562347736328125,0.931225790039063,1.34665465332031,1.56468480566406,1.93630764941406,1.93925576074219,1.93925576074219,0.568035806640625,0.92866041796875,1.30175703320312,1.45050721679688,1.45523856054688,1.45523856054688,1.45523856054688,0.568035806640625,0.932545412109375,1.29343204492187,1.53957799804688,1.543203890625,1.543203890625,1.543203890625,0.568035806640625,0.93631258203125,1.33091763671875,1.75549823046875,1.75877584375,1.75877584375,1.75877584375,0.568035806640625,0.93631258203125,1.33091763671875,1.89761961757812,1.89068982421875,1.89068982421875,1.89068982421875,0.568035806640625,0.93631258203125,1.33091763671875,1.89761961757812,1.89520224609375,1.89520224609375,1.89520224609375,0.568035806640625,0.93631258203125,1.33091763671875,1.89761961757812,1.89520224609375,1.89520224609375,1.89520224609375,0.568035806640625,0.93631258203125,1.33091763671875,1.89761961757812,1.894461796875,1.894461796875,1.894461796875,1.9666015625,2.043359375,1.7072265625
37,74,0.611245646289063,1.02195884179688,1.31862040917969,1.50992646972656,1.39896686894531,1.43476023222656,0.61356323359375,1.03854650527344,1.36372458847656,1.46311374042969,1.46787202851563,1.47889150742188,1.47306397480469,0.676220644726562,1.06592597441406,1.43255037792969,1.72290722636719,1.83167666503906,1.70750348515625,1.62705694316406,0.676942302929687,1.07997463027344,1.48729086796875,1.90685939921875,1.90449988574219,1.91988530742188,1.91371803144531,0.677113551367188,1.09813940449219,1.43893687089844,1.97634386503906,1.98110934257812,1.95740795527344,1.97526252753906,0.677113551367188,1.08204714277344,1.42977733457031,1.99186346503906,2.02861575722656,2.02873927753906,1.987451125,2.17778213691406,2.17778213691406,2.17778213691406,2.17778213691406,2.17778213691406,2.17778213691406,2.17778213691406,0.5630271484375,0.936601872070313,1.32475304394531,1.52514477246094,1.82652240332031,1.82684006855469,1.82684006855469,0.5630271484375,0.936601872070313,1.32944229199219,1.56580509472656,1.84744198730469,1.84880017792969,1.84880017792969,0.5630271484375,0.936601872070313,1.33282651074219,1.57361113183594,1.98741346289063,1.99309081054687,1.99309081054687,0.5630271484375,0.936601872070313,1.33282651074219,1.57361113183594,1.98741346289063,1.99534212304688,1.99534212304688,0.5630271484375,0.936601872070313,1.33282651074219,1.57361113183594,1.98741346289063,1.99534212304688,1.99534212304688,0.5630271484375,0.936601872070313,1.33282651074219,1.57361113183594,2.02487188730469,1.99534212304688,1.99534212304688,0.5630271484375,0.936601872070313,1.33282651074219,1.57361113183594,1.98577923632813,1.98803878417969,1.98803878417969,0.569907411132813,0.935750860351562,1.30032113378906,1.45458720410156,1.45906508300781,1.45906508300781,1.45906508300781,0.569907411132813,0.940928981445312,1.29546114355469,1.54829429980469,1.55166672753906,1.55166672753906,1.55166672753906,0.569907411132813,0.945128233398437,1.33535042871094,1.77265710644531,1.77539920214844,1.77539920214844,1.77539920214844,0.569907411132813,0.945128233398437,1.33535042871094,1.91567647675781,1.91095145996094,1.91095145996094,1.91095145996094,0.569907411132813,0.945128233398437,1.33535042871094,1.91567647675781,1.91521920800781,1.91521920800781,1.91521920800781,0.569907411132813,0.945128233398437,1.33535042871094,1.91567647675781,1.91521920800781,1.91521920800781,1.91521920800781,0.569907411132813,0.945128233398437,1.33535042871094,1.91567647675781,1.91389393066406,1.91389393066406,1.91389393066406,1.94912109375,2.02548828125,1.703515625
38,76,0.606276302539063,1.01343445546875,1.30451888457031,1.49359245683594,1.381580403125,1.41185957050781,0.6084464546875,1.03135852714844,1.34482824628906,1.44722514121094,1.45121808125,1.46838449179687,1.45604401191406,0.668736117578125,1.05829143535156,1.42208162597656,1.72103946523438,1.83996406191406,1.7008332890625,1.61121684746094,0.67133756484375,1.07215330585938,1.46958225332031,1.88327246230469,1.88526647167969,1.88201482792969,1.88621156269531,0.670978667382813,1.088094878125,1.42803295351562,1.94892350078125,1.95271891054687,1.93192935332031,1.94509907910156,0.670978667382813,1.07430198535156,1.41297164570312,1.97271720390625,2.02235605898437,2.02366533125,2.00532073417969,2.15445548554688,2.15445548554688,2.15445548554688,2.15445548554688,2.15445548554688,2.15445548554688,2.15445548554688,0.560835388671875,0.934124865234375,1.32247815039062,1.50739796484375,1.81641984179688,1.81673750703125,1.81673750703125,0.560835388671875,0.934124865234375,1.32753894335937,1.54862613867187,1.83920431445312,1.84043073945312,1.84043073945312,0.560835388671875,0.934124865234375,1.33092316210937,1.56302302539062,1.97278964550781,1.98138998730469,1.98138998730469,0.560835388671875,0.934124865234375,1.33092316210937,1.56302302539062,1.97278964550781,1.98131080371094,1.98131080371094,0.560835388671875,0.934124865234375,1.33092316210937,1.56302302539062,1.97278964550781,1.98131080371094,1.98131080371094,0.560835388671875,0.934124865234375,1.33092316210937,1.56302302539062,2.01368258847656,1.98131080371094,1.98131080371094,0.560835388671875,0.934124865234375,1.33092316210937,1.56302302539062,1.97115541894531,1.9731613046875,1.9731613046875,0.566302940429688,0.932521739257812,1.29616907714844,1.44386968066406,1.44843204785156,1.44843204785156,1.44843204785156,0.566302940429688,0.939164045898437,1.29396490527344,1.52753604394531,1.53124121972656,1.53124121972656,1.53124121972656,0.566302940429688,0.942680000976562,1.33509325878906,1.76626583691406,1.76905019824219,1.76905019824219,1.76905019824219,0.566302940429688,0.942680000976562,1.33509325878906,1.89510675214844,1.89002101464844,1.89002101464844,1.89002101464844,0.566302940429688,0.942680000976562,1.33509325878906,1.89510675214844,1.89195826660156,1.89195826660156,1.89195826660156,0.566302940429688,0.942680000976562,1.33509325878906,1.89510675214844,1.89195826660156,1.89195826660156,1.89195826660156,0.566302940429688,0.942680000976562,1.33509325878906,1.89510675214844,1.89296348535156,1.89296348535156,1.89296348535156,1.94443359375,2.0201171875,1.7025390625
39,78,0.608266404882812,1.01692501074219,1.30514517871094,1.50156195605469,1.38945679570312,1.40822171269531,0.608054585742187,1.03540521660156,1.35016143457031,1.45377042402344,1.45296670917969,1.47367442773437,1.45745062128906,0.669521015234375,1.05917651328125,1.40724464453125,1.7162304,1.86423443652344,1.70879354414063,1.60845626582031,0.672340541015625,1.0703112828125,1.45997890292969,1.90401303867187,1.90946105683594,1.89711826425781,1.91364182792969,0.6713730328125,1.08690665976562,1.41423543320313,1.9743638453125,1.97926162851563,1.94962928691406,1.97632964433594,0.6713730328125,1.0729971109375,1.40328596582031,2.00308792226563,2.05185755625,2.0426882484375,2.03682576132812,2.1984611734375,2.1984611734375,2.1984611734375,2.1984611734375,2.1984611734375,2.1984611734375,2.1984611734375,0.561105923828125,0.930069522460937,1.31842645996094,1.50651892089844,1.81970694433594,1.82002460957031,1.82002460957031,0.561105923828125,0.930069522460937,1.32774721191406,1.54843333496094,1.85238542675781,1.85411535957031,1.85411535957031,0.561105923828125,0.930069522460937,1.33113143066406,1.56171757519531,1.97527030078125,1.98647913867187,1.98647913867187,0.561105923828125,0.930069522460937,1.33113143066406,1.56171757519531,1.97527030078125,1.98545191992187,1.98545191992187,0.561105923828125,0.930069522460937,1.33113143066406,1.56171757519531,1.97527030078125,1.98545191992187,1.98545191992187,0.561105923828125,0.930069522460937,1.33113143066406,1.56171757519531,2.01228693535156,1.98545191992187,1.98545191992187,0.561105923828125,0.930069522460937,1.33113143066406,1.56171757519531,1.97404463085938,1.97645626074219,1.97645626074219,0.566236784179687,0.928497610351562,1.29865757714844,1.45911030566406,1.46426409082031,1.46426409082031,1.46426409082031,0.566236784179687,0.933582942382812,1.29008087792969,1.53048341503906,1.53453174902344,1.53453174902344,1.53453174902344,0.566236784179687,0.937189911132813,1.32878300292969,1.77518609082031,1.77839285058594,1.77839285058594,1.77839285058594,0.566236784179687,0.937189911132813,1.32878300292969,1.90833624433594,1.89891902832031,1.89891902832031,1.89891902832031,0.566236784179687,0.937189911132813,1.32878300292969,1.90833624433594,1.90203931933594,1.90203931933594,1.90203931933594,0.566236784179687,0.937189911132813,1.32878300292969,1.90833624433594,1.90203931933594,1.90203931933594,1.90203931933594,0.566236784179687,0.937189911132813,1.32878300292969,1.90833624433594,1.90306653808594,1.90306653808594,1.90306653808594,1.952734375,2.0275390625,1.69970703125
40,80,0.604933649804687,1.01362030273437,1.29012875390625,1.48566666484375,1.37728796289063,1.40612216992187,0.6061044078125,1.03133227167969,1.34202785175781,1.4367883796875,1.44959662382813,1.46046968808594,1.44997852675781,0.670231174023437,1.05387835683594,1.4131109609375,1.71388917714844,1.82786910351563,1.69275061933594,1.59719304140625,0.671684630859375,1.0691196984375,1.46028660390625,1.87217646132813,1.87259976347656,1.87887359023437,1.88093256230469,0.671547230664063,1.08602714472656,1.42031946113281,1.94478692226562,1.95724104335937,1.92849301035156,1.95052158261719,0.671547230664063,1.07273216035156,1.40108251816406,1.97066124238281,2.00915348828125,2.00202178769531,1.9681596,2.12713245703125,2.12713245703125,2.12713245703125,2.12713245703125,2.12713245703125,2.12713245703125,2.12713245703125,0.558464907226562,0.932593803710938,1.32573059082031,1.50597736425781,1.82736058300781,1.82768849550781,1.82768849550781,0.558464907226562,0.932593803710938,1.33323429980469,1.54523998535156,1.84013462011719,1.84255129824219,1.84255129824219,0.558464907226562,0.932593803710938,1.33661851855469,1.55772250683594,1.95009660058594,1.96236664160156,1.96236664160156,0.558464907226562,0.932593803710938,1.33661851855469,1.55772250683594,1.95009660058594,1.96215905566406,1.96215905566406,0.558464907226562,0.932593803710938,1.33661851855469,1.55772250683594,1.95009660058594,1.96215905566406,1.96215905566406,0.558464907226562,0.932593803710938,1.33661851855469,1.55772250683594,1.99176693828125,1.96215905566406,1.96215905566406,0.558464907226562,0.932593803710938,1.33661851855469,1.55772250683594,1.95027632519531,1.95268214550781,1.95268214550781,0.56548547265625,0.92827941015625,1.30667081640625,1.45565096484375,1.46038230859375,1.46038230859375,1.46038230859375,0.56548547265625,0.93283811328125,1.29338816015625,1.53094627734375,1.53368452539062,1.53368452539062,1.53368452539062,0.56548547265625,0.936179158203125,1.329050625,1.75744878515625,1.760520140625,1.760520140625,1.760520140625,0.56548547265625,0.936179158203125,1.329050625,1.88664166054687,1.88052580664062,1.88052580664062,1.88052580664062,0.56548547265625,0.936179158203125,1.329050625,1.88664166054687,1.8838632109375,1.8838632109375,1.8838632109375,0.56548547265625,0.936179158203125,1.329050625,1.88664166054687,1.8838632109375,1.8838632109375,1.8838632109375,0.56548547265625,0.936179158203125,1.329050625,1.88664166054687,1.884070796875,1.884070796875,1.884070796875,1.9640625,2.02021484375,1.7021484375
41,82,0.61060258125,1.04698289726562,1.37605720585937,1.5392255390625,1.45822705410156,1.47855148476562,0.611267391992187,1.06938169121094,1.41903255527344,1.52030211679688,1.51806083359375,1.55006638847656,1.53664687832031,0.675495690234375,1.08680138789062,1.48526579296875,1.75577603339844,1.93174909941406,1.76152392753906,1.69416952285156,0.677014442382812,1.10071891992187,1.53517957734375,1.95136770136719,1.94936639238281,1.96636228632812,1.96566886230469,0.676143502734375,1.11615853691406,1.48665361054687,2.02392528925781,2.04069783027344,2.02071037441406,2.02988694902344,0.676143502734375,1.10089414414063,1.48067684902344,2.057822396875,2.10857870996094,2.09992495273438,2.10186177851562,2.27914112695312,2.27914112695312,2.27914112695312,2.27914112695312,2.27914112695312,2.27914112695312,2.27914112695312,0.566128459960937,0.947766497070313,1.36423358496094,1.58025203417969,1.85586972949219,1.85619764199219,1.85619764199219,0.566128459960937,0.947766497070313,1.36607997167969,1.62908124121094,1.88803070214844,1.88957850917969,1.88957850917969,0.566128459960937,0.947766497070313,1.37200235449219,1.64205187011719,1.97118761425781,1.98313403027344,1.98313403027344,0.566128459960937,0.947766497070313,1.37200235449219,1.64205187011719,1.97118761425781,1.98185000683594,1.98185000683594,0.566128459960937,0.947766497070313,1.37200235449219,1.64205187011719,1.97118761425781,1.98185000683594,1.98185000683594,0.566128459960937,0.947766497070313,1.37200235449219,1.64205187011719,2.02170346113281,1.98185000683594,1.98185000683594,0.566128459960937,0.947766497070313,1.37200235449219,1.64205187011719,1.96955338769531,1.97237309667969,1.97237309667969,0.571841942382812,0.947387504882812,1.34261431933594,1.51265264160156,1.51746847363281,1.51746847363281,1.51746847363281,0.571841942382812,0.951615145507812,1.33716181738281,1.59830439355469,1.60347387988281,1.60347387988281,1.60347387988281,0.571841942382812,0.951612711914062,1.38112116503906,1.82734280761719,1.83065271777344,1.83065271777344,1.83065271777344,0.571841942382812,0.951612711914062,1.38112116503906,1.93346127675781,1.92401181347656,1.92401181347656,1.92401181347656,0.571841942382812,0.951612711914062,1.38112116503906,1.93346127675781,1.92630249121094,1.92630249121094,1.92630249121094,0.571841942382812,0.951612711914062,1.38112116503906,1.93346127675781,1.92630249121094,1.92630249121094,1.92630249121094,0.571841942382812,0.951612711914062,1.38112116503906,1.93346127675781,1.92758651464844,1.92758651464844,1.92758651464844,1.96708984375,1.99150390625,1.74169921875
42,84,0.6060257921875,1.03282936113281,1.3541415984375,1.5188599046875,1.43695058789063,1.48695566210937,0.6072863203125,1.05251417167969,1.38992275019531,1.509700675,1.51867569160156,1.53747320117188,1.53713815214844,0.669201615039063,1.07052253632812,1.45232799707031,1.71726746796875,1.8940881609375,1.73992366699219,1.6757556984375,0.66933933515625,1.08377534570312,1.50397837519531,1.93081779121094,1.92853683847656,1.94840697480469,1.94719751503906,0.668712780273438,1.10010236015625,1.45905461914062,2.01666087128906,2.02765633320312,2.00020555957031,2.01596056660156,0.668712780273438,1.08794693222656,1.45701103535156,2.04759729121094,2.08240673320313,2.07809319277344,2.07061632851562,2.24503642402344,2.24503642402344,2.24503642402344,2.24503642402344,2.24503642402344,2.24503642402344,2.24503642402344,0.563562958984375,0.944108791015625,1.3512018359375,1.55958730664062,1.84194024414062,1.84226815664062,1.84226815664062,0.563562958984375,0.944108791015625,1.35347838671875,1.6045455078125,1.878096875,1.8798168109375,1.8798168109375,0.563562958984375,0.944108791015625,1.35770866015625,1.61617267578125,1.96871402539063,1.97939826953125,1.97939826953125,0.563562958984375,0.944108791015625,1.35770866015625,1.61617267578125,1.96871402539063,1.97867707421875,1.97867707421875,0.563562958984375,0.944108791015625,1.35770866015625,1.61617267578125,1.96871402539063,1.97867707421875,1.97867707421875,0.563562958984375,0.944108791015625,1.35770866015625,1.61617267578125,2.01945964570313,1.97867707421875,1.97867707421875,0.563562958984375,0.944108791015625,1.35770866015625,1.61617267578125,1.96735216992188,1.9692001640625,1.9692001640625,0.569102077148438,0.941442100585937,1.32622021386719,1.49312047753906,1.49776733300781,1.49776733300781,1.49776733300781,0.569102077148438,0.943853811523438,1.31276468066406,1.57540201464844,1.58238860253906,1.58238860253906,1.58238860253906,0.569102077148438,0.944142219726563,1.35679226269531,1.80838289746094,1.81167418847656,1.81167418847656,1.81167418847656,0.569102077148438,0.944142219726563,1.35679226269531,1.92954456191406,1.92121796972656,1.92121796972656,1.92121796972656,0.569102077148438,0.944142219726563,1.35679226269531,1.92954456191406,1.92241247167969,1.92241247167969,1.92241247167969,0.569102077148438,0.944142219726563,1.35679226269531,1.92954456191406,1.92241247167969,1.92241247167969,1.92241247167969,0.569102077148438,0.944142219726563,1.35679226269531,1.92954456191406,1.92313366699219,1.92313366699219,1.92313366699219,1.9876953125,1.98095703125,1.716015625
43,86,0.60300530546875,1.01070244023437,1.35193827128906,1.52520769472656,1.448249246875,1.45480927519531,0.604476055273438,1.03363137519531,1.38213243925781,1.49256203652344,1.50020935,1.52574085898438,1.51100064121094,0.664912379492188,1.05571568046875,1.44845025488281,1.69913912675781,1.85974265019531,1.73750116738281,1.63996199199219,0.664659657226563,1.07524000253906,1.49250591582031,1.91259698320313,1.89756521972656,1.91433332304687,1.91387329199219,0.664688615820312,1.08916122714844,1.45283658945312,1.99202503496094,1.99838301152344,1.96983879746094,1.98925988261719,0.664688615820312,1.07430877402344,1.45368887246094,2.01274740292969,2.06859053808594,2.05600409746094,2.05174580449219,2.22129974023437,2.22129974023437,2.22129974023437,2.22129974023437,2.22129974023437,2.22129974023437,2.22129974023437,0.56148203125,0.929259793945312,1.33102758886719,1.53145869433594,1.83454750683594,1.83486517207031,1.83486517207031,0.56148203125,0.929259793945312,1.33427830175781,1.58212221777344,1.86766944042969,1.87011815058594,1.87011815058594,0.56148203125,0.929259793945312,1.33850857519531,1.59145488769531,1.93375437304687,1.94708178515625,1.94708178515625,0.56148203125,0.929259793945312,1.33850857519531,1.59145488769531,1.93375437304687,1.94769383203125,1.94769383203125,0.56148203125,0.929259793945312,1.33850857519531,1.59145488769531,1.93375437304687,1.94769383203125,1.94769383203125,0.56148203125,0.929259793945312,1.33850857519531,1.59145488769531,1.98644215839844,1.94769383203125,1.94769383203125,0.56148203125,0.929259793945312,1.33850857519531,1.59145488769531,1.93280107421875,1.93658277246094,1.93658277246094,0.566405451171875,0.92888902734375,1.3193156015625,1.4814462578125,1.486008625,1.486008625,1.486008625,0.566405451171875,0.932309705078125,1.30895373046875,1.56306777148438,1.5676980625,1.5676980625,1.5676980625,0.566405451171875,0.93378469140625,1.35044341015625,1.80101031054687,1.80402453320313,1.80402453320313,1.80402453320313,0.566405451171875,0.93378469140625,1.35044341015625,1.91911607734375,1.91068701757812,1.91068701757812,1.91068701757812,0.566405451171875,0.93378469140625,1.35044341015625,1.91911607734375,1.9137875703125,1.9137875703125,1.9137875703125,0.566405451171875,0.93378469140625,1.35044341015625,1.91911607734375,1.9137875703125,1.9137875703125,1.9137875703125,0.566405451171875,0.93378469140625,1.35044341015625,1.91911607734375,1.9131755234375,1.9131755234375,1.9131755234375,1.9689453125,2.00400390625,1.69306640625
44,88,0.6052505046875,1.01261223808594,1.32655707890625,1.50580229492188,1.4272873359375,1.43540627539063,0.606581170507813,1.02967335664062,1.3623042234375,1.4808814765625,1.49099818652344,1.49826623730469,1.49599818007813,0.666097343359375,1.05287834550781,1.42684018945313,1.66847155546875,1.86794843925781,1.71008234921875,1.62334299550781,0.665999315625,1.07002034707031,1.47368769121094,1.90189457011719,1.89124586210937,1.92434999589844,1.9097689015625,0.665943254296875,1.08440064316406,1.42967677207031,1.97154383964844,1.99290380644531,1.96947771835938,1.97574699882813,0.665943254296875,1.06899332851563,1.42726052773438,2.0106209046875,2.04690983515625,2.03382422734375,2.04247483886719,2.19615546074219,2.19615546074219,2.19615546074219,2.19615546074219,2.19615546074219,2.19615546074219,2.19615546074219,0.560034993164062,0.933199125,1.32938046679687,1.51546463085937,1.81821730859375,1.81854522109375,1.81854522109375,0.560034993164062,0.933199125,1.33277400976562,1.56130322070312,1.83690750195312,1.839249584375,1.839249584375,0.560034993164062,0.933199125,1.33785033789063,1.57283605664062,1.9367536953125,1.9489121328125,1.9489121328125,0.560034993164062,0.933199125,1.33785033789063,1.57283605664062,1.9367536953125,1.9495241796875,1.9495241796875,0.560034993164062,0.933199125,1.33785033789063,1.57283605664062,1.9367536953125,1.9495241796875,1.9495241796875,0.560034993164062,0.933199125,1.33785033789063,1.57283605664062,1.98816181484375,1.9495241796875,1.9495241796875,0.560034993164062,0.933199125,1.33785033789063,1.57283605664062,1.93722756054687,1.94004726953125,1.94004726953125,0.564892663085937,0.929167848632812,1.31056402050781,1.47176807714844,1.47633044433594,1.47633044433594,1.47633044433594,0.564892663085937,0.932330161132812,1.29934986816406,1.55418816894531,1.55817907519531,1.55817907519531,1.55817907519531,0.564892663085937,0.934468444335938,1.33533756542969,1.77715824121094,1.78023334863281,1.78023334863281,1.78023334863281,0.564892663085937,0.934468444335938,1.33533756542969,1.90249839980469,1.89753133886719,1.89753133886719,1.89753133886719,0.564892663085937,0.934468444335938,1.33533756542969,1.90249839980469,1.90067320800781,1.90067320800781,1.90067320800781,0.564892663085937,0.934468444335938,1.33533756542969,1.90249839980469,1.90067320800781,1.90067320800781,1.90067320800781,0.564892663085937,0.934468444335938,1.33533756542969,1.90249839980469,1.90098719628906,1.90098719628906,1.90098719628906,1.95146484375,1.9869140625,1.67724609375
45,90,0.6060075890625,1.0170173875,1.32672107734375,1.510186071875,1.42052684082031,1.45185083632813,0.607224440429687,1.03325644550781,1.36403042246094,1.48790568554688,1.49032933945312,1.512330196875,1.49226241816406,0.6643756578125,1.05740523945313,1.42594641601562,1.69097750019531,1.87037303007812,1.72289818554688,1.62626735195312,0.664708154492188,1.07218450273438,1.47636001972656,1.9122143703125,1.92028558691406,1.93762671796875,1.93820706582031,0.664604601367187,1.08445324179687,1.43339170898438,1.98914696308594,2.00108856660156,1.98785779707031,1.99851374238281,0.664604601367187,1.07354396035156,1.43052379316406,2.02138858574219,2.0562998875,2.04883884316406,2.06450826503906,2.22342073769531,2.22342073769531,2.22342073769531,2.22342073769531,2.22342073769531,2.22342073769531,2.22342073769531,0.558629452148438,0.930353609375,1.33441702734375,1.53262608984375,1.82282480273437,1.82315271523437,1.82315271523437,0.558629452148438,0.930353609375,1.34000880664062,1.575807125,1.8501290859375,1.85341777578125,1.85341777578125,0.558629452148438,0.930353609375,1.34423908007812,1.58318503320312,1.93928304492187,1.95156518945312,1.95156518945312,0.558629452148438,0.930353609375,1.34423908007812,1.58318503320312,1.93928304492187,1.95122920117188,1.95122920117188,0.558629452148438,0.930353609375,1.34423908007812,1.58318503320312,1.93928304492187,1.95122920117188,1.95122920117188,0.558629452148438,0.930353609375,1.34423908007812,1.58318503320312,1.98973601875,1.95122920117188,1.95122920117188,0.558629452148438,0.930353609375,1.34423908007812,1.58318503320312,1.93724026171875,1.94005997070312,1.94005997070312,0.566841446289062,0.930084936523437,1.30950703613281,1.47693263378906,1.48044747363281,1.48044747363281,1.48044747363281,0.566841446289062,0.933721948242188,1.29650715722656,1.55872246582031,1.56177123925781,1.56177123925781,1.56177123925781,0.566841446289062,0.936399282226563,1.33525988183594,1.78558999511719,1.78845912207031,1.78845912207031,1.78845912207031,0.566841446289062,0.936399282226563,1.33525988183594,1.90954497792969,1.90140102246094,1.90140102246094,1.90140102246094,0.566841446289062,0.936399282226563,1.33525988183594,1.90954497792969,1.90583240527344,1.90583240527344,1.90583240527344,0.566841446289062,0.936399282226563,1.33525988183594,1.90954497792969,1.90583240527344,1.90583240527344,1.90583240527344,0.566841446289062,0.936399282226563,1.33525988183594,1.90954497792969,1.90603220800781,1.90603220800781,1.90603220800781,1.96259765625,2.003125,1.69052734375
46,92,0.605750511523438,1.02499543808594,1.3153080953125,1.52019064257813,1.40526418554688,1.45257431835937,0.608203651171875,1.03854655234375,1.36540733320313,1.47627926328125,1.49087472324219,1.49987765957031,1.49521333398438,0.670250054492187,1.06388329082031,1.42835935644531,1.71492345683594,1.88270998496094,1.72319214121094,1.63298704199219,0.671188101757813,1.08061806796875,1.47836378300781,1.91762218242187,1.92078327695313,1.94461700566406,1.93393369960938,0.670878845507812,1.09327645488281,1.44188726816406,1.99162741875,2.00841772929688,1.99396757890625,2.00023118632812,0.670878845507812,1.07832590019531,1.4302477703125,2.02380110644531,2.07881602011719,2.08637847089844,2.08726439746094,2.25929508359375,2.25929508359375,2.25929508359375,2.25929508359375,2.25929508359375,2.25929508359375,2.25929508359375,0.56087825390625,0.92788575390625,1.33485683789062,1.52722253320313,1.82565809375,1.82598600625,1.82598600625,0.56087825390625,0.92788575390625,1.34033969335937,1.57224529492188,1.84476765039062,1.84794757070312,1.84794757070312,0.56087825390625,0.92788575390625,1.34626207617187,1.58182691601563,1.92676096875,1.9423619453125,1.9423619453125,0.56087825390625,0.92788575390625,1.34626207617187,1.58182691601563,1.92676096875,1.94146312890625,1.94146312890625,0.56087825390625,0.92788575390625,1.34626207617187,1.58182691601563,1.92676096875,1.94146312890625,1.94146312890625,0.56087825390625,0.92788575390625,1.34626207617187,1.58182691601563,1.97683568984375,1.94146312890625,1.94146312890625,0.56087825390625,0.92788575390625,1.34626207617187,1.58182691601563,1.92485437109375,1.928601578125,1.928601578125,0.567798231445312,0.930037579101562,1.31841602050781,1.47623033496094,1.47966068652344,1.47966068652344,1.47966068652344,0.567798231445312,0.934151965820312,1.30938165527344,1.56536738183594,1.56709036816406,1.56709036816406,1.56709036816406,0.567798231445312,0.937276795898437,1.34553544433594,1.79519360449219,1.79782788574219,1.79782788574219,1.79782788574219,0.567798231445312,0.937276795898437,1.34553544433594,1.92088096035156,1.91226236230469,1.91226236230469,1.91226236230469,0.567798231445312,0.937276795898437,1.34553544433594,1.92088096035156,1.91516522949219,1.91516522949219,1.91516522949219,0.567798231445312,0.937276795898437,1.34553544433594,1.92088096035156,1.91516522949219,1.91516522949219,1.91516522949219,0.567798231445312,0.937276795898437,1.34553544433594,1.92088096035156,1.91606404589844,1.91606404589844,1.91606404589844,1.969140625,2.00703125,1.69189453125
47,94,0.608482703320312,1.02869650800781,1.30216221210937,1.4832837578125,1.3850774609375,1.43891846289063,0.611227737304687,1.0459952015625,1.35428676523438,1.46141430234375,1.47120986582031,1.48130762050781,1.472996725,0.671721869335937,1.07040947773438,1.42323409570312,1.69937654511719,1.8748144875,1.69458350175781,1.62289432929687,0.672196845703125,1.08528495097656,1.4730562453125,1.88884087226562,1.90150653085938,1.91188818476563,1.90849315859375,0.671845577734375,1.09855375800781,1.43309142558594,1.97419335371094,1.99063859003906,1.96246590625,1.98354544453125,0.671845577734375,1.08214925390625,1.42372826855469,2.00658809199219,2.03515905527344,2.03641795917969,2.02757677265625,2.23457969960937,2.23457969960937,2.23457969960937,2.23457969960937,2.23457969960937,2.23457969960937,2.23457969960937,0.564101020507812,0.933012795898438,1.33826579785156,1.52676517089844,1.80537196386719,1.80569987636719,1.80569987636719,0.564101020507812,0.933012795898438,1.34487306933594,1.56668091503906,1.82678991113281,1.82845746621094,1.82845746621094,0.564101020507812,0.933012795898438,1.34994939746094,1.57814678417969,1.91366240527344,1.92924885839844,1.92924885839844,0.564101020507812,0.933012795898438,1.34994939746094,1.57814678417969,1.91366240527344,1.92835004199219,1.92835004199219,0.564101020507812,0.933012795898438,1.34994939746094,1.57814678417969,1.91366240527344,1.92835004199219,1.92835004199219,0.564101020507812,0.933012795898438,1.34994939746094,1.57814678417969,1.95839017832031,1.92835004199219,1.92835004199219,0.564101020507812,0.933012795898438,1.34994939746094,1.57814678417969,1.91216436425781,1.91591157128906,1.91591157128906,0.570314006835937,0.934000954101562,1.31978786230469,1.47127004003906,1.47617036035156,1.47617036035156,1.47617036035156,0.570314006835937,0.937297077148437,1.30943096777344,1.54928959863281,1.55273081347656,1.55273081347656,1.55273081347656,0.570314006835937,0.939740874023438,1.34743795410156,1.76001035058594,1.76331527636719,1.76331527636719,1.76331527636719,0.570314006835937,0.939740874023438,1.34743795410156,1.88098758339844,1.87254770019531,1.87254770019531,1.87254770019531,0.570314006835937,0.939740874023438,1.34743795410156,1.88098758339844,1.87599366503906,1.87599366503906,1.87599366503906,0.570314006835937,0.939740874023438,1.34743795410156,1.88098758339844,1.87599366503906,1.87599366503906,1.87599366503906,0.570314006835937,0.939740874023438,1.34743795410156,1.88098758339844,1.87689248144531,1.87689248144531,1.87689248144531,1.92236328125,1.94482421875,1.679296875
48,96,0.602533592578125,1.01832916269531,1.29306715332031,1.47000421855469,1.3623617859375,1.39538496464844,0.603024792578125,1.03539804199219,1.33928124199219,1.42180647988281,1.43242747558594,1.459559453125,1.44005125800781,0.665461337304687,1.05548704472656,1.41507729101562,1.66481328203125,1.83244459238281,1.66668618164062,1.60365412089844,0.6661128,1.07250436191406,1.45929489042969,1.85262724003906,1.85963125605469,1.88761829082031,1.87796000332031,0.665400915625,1.08679228457031,1.4203107828125,1.9322030515625,1.94750641484375,1.92764661777344,1.94421737402344,0.665400915625,1.07089670234375,1.41423867773437,1.96760138027344,2.01193773613281,2.01150407480469,2.00734081835938,2.20673128242188,2.20673128242188,2.20673128242188,2.20673128242188,2.20673128242188,2.20673128242188,2.20673128242188,0.558135571289062,0.928814866210937,1.33464960839844,1.50991095605469,1.79266550488281,1.79298317011719,1.79298317011719,0.558135571289062,0.928814866210937,1.33730287792969,1.55538745996094,1.81220602441406,1.81322510371094,1.81322510371094,0.558135571289062,0.928814866210937,1.34237920605469,1.56461594824219,1.87665064648437,1.892939796875,1.892939796875,0.558135571289062,0.928814866210937,1.34237920605469,1.56461594824219,1.87665064648437,1.89178417578125,1.89178417578125,0.558135571289062,0.928814866210937,1.34237920605469,1.56461594824219,1.87665064648437,1.89178417578125,1.89178417578125,0.558135571289062,0.928814866210937,1.34237920605469,1.56461594824219,1.92528378027344,1.89178417578125,1.89178417578125,0.558135571289062,0.928814866210937,1.34237920605469,1.56461594824219,1.87585530273438,1.87940387597656,1.87940387597656,0.566207200195312,0.928257157226563,1.30699701464844,1.44835909472656,1.45162046972656,1.45162046972656,1.45162046972656,0.566207200195312,0.932323293945312,1.30131717285156,1.52885826074219,1.53080339550781,1.53080339550781,1.53080339550781,0.566207200195312,0.933572624023437,1.33920249511719,1.73891193652344,1.74156982128906,1.74156982128906,1.74156982128906,0.566207200195312,0.933572624023437,1.33920249511719,1.84163145527344,1.83415047363281,1.83415047363281,1.83415047363281,0.566207200195312,0.933572624023437,1.33920249511719,1.84163145527344,1.83679653613281,1.83679653613281,1.83679653613281,0.566207200195312,0.933572624023437,1.33920249511719,1.84163145527344,1.83679653613281,1.83679653613281,1.83679653613281,0.566207200195312,0.933572624023437,1.33920249511719,1.84163145527344,1.83795215722656,1.83795215722656,1.83795215722656,1.88876953125,1.93115234375,1.6833984375
49,98,0.604763782617188,1.01846004257812,1.29653422617187,1.4485846328125,1.36636163476563,1.42222676953125,0.60627174921875,1.03162025722656,1.34708536464844,1.43920380117188,1.4536729046875,1.46366942597656,1.45012714746094,0.663614221679688,1.059818021875,1.41377795703125,1.62114905410156,1.77227163925781,1.65601182910156,1.56612652910156,0.66446614375,1.06727658417969,1.45921726210938,1.81612470546875,1.81232086191406,1.84488393789062,1.82869481894531,0.664373754101563,1.083696828125,1.41583752851563,1.89713850527344,1.91504489394531,1.88501559003906,1.90736181972656,0.664373754101563,1.06870872050781,1.41309084550781,1.92818893535156,1.97896170078125,1.97587393574219,1.94841243710938,2.13259297226563,2.13259297226563,2.13259297226563,2.13259297226563,2.13259297226563,2.13259297226563,2.13259297226563,0.558224557617187,0.925836344726563,1.32538107714844,1.50663356738281,1.78210164550781,1.78242955800781,1.78242955800781,0.558224557617187,0.925836344726563,1.32991096191406,1.54636318652344,1.79730717871094,1.80032953847656,1.80032953847656,0.558224557617187,0.925836344726563,1.33498729003906,1.55746214550781,1.85617576464844,1.86946021972656,1.86946021972656,0.558224557617187,0.925836344726563,1.33498729003906,1.55746214550781,1.85617576464844,1.86856140332031,1.86856140332031,0.558224557617187,0.925836344726563,1.33498729003906,1.55746214550781,1.85617576464844,1.86856140332031,1.86856140332031,0.558224557617187,0.925836344726563,1.33498729003906,1.55746214550781,1.90165768203125,1.86856140332031,1.86856140332031,0.558224557617187,0.925836344726563,1.33498729003906,1.55746214550781,1.85497186425781,1.85781525292969,1.85781525292969,0.565474189453125,0.930185916015625,1.308860796875,1.45794546679687,1.46250783398438,1.46250783398438,1.46250783398438,0.565474189453125,0.934713607421875,1.30200430078125,1.53441202148437,1.53854579296875,1.53854579296875,1.53854579296875,0.565474189453125,0.93583501171875,1.33922666601562,1.72962051171875,1.73279378515625,1.73279378515625,1.73279378515625,0.565474189453125,0.93583501171875,1.33922666601562,1.84601143398438,1.84179752734375,1.84179752734375,1.84179752734375,0.565474189453125,0.93583501171875,1.33922666601562,1.84601143398438,1.84378175976563,1.84378175976563,1.84378175976563,0.565474189453125,0.93583501171875,1.33922666601562,1.84601143398438,1.84378175976563,1.84378175976563,1.84378175976563,0.565474189453125,0.93583501171875,1.33922666601562,1.84601143398438,1.84468057617187,1.84468057617187,1.84468057617187,1.8857421875,1.95048828125,1.66591796875
50,100,0.607486821484375,1.01511770703125,1.29293262578125,1.46740690742188,1.36349921582031,1.42078135976562,0.607894799414063,1.02700072773437,1.34742639765625,1.43335219101563,1.4524111296875,1.4734515578125,1.45769887382812,0.665756416796875,1.05714292988281,1.41564805957031,1.63197399394531,1.78759773828125,1.66561502695312,1.56800617851562,0.666936055859375,1.06543390273437,1.45657817265625,1.82899291484375,1.82813167773438,1.84492348261719,1.82350604726563,0.666697113867187,1.08536102011719,1.421552571875,1.90328911542969,1.90638722539062,1.8914436640625,1.90036274335937,0.666697113867187,1.06925152402344,1.40605750253906,1.92510453671875,1.97327126875,1.97437053007813,1.95209100292969,2.11852158320312,2.11852158320312,2.11852158320312,2.11852158320312,2.11852158320312,2.11852158320312,2.11852158320312,0.559032890625,0.921604306640625,1.3134114765625,1.49837415039062,1.78290497460937,1.78323288710937,1.78323288710937,0.559032890625,0.921604306640625,1.31855177734375,1.54165364453125,1.80289947070312,1.8038089828125,1.8038089828125,0.559032890625,0.921604306640625,1.32362810546875,1.54767608984375,1.85888189257812,1.87313899609375,1.87313899609375,0.559032890625,0.921604306640625,1.32362810546875,1.54767608984375,1.85888189257812,1.8722401796875,1.8722401796875,0.559032890625,0.921604306640625,1.32362810546875,1.54767608984375,1.85888189257812,1.8722401796875,1.8722401796875,0.559032890625,0.921604306640625,1.32362810546875,1.54767608984375,1.90597050449219,1.8722401796875,1.8722401796875,0.559032890625,0.921604306640625,1.32362810546875,1.54767608984375,1.856839109375,1.8602247890625,1.8602247890625,0.566818803710938,0.924981528320312,1.29627504589844,1.44759791894531,1.45085929394531,1.45085929394531,1.45085929394531,0.566818803710938,0.929571168945312,1.28466116308594,1.52770065136719,1.53117281542969,1.53117281542969,1.53117281542969,0.566818803710938,0.929804711914063,1.32777734082031,1.73218075683594,1.73494179199219,1.73494179199219,1.73494179199219,0.566818803710938,0.929804711914063,1.32777734082031,1.85331973769531,1.84674287597656,1.84674287597656,1.84674287597656,0.566818803710938,0.929804711914063,1.32777734082031,1.85331973769531,1.84961603222656,1.84961603222656,1.84961603222656,0.566818803710938,0.929804711914063,1.32777734082031,1.85331973769531,1.84961603222656,1.84961603222656,1.84961603222656,0.566818803710938,0.929804711914063,1.32777734082031,1.85331973769531,1.85051484863281,1.85051484863281,1.85051484863281,1.87060546875,1.93896484375,1.669921875
51,102,0.604871665234375,1.03330925,1.35836776542969,1.56159705253906,1.39961581523438,1.44081552714844,0.606260001367187,1.05789157871094,1.38052895371094,1.47455282285156,1.47989489921875,1.48346531972656,1.49246522675781,0.66903214375,1.0785800734375,1.44390259960938,1.78197409394531,1.85948652929687,1.73479245078125,1.6702498546875,0.670174236523437,1.09150465332031,1.49712877363281,1.91408281269531,1.91593650371094,1.93803443476563,1.93983401386719,0.669528689648437,1.10144248261719,1.45858703925781,1.98490562617187,1.99162793378906,1.96806899746094,1.98352511894531,0.669528689648437,1.09312548066406,1.4428623046875,2.005239453125,2.05540115273438,2.05194631757813,2.00296938125,2.14388763886719,2.14388763886719,2.14388763886719,2.14388763886719,2.14388763886719,2.14388763886719,2.14388763886719,0.5562173359375,0.93865117578125,1.33856559375,1.54360908203125,1.84311051757812,1.8434281828125,1.8434281828125,0.5562173359375,0.93865117578125,1.3416390546875,1.57868983203125,1.86536388867188,1.86746726484375,1.86746726484375,0.5562173359375,0.93865117578125,1.342485109375,1.58885548046875,1.97262017871094,1.98181107519531,1.98181107519531,0.5562173359375,0.93865117578125,1.342485109375,1.58885548046875,1.97262017871094,1.98198869628906,1.98198869628906,0.5562173359375,0.93865117578125,1.342485109375,1.58885548046875,1.97262017871094,1.98198869628906,1.98198869628906,0.5562173359375,0.93865117578125,1.342485109375,1.58885548046875,2.01233982617188,1.98198869628906,1.98198869628906,0.5562173359375,0.93865117578125,1.342485109375,1.58885548046875,1.97196102050781,1.97214687695312,1.97214687695312,0.561470532226562,0.935830202148437,1.33656584472656,1.45151261816406,1.45607498535156,1.45607498535156,1.45607498535156,0.561470532226562,0.941735590820312,1.31421398925781,1.55075664941406,1.55382244042969,1.55382244042969,1.55382244042969,0.561470532226562,0.943050139648438,1.34534721386719,1.80556372363281,1.80802875097656,1.80802875097656,1.80802875097656,0.561470532226562,0.943050139648438,1.34534721386719,1.88197703925781,1.87860482128906,1.87860482128906,1.87860482128906,0.561470532226562,0.943050139648438,1.34534721386719,1.88197703925781,1.88131226464844,1.88131226464844,1.88131226464844,0.561470532226562,0.943050139648438,1.34534721386719,1.88197703925781,1.88131226464844,1.88131226464844,1.88131226464844,0.561470532226562,0.943050139648438,1.34534721386719,1.88197703925781,1.88206067871094,1.88206067871094,1.88206067871094,1.9171875,2.00595703125,1.72763671875
52,104,0.607291347851562,1.02840052285156,1.32328042792969,1.55711389667969,1.38110998808594,1.43005496347656,0.60836905078125,1.05084714160156,1.36309097792969,1.45539573300781,1.47002647246094,1.47972511621094,1.46629670410156,0.66958898515625,1.07211743085938,1.41990210839844,1.78478053691406,1.84453562929687,1.73583292324219,1.65439910820313,0.671063221679688,1.08312138242188,1.4719413328125,1.91414899394531,1.91544298457031,1.93541945917969,1.93085419199219,0.669773538085938,1.09739942929687,1.43203433945313,1.96935568183594,1.96927421171875,1.96179550527344,1.97376757167969,0.669773538085938,1.08509744238281,1.42420361152344,1.98358607128906,2.02045277675781,2.02588903925781,1.98878585039063,2.11822881347656,2.11822881347656,2.11822881347656,2.11822881347656,2.11822881347656,2.11822881347656,2.11822881347656,0.5595495859375,0.9349483359375,1.33111822460937,1.52985602539063,1.85455525390625,1.85487291914063,1.85487291914063,0.5595495859375,0.9349483359375,1.33877338476562,1.56581591992188,1.87779726757812,1.87925555195312,1.87925555195312,0.5595495859375,0.9349483359375,1.34131154882813,1.57574044335937,1.98419701269531,1.99581621191406,1.99581621191406,0.5595495859375,0.9349483359375,1.34131154882813,1.57574044335937,1.98419701269531,1.99599383300781,1.99599383300781,0.5595495859375,0.9349483359375,1.34131154882813,1.57574044335937,1.98419701269531,1.99599383300781,1.99599383300781,0.5595495859375,0.9349483359375,1.34131154882813,1.57574044335937,2.02525640703125,1.99599383300781,1.99599383300781,0.5595495859375,0.9349483359375,1.34131154882813,1.57574044335937,1.98269897167969,1.98572893359375,1.98572893359375,0.565881388671875,0.936817947265625,1.31665085742188,1.44615214257812,1.44932902929688,1.44932902929688,1.44932902929688,0.565881388671875,0.94241694140625,1.30167979492188,1.55177470117187,1.55271023242187,1.55271023242187,1.55271023242187,0.565881388671875,0.943044740234375,1.33489088476563,1.81165370117187,1.81348536523437,1.81348536523437,1.81348536523437,0.565881388671875,0.943044740234375,1.33489088476563,1.88647503828125,1.88159330664063,1.88159330664063,1.88159330664063,0.565881388671875,0.943044740234375,1.33489088476563,1.88647503828125,1.88531591796875,1.88531591796875,1.88531591796875,0.565881388671875,0.943044740234375,1.33489088476563,1.88647503828125,1.88531591796875,1.88531591796875,1.88531591796875,0.565881388671875,0.943044740234375,1.33489088476563,1.88647503828125,1.885138296875,1.885138296875,1.885138296875,1.92783203125,2.01171875,1.73017578125
53,106,0.60266335859375,1.0076578828125,1.28480566542969,1.51207681777344,1.36211477226563,1.40874023261719,0.604334481640625,1.02210442089844,1.33319420644531,1.43632266621094,1.44812194023438,1.4442302171875,1.44404514667969,0.661969636328125,1.04543631855469,1.38419394726563,1.75116408613281,1.82446713085937,1.69722528925781,1.61852261132813,0.662726333007812,1.05822035703125,1.43814878339844,1.88497092304687,1.88129748769531,1.903814065625,1.89188844003906,0.661332845703125,1.07084811191406,1.39546416875,1.94537986738281,1.94901225898438,1.93197920253906,1.93460402988281,0.661332845703125,1.06168907617188,1.38002688710937,1.96436930878906,2.03530825332031,2.03725211738281,1.99775252851563,2.16198504472656,2.16198504472656,2.16198504472656,2.16198504472656,2.16198504472656,2.16198504472656,2.16198504472656,0.555997571289063,0.922281309570313,1.31989680957031,1.50009116308594,1.82432065722656,1.82463832246094,1.82463832246094,0.555997571289063,0.922281309570313,1.32518245605469,1.52970772753906,1.83813268847656,1.83963410371094,1.83963410371094,0.555997571289063,0.922281309570313,1.32772062011719,1.53744282714844,1.96322402734375,1.9737246953125,1.9737246953125,0.555997571289063,0.922281309570313,1.32772062011719,1.53744282714844,1.96322402734375,1.9737739140625,1.9737739140625,0.555997571289063,0.922281309570313,1.32772062011719,1.53744282714844,1.96322402734375,1.9737739140625,1.9737739140625,0.555997571289063,0.922281309570313,1.32772062011719,1.53744282714844,1.99648587109375,1.9737739140625,1.9737739140625,0.555997571289063,0.922281309570313,1.32772062011719,1.53744282714844,1.96145361523438,1.96435517480469,1.96435517480469,0.562547688476562,0.924912485351563,1.30078441113281,1.43741802832031,1.44189590722656,1.44189590722656,1.44189590722656,0.562547688476562,0.929643807617187,1.29201029003906,1.53065389550781,1.53338693847656,1.53338693847656,1.53338693847656,0.562547688476562,0.929862114257812,1.31531249707031,1.77766843457031,1.78003529589844,1.78003529589844,1.78003529589844,0.562547688476562,0.929862114257812,1.31531249707031,1.86560903339844,1.86274703808594,1.86274703808594,1.86274703808594,0.562547688476562,0.929862114257812,1.31531249707031,1.86560903339844,1.86462282128906,1.86462282128906,1.86462282128906,0.562547688476562,0.929862114257812,1.31531249707031,1.86560903339844,1.86462282128906,1.86462282128906,1.86462282128906,0.562547688476562,0.929862114257812,1.31531249707031,1.86560903339844,1.86457360253906,1.86457360253906,1.86457360253906,1.92744140625,2.006640625,1.684375
54,108,0.602700200585938,1.00142186757813,1.26522335527344,1.49486824746094,1.33317580058594,1.38664647441406,0.604246618945312,1.02117193574219,1.31177067792969,1.40913669550781,1.41549011992188,1.42059047792969,1.41681034667969,0.662308316992188,1.04735473964844,1.36696414550781,1.7157193265625,1.77160971816406,1.67343957089844,1.57027122363281,0.6634591296875,1.06276145058594,1.41961983730469,1.84612824648438,1.85516719277344,1.86192435488281,1.86479932089844,0.662794652539063,1.07509185800781,1.37910483925781,1.90998499257812,1.92046909316406,1.89766340800781,1.90577100410156,0.662794652539063,1.06478910605469,1.36256431425781,1.93115543066406,2.00109296269531,2.00000505136719,1.95466312324219,2.14043781875,2.14043781875,2.14043781875,2.14043781875,2.14043781875,2.14043781875,2.14043781875,0.554826693359375,0.928805220703125,1.31224262890625,1.48963820117187,1.808283765625,1.80860143085937,1.80860143085937,0.554826693359375,0.928805220703125,1.31897302539063,1.51553653515625,1.82255515234375,1.82513790546875,1.82513790546875,0.554826693359375,0.928805220703125,1.32066513476563,1.52549105273438,1.93330472949219,1.94407776855469,1.94407776855469,0.554826693359375,0.928805220703125,1.32066513476563,1.52549105273438,1.93330472949219,1.94412698730469,1.94412698730469,0.554826693359375,0.928805220703125,1.32066513476563,1.52549105273438,1.93330472949219,1.94412698730469,1.94412698730469,0.554826693359375,0.928805220703125,1.32066513476563,1.52549105273438,1.9721987578125,1.94412698730469,1.94412698730469,0.554826693359375,0.928805220703125,1.32066513476563,1.52549105273438,1.93180668847656,1.93470824804688,1.93470824804688,0.562139090820313,0.930983536132812,1.29817529589844,1.43221909472656,1.43514251660156,1.43514251660156,1.43514251660156,0.562139090820313,0.935227223632813,1.28221528417969,1.51374979394531,1.51418360058594,1.51418360058594,1.51418360058594,0.562139090820313,0.935984040039063,1.30829440917969,1.75615205175781,1.75784328417969,1.75784328417969,1.75784328417969,0.562139090820313,0.935984040039063,1.30829440917969,1.85640285957031,1.85260449707031,1.85260449707031,1.85260449707031,0.562139090820313,0.935984040039063,1.30829440917969,1.85640285957031,1.85490287011719,1.85490287011719,1.85490287011719,0.562139090820313,0.935984040039063,1.30829440917969,1.85640285957031,1.85490287011719,1.85490287011719,1.85490287011719,0.562139090820313,0.935984040039063,1.30829440917969,1.85640285957031,1.85471746582031,1.85471746582031,1.85471746582031,1.94658203125,2.0048828125,1.683984375
55,110,0.600051536523437,1.00138819316406,1.27762118769531,1.51481006035156,1.35468074785156,1.41661330097656,0.6022127859375,1.02158855214844,1.32299524277344,1.43082380605469,1.43900217871094,1.45463405664063,1.44520246425781,0.66592282578125,1.04203176113281,1.37148209277344,1.72205477382813,1.8175083796875,1.68303165371094,1.59137956835937,0.666415863085937,1.05603500625,1.42498907851562,1.86357826113281,1.87791812871094,1.88820372597656,1.88751540957031,0.666119487304688,1.07394050742188,1.38660830898438,1.927793896875,1.93654959804687,1.91465407519531,1.93349076972656,0.666119487304688,1.06400835097656,1.37047472519531,1.94849799238281,1.98601872910156,1.98714984121094,1.93900188203125,2.1133387140625,2.1133387140625,2.1133387140625,2.1133387140625,2.1133387140625,2.1133387140625,2.1133387140625,0.554768120117187,0.921700098632812,1.29972421582031,1.49625034082031,1.81621971582031,1.81653738105469,1.81653738105469,0.554768120117187,0.921700098632812,1.30527477441406,1.52712267285156,1.83774471972656,1.84026671699219,1.84026671699219,0.554768120117187,0.921700098632812,1.30696688378906,1.53329881738281,1.94356036914062,1.95364765429688,1.95364765429688,0.554768120117187,0.921700098632812,1.30696688378906,1.53329881738281,1.94356036914062,1.95382527539062,1.95382527539062,0.554768120117187,0.921700098632812,1.30696688378906,1.53329881738281,1.94356036914062,1.95382527539062,1.95382527539062,0.554768120117187,0.921700098632812,1.30696688378906,1.53329881738281,1.98134025078125,1.95382527539062,1.95382527539062,0.554768120117187,0.921700098632812,1.30696688378906,1.53329881738281,1.94276502539063,1.94525269628906,1.94525269628906,0.560911426757812,0.925179104492188,1.28118578027344,1.43289380175781,1.43737168066406,1.43737168066406,1.43737168066406,0.560911426757812,0.930119036132813,1.26421072753906,1.52781103222656,1.53196570996094,1.53196570996094,1.53196570996094,0.560911426757812,0.929413030273437,1.29458917675781,1.76278328222656,1.76529057519531,1.76529057519531,1.76529057519531,0.560911426757812,0.929413030273437,1.29458917675781,1.86969568183594,1.86531388378906,1.86531388378906,1.86531388378906,0.560911426757812,0.929413030273437,1.29458917675781,1.86969568183594,1.86789087792969,1.86789087792969,1.86789087792969,0.560911426757812,0.929413030273437,1.29458917675781,1.86969568183594,1.86789087792969,1.86789087792969,1.86789087792969,0.560911426757812,0.929413030273437,1.29458917675781,1.86969568183594,1.86771325683594,1.86771325683594,1.86771325683594,1.9505859375,2.00576171875,1.68974609375
56,112,0.59980383671875,0.997388495898437,1.29206050371094,1.51664548730469,1.36400667363281,1.40896166582031,0.60154245625,1.02002899941406,1.33622482285156,1.43655985175781,1.44281755878906,1.45354780214844,1.44574574863281,0.664754573242187,1.04214628105469,1.38124964160156,1.72613789824219,1.84032707402344,1.68917354980469,1.60121538417969,0.665927599414062,1.05644801542969,1.44097185039063,1.86265959355469,1.85831312753906,1.87869690800781,1.87497422910156,0.66535518125,1.07327316992187,1.39555383378906,1.91293351933594,1.92355295292969,1.90459583808594,1.91556313105469,0.66535518125,1.06430554882813,1.37819570117188,1.93391552597656,1.99097411425781,1.99237179082031,1.9851614703125,2.18167414101563,2.18167414101563,2.18167414101563,2.18167414101563,2.18167414101563,2.18167414101563,2.18167414101563,0.55342846484375,0.91944773046875,1.307807828125,1.49906683789063,1.80635683203125,1.80667449726563,1.80667449726563,0.55342846484375,0.91944773046875,1.3107710625,1.53050230078125,1.82925270898438,1.82804536445313,1.82804536445313,0.55342846484375,0.91944773046875,1.312463171875,1.537226765625,1.93791937597656,1.94887036621094,1.94887036621094,0.55342846484375,0.91944773046875,1.312463171875,1.537226765625,1.93791937597656,1.94797154980469,1.94797154980469,0.55342846484375,0.91944773046875,1.312463171875,1.537226765625,1.93791937597656,1.94797154980469,1.94797154980469,0.55342846484375,0.91944773046875,1.312463171875,1.537226765625,1.98099204472656,1.94797154980469,1.94797154980469,0.55342846484375,0.91944773046875,1.312463171875,1.537226765625,1.93601277832031,1.93855281054688,1.93855281054688,0.561048284179687,0.923968520507813,1.29418132128906,1.43728436230469,1.44029227246094,1.44029227246094,1.44029227246094,0.561048284179687,0.927889356445312,1.27878942480469,1.52844678417969,1.53034924316406,1.53034924316406,1.53034924316406,0.561048284179687,0.928043872070312,1.30684683300781,1.76752655371094,1.76949485449219,1.76949485449219,1.76949485449219,0.561048284179687,0.928043872070312,1.30684683300781,1.86405924042969,1.86023108886719,1.86023108886719,1.86023108886719,0.561048284179687,0.928043872070312,1.30684683300781,1.86405924042969,1.86281784082031,1.86281784082031,1.86281784082031,0.561048284179687,0.928043872070312,1.30684683300781,1.86405924042969,1.86281784082031,1.86281784082031,1.86281784082031,0.561048284179687,0.928043872070312,1.30684683300781,1.86405924042969,1.86371665722656,1.86371665722656,1.86371665722656,1.9494140625,1.99267578125,1.703125
57,114,0.601182611328125,1.01137902128906,1.29283484160156,1.50721234667969,1.36150752128906,1.44101329082031,0.6027368640625,1.02902743847656,1.34152163222656,1.44407186152344,1.45974412714844,1.45391680097656,1.45937913730469,0.66543498984375,1.05982677246094,1.40432172070313,1.74830305566406,1.83745108476562,1.683644484375,1.61735922226563,0.667340232617188,1.06772917519531,1.45266378417969,1.87209912109375,1.88621942246094,1.8975405078125,1.88951816621094,0.666277895117187,1.08515930917969,1.42119210605469,1.93290554101563,1.93889543261719,1.92945043535156,1.93427287324219,0.666277895117187,1.06932746152344,1.40114625039063,1.9464249640625,1.98468199570312,1.99565133828125,1.95290195332031,2.109488065625,2.109488065625,2.109488065625,2.109488065625,2.109488065625,2.109488065625,2.109488065625,0.554482680664062,0.9242222109375,1.3194940703125,1.5158677734375,1.80533591210937,1.80565357734375,1.80565357734375,0.554482680664062,0.9242222109375,1.3263301640625,1.54552371875,1.81433958203125,1.81503787226563,1.81503787226563,0.554482680664062,0.9242222109375,1.328868328125,1.55316465625,1.93901005371094,1.95145260449219,1.95145260449219,0.554482680664062,0.9242222109375,1.328868328125,1.55316465625,1.93901005371094,1.95163022558594,1.95163022558594,0.554482680664062,0.9242222109375,1.328868328125,1.55316465625,1.93901005371094,1.95163022558594,1.95163022558594,0.554482680664062,0.9242222109375,1.328868328125,1.55316465625,1.98355390234375,1.95163022558594,1.95163022558594,0.554482680664062,0.9242222109375,1.328868328125,1.55316465625,1.93766996777344,1.94051916601562,1.94051916601562,0.562155090820312,0.928700760742188,1.30711761425781,1.44361701074219,1.44679389746094,1.44679389746094,1.44679389746094,0.562155090820312,0.934432948242188,1.28863958886719,1.53757754394531,1.53890420019531,1.53890420019531,1.53890420019531,0.562155090820312,0.935063471679688,1.32630919628906,1.76226298339844,1.76439527636719,1.76439527636719,1.76439527636719,0.562155090820312,0.935063471679688,1.32630919628906,1.86467539472656,1.86018030566406,1.86018030566406,1.86018030566406,0.562155090820312,0.935063471679688,1.32630919628906,1.86467539472656,1.86438659277344,1.86438659277344,1.86438659277344,0.562155090820312,0.935063471679688,1.32630919628906,1.86467539472656,1.86438659277344,1.86438659277344,1.86438659277344,0.562155090820312,0.935063471679688,1.32630919628906,1.86467539472656,1.86420897167969,1.86420897167969,1.86420897167969,1.97783203125,2.00517578125,1.69931640625
58,116,0.599581156835937,1.01436186699219,1.29456987480469,1.51433811699219,1.38290923417969,1.43406686699219,0.600388146679687,1.03043385292969,1.33534518574219,1.45774065136719,1.46613464355469,1.4800555640625,1.46166640722656,0.662668108398438,1.05332847421875,1.39006501660156,1.74858220371094,1.84628476054688,1.71108430664063,1.61968469414062,0.663297488476563,1.0622641515625,1.43915141464844,1.89663658066406,1.91086972753906,1.91956499765625,1.91792277480469,0.662184958398437,1.07915487207031,1.4004738421875,1.9553404078125,1.96253716660156,1.94958300996094,1.96181971035156,0.662184958398437,1.06874505957031,1.38785212441406,1.97097670214844,2.00921330722656,2.00821003652344,1.98013624980469,2.13420847382813,2.13420847382813,2.13420847382813,2.13420847382813,2.13420847382813,2.13420847382813,2.13420847382813,0.553641708984375,0.93170936328125,1.32782574414062,1.51702685351562,1.83527097265625,1.83558863789062,1.83558863789062,0.553641708984375,0.93170936328125,1.33598691601563,1.54851119335938,1.85871351953125,1.86084574140625,1.86084574140625,0.553641708984375,0.93170936328125,1.33767902539062,1.55653941601562,1.97471602636719,1.98661930761719,1.98661930761719,0.553641708984375,0.93170936328125,1.33767902539062,1.55653941601562,1.97471602636719,1.98610569824219,1.98610569824219,0.553641708984375,0.93170936328125,1.33767902539062,1.55653941601562,1.97471602636719,1.98610569824219,1.98610569824219,0.553641708984375,0.93170936328125,1.33767902539062,1.55653941601562,2.01335729082031,1.98610569824219,1.98610569824219,0.553641708984375,0.93170936328125,1.33767902539062,1.55653941601562,1.97267324316406,1.97541771875,1.97541771875,0.560801564453125,0.930898001953125,1.30835807617187,1.4613447890625,1.466245109375,1.466245109375,1.466245109375,0.560801564453125,0.93554621484375,1.293944296875,1.54630856054687,1.55038916015625,1.55038916015625,1.55038916015625,0.560801564453125,0.933738966796875,1.32238407421875,1.78855670507813,1.79135968554687,1.79135968554687,1.79135968554687,0.560801564453125,0.933738966796875,1.32238407421875,1.8850979328125,1.88041633984375,1.88041633984375,1.88041633984375,0.560801564453125,0.933738966796875,1.32238407421875,1.8850979328125,1.88450420507813,1.88450420507813,1.88450420507813,0.560801564453125,0.933738966796875,1.32238407421875,1.8850979328125,1.88450420507813,1.88450420507813,1.88450420507813,0.560801564453125,0.933738966796875,1.32238407421875,1.8850979328125,1.88501781445313,1.88501781445313,1.88501781445313,1.9939453125,2.0322265625,1.7033203125
59,118,0.601926602734375,1.01046058574219,1.31337617402344,1.55969209082031,1.39618782011719,1.45494670136719,0.602012425195313,1.03994084863281,1.34206534472656,1.47878225097656,1.48405866855469,1.49703528027344,1.47420023691406,0.664313302929688,1.05124120722656,1.40096436132813,1.78146167988281,1.87236605253906,1.73164723574219,1.64640718496094,0.665334626953125,1.065732034375,1.44609402558594,1.93604257539062,1.94809280175781,1.96000000898437,1.96569790019531,0.664692341796875,1.07724827753906,1.40862223554687,1.99427794648437,1.99866910566406,1.99016937949219,2.00100275253906,0.664692341796875,1.06906772460938,1.39108341855469,2.01138212851563,2.06330627851562,2.06488215429687,2.03108227460937,2.18392825195312,2.18392825195312,2.18392825195312,2.18392825195312,2.18392825195312,2.18392825195312,2.18392825195312,0.5554436015625,0.925711490234375,1.31570399609375,1.52294100195312,1.84524779492188,1.84556546015625,1.84556546015625,0.5554436015625,0.925711490234375,1.3268274296875,1.55160255078125,1.87128919921875,1.87441008125,1.87441008125,0.5554436015625,0.925711490234375,1.327673484375,1.56319075,1.98987838964844,2.00093530175781,2.00093530175781,0.5554436015625,0.925711490234375,1.327673484375,1.56319075,1.98987838964844,2.00206095800781,2.00206095800781,0.5554436015625,0.925711490234375,1.327673484375,1.56319075,1.98987838964844,2.00206095800781,2.00206095800781,0.5554436015625,0.925711490234375,1.327673484375,1.56319075,2.01949519277344,2.00206095800781,2.00206095800781,0.5554436015625,0.925711490234375,1.327673484375,1.56319075,1.98894686035156,1.99179605859375,1.99179605859375,0.562833022460937,0.928592616210938,1.31225355175781,1.47068645019531,1.47567125878906,1.47567125878906,1.47567125878906,0.562833022460937,0.932557461914063,1.28708744824219,1.56591906152344,1.56969302441406,1.56969302441406,1.56969302441406,0.562833022460937,0.931287631835938,1.31474727636719,1.81290029394531,1.81570327441406,1.81570327441406,1.81570327441406,0.562833022460937,0.931287631835938,1.31474727636719,1.90368182050781,1.89674027441406,1.89674027441406,1.89674027441406,0.562833022460937,0.931287631835938,1.31474727636719,1.90368182050781,1.90195401855469,1.90195401855469,1.90195401855469,0.562833022460937,0.931287631835938,1.31474727636719,1.90368182050781,1.90195401855469,1.90195401855469,1.90195401855469,0.562833022460937,0.931287631835938,1.31474727636719,1.90368182050781,1.90082836230469,1.90082836230469,1.90082836230469,2.00498046875,2.0546875,1.7130859375
60,120,0.597466459570313,1.00848248867188,1.28825602675781,1.53019327597656,1.35154274433594,1.43202621894531,0.5983398875,1.03017444902344,1.32577470878906,1.44412779550781,1.44387088828125,1.45643522929687,1.45052444121094,0.660135419140625,1.05003578867187,1.38475909179688,1.72253059335937,1.81369936269531,1.69643760722656,1.59080026894531,0.66085861015625,1.06096402734375,1.43382562070313,1.88475244003906,1.89840082871094,1.90927271738281,1.91594265996094,0.659676736132813,1.07167029316406,1.39880044550781,1.9502063140625,1.95502670175781,1.94909406230469,1.94798155839844,0.659676736132813,1.06529317792969,1.37116324375,1.96457126757812,2.01430936445312,2.01407913867188,1.98953604042969,2.13880257402344,2.13880257402344,2.13880257402344,2.13880257402344,2.13880257402344,2.13880257402344,2.13880257402344,0.552990258789062,0.92510985546875,1.30558062695312,1.50810606054688,1.82951532421875,1.82983298945313,1.82983298945313,0.552990258789062,0.92510985546875,1.31445086132812,1.53454726757813,1.85006973632812,1.851601471875,1.851601471875,0.552990258789062,0.92510985546875,1.31614297070312,1.54726731445313,1.94061026464844,1.94839271386719,1.94839271386719,0.552990258789062,0.92510985546875,1.31614297070312,1.54726731445313,1.94061026464844,1.94913316308594,1.94913316308594,0.552990258789062,0.92510985546875,1.31614297070312,1.54726731445313,1.94061026464844,1.94913316308594,1.94913316308594,0.552990258789062,0.92510985546875,1.31614297070312,1.54726731445313,1.97226201816406,1.94913316308594,1.94913316308594,0.552990258789062,0.92510985546875,1.31614297070312,1.54726731445313,1.94051761816406,1.94013750390625,1.94013750390625,0.560854626953125,0.92457280078125,1.29366789453125,1.44540185546875,1.44996422265625,1.44996422265625,1.44996422265625,0.560854626953125,0.92801201171875,1.27324975390625,1.54159974023438,1.54530491601562,1.54530491601562,1.54530491601562,0.560854626953125,0.92733745703125,1.30256890625,1.77986656835937,1.78226576953125,1.78226576953125,1.78226576953125,0.560854626953125,0.92733745703125,1.30256890625,1.87580259101563,1.87162872070313,1.87162872070313,1.87162872070313,0.560854626953125,0.92733745703125,1.30256890625,1.87580259101563,1.87499552539062,1.87499552539062,1.87499552539062,0.560854626953125,0.92733745703125,1.30256890625,1.87580259101563,1.87499552539062,1.87499552539062,1.87499552539062,0.560854626953125,0.92733745703125,1.30256890625,1.87580259101563,1.87425507617188,1.87425507617188,1.87425507617188,1.979296875,2.03642578125,1.68681640625
61,122,0.602249222851563,1.00247333613281,1.30533383613281,1.50465157441406,1.40645793671875,1.42075415644531,0.605142301757812,1.02593085292969,1.35249596699219,1.46834027675781,1.47227514980469,1.47344080410156,1.46494345292969,0.664492177929688,1.05522660078125,1.42788236132812,1.71847444550781,1.82332270429687,1.71049034628906,1.60297579375,0.666105588671875,1.06915713085938,1.47212608125,1.87214108027344,1.88134941972656,1.88950816035156,1.88799432871094,0.665251352148437,1.08162636054687,1.42774350097656,1.9262708078125,1.9414592453125,1.93168730957031,1.93492898652344,0.665251352148437,1.07169444238281,1.41182390683594,1.94763609355469,1.97704550136719,1.97253933183594,1.96022900488281,2.10292495449219,2.10292495449219,2.10292495449219,2.10292495449219,2.10292495449219,2.10292495449219,2.10292495449219,0.5583798671875,0.939455094726563,1.34350930371094,1.55420479394531,1.85186664355469,1.85220480332031,1.85220480332031,0.5583798671875,0.939455094726563,1.35407715917969,1.59391430371094,1.86839186621094,1.87101086582031,1.87101086582031,0.5583798671875,0.939455094726563,1.35576926855469,1.59879108886719,1.94625264453125,1.95453866601562,1.95453866601562,0.5583798671875,0.939455094726563,1.35576926855469,1.59879108886719,1.94625264453125,1.95351144726562,1.95351144726562,0.5583798671875,0.939455094726563,1.35576926855469,1.59879108886719,1.94625264453125,1.95351144726562,1.95351144726562,0.5583798671875,0.939455094726563,1.35576926855469,1.59879108886719,1.97882893457031,1.95351144726562,1.95351144726562,0.5583798671875,0.939455094726563,1.35576926855469,1.59879108886719,1.9451849296875,1.94693792675781,1.94693792675781,0.565074561523437,0.930774211914062,1.30114118652344,1.46648292675781,1.47104529394531,1.47104529394531,1.47104529394531,0.565074561523437,0.934858106445313,1.29819545605469,1.55563510644531,1.55830977246094,1.55830977246094,1.55830977246094,0.565074561523437,0.940285827148438,1.32963072558594,1.78830919238281,1.79106995019531,1.79106995019531,1.79106995019531,0.565074561523437,0.940285827148438,1.32963072558594,1.88506731113281,1.87853648925781,1.87853648925781,1.87853648925781,0.565074561523437,0.940285827148438,1.32963072558594,1.88506731113281,1.88119044628906,1.88119044628906,1.88119044628906,0.565074561523437,0.940285827148438,1.32963072558594,1.88506731113281,1.88119044628906,1.88119044628906,1.88119044628906,0.565074561523437,0.940285827148438,1.32963072558594,1.88506731113281,1.88208147949219,1.88208147949219,1.88208147949219,1.92041015625,1.99375,1.7107421875
62,124,0.597142619335937,1.00323023300781,1.30814448105469,1.47138790253906,1.39841075410156,1.42928398457031,0.599594594726563,1.02652153574219,1.35630203339844,1.46985862714844,1.46936937714844,1.47588727773438,1.47495715097656,0.660325627929688,1.05395295039062,1.4303009375,1.70827526191406,1.8309001734375,1.68813498261719,1.62173003203125,0.661580662890625,1.066456621875,1.47321511347656,1.87909156269531,1.89497248808594,1.90731688007813,1.90775621347656,0.66025499453125,1.07937210644531,1.43223313671875,1.93595427265625,1.95831982929688,1.94400077050781,1.95802610175781,0.66025499453125,1.07191056328125,1.413693384375,1.96890883378906,2.00119690058594,1.99110858847656,1.97331645410156,2.12082098085938,2.12082098085938,2.12082098085938,2.12082098085938,2.12082098085938,2.12082098085938,2.12082098085938,0.554201229492188,0.933968999023438,1.34193105175781,1.56299695214844,1.83217572167969,1.83251388144531,1.83251388144531,0.554201229492188,0.933968999023438,1.34755448535156,1.59855605175781,1.84596910253906,1.84887385605469,1.84887385605469,0.554201229492188,0.933968999023438,1.35009264941406,1.59819252832031,1.93581058203125,1.94430886523437,1.94430886523437,0.554201229492188,0.933968999023438,1.35009264941406,1.59819252832031,1.93581058203125,1.94341004882812,1.94341004882812,0.554201229492188,0.933968999023438,1.35009264941406,1.59819252832031,1.93581058203125,1.94341004882812,1.94341004882812,0.554201229492188,0.933968999023438,1.35009264941406,1.59819252832031,1.96700894648437,1.94341004882812,1.94341004882812,0.554201229492188,0.933968999023438,1.35009264941406,1.59819252832031,1.93447049609375,1.93599036816406,1.93599036816406,0.560370946289062,0.927812844726563,1.30158858691406,1.48104465917969,1.48569151464844,1.48569151464844,1.48569151464844,0.560370946289062,0.930706600585937,1.30215649316406,1.56917786425781,1.57296752832031,1.57296752832031,1.57296752832031,0.560370946289062,0.934405977539063,1.34038166699219,1.76544004199219,1.76857603417969,1.76857603417969,1.76857603417969,0.560370946289062,0.934405977539063,1.34038166699219,1.87322221738281,1.86657360644531,1.86657360644531,1.86657360644531,0.560370946289062,0.934405977539063,1.34038166699219,1.87322221738281,1.86944676269531,1.86944676269531,1.86944676269531,0.560370946289062,0.934405977539063,1.34038166699219,1.87322221738281,1.86944676269531,1.86944676269531,1.86944676269531,0.560370946289062,0.934405977539063,1.34038166699219,1.87322221738281,1.87034557910156,1.87034557910156,1.87034557910156,1.93046875,1.98759765625,1.69287109375
63,126,0.59382051953125,1.00136256113281,1.31136012792969,1.47087192597656,1.39431994160156,1.41354761582031,0.5954615921875,1.02248458105469,1.35449036425781,1.47087436777344,1.45375605488281,1.46513488417969,1.46955867792969,0.656878641210938,1.04873168164063,1.43726225,1.70689911484375,1.80796566367188,1.68112463007812,1.61435786328125,0.6579596515625,1.06459535859375,1.47785573691406,1.86137985214844,1.86631546308594,1.8773055234375,1.87919566699219,0.656241509765625,1.07784559609375,1.43431232949219,1.92390155566406,1.94098691269531,1.92213113730469,1.93458212871094,0.656241509765625,1.07077865625,1.41499097421875,1.95386913183594,1.95796869316406,1.94501257246094,1.90874938359375,2.06879928125,2.06879928125,2.06879928125,2.06879928125,2.06879928125,2.06879928125,2.06879928125,0.555419995117187,0.935247895507813,1.34396261230469,1.55654030175781,1.84092317480469,1.84126133457031,1.84126133457031,0.555419995117187,0.935247895507813,1.34999636621094,1.59497319824219,1.85616209863281,1.85759088339844,1.85759088339844,0.555419995117187,0.935247895507813,1.35168847558594,1.59888422167969,1.94272510742187,1.95278391601563,1.95278391601563,0.555419995117187,0.935247895507813,1.35168847558594,1.59888422167969,1.94272510742187,1.95124308789063,1.95124308789063,0.555419995117187,0.935247895507813,1.35168847558594,1.59888422167969,1.94272510742187,1.95124308789063,1.95124308789063,0.555419995117187,0.935247895507813,1.35168847558594,1.59888422167969,1.975787534375,1.95124308789063,1.95124308789063,0.555419995117187,0.935247895507813,1.35168847558594,1.59888422167969,1.9414994375,1.94382340722656,1.94382340722656,0.5615185234375,0.92656128515625,1.30898973828125,1.48283344335938,1.48748029882813,1.48748029882813,1.48748029882813,0.5615185234375,0.9310592109375,1.3096719453125,1.57231071484375,1.57610037890625,1.57610037890625,1.57610037890625,0.5615185234375,0.934640048828125,1.34537308398437,1.7680448515625,1.77118578515625,1.77118578515625,1.77118578515625,0.5615185234375,0.934640048828125,1.34537308398437,1.87558541171875,1.86480661328125,1.86480661328125,1.86480661328125,0.5615185234375,0.934640048828125,1.34537308398437,1.87558541171875,1.8658310546875,1.8658310546875,1.8658310546875,0.5615185234375,0.934640048828125,1.34537308398437,1.87558541171875,1.8658310546875,1.8658310546875,1.8658310546875,0.5615185234375,0.934640048828125,1.34537308398437,1.87558541171875,1.86723569726562,1.86723569726562,1.86723569726562,1.933203125,1.99765625,1.687109375
64,128,0.599524402929688,1.02022384550781,1.32280497285156,1.50879057597656,1.3861172921875,1.41964539277344,0.602294642773438,1.04450612089844,1.35717907285156,1.46836479472656,1.45867689785156,1.48060667753906,1.47446722597656,0.662001867382813,1.0658763609375,1.43215213964844,1.71553014707031,1.8183803015625,1.70552364609375,1.61619890703125,0.663465206835937,1.08089580273437,1.47965804160156,1.87765526816406,1.87613680957031,1.90155610605469,1.89216805957031,0.662086573046875,1.0920109171875,1.43523224335937,1.93570453867187,1.93430061777344,1.93448047675781,1.93440966582031,0.662086573046875,1.07991921015625,1.41931460546875,1.95870664003906,1.95372586816406,1.94993684121094,1.93177157363281,2.07247841875,2.07247841875,2.07247841875,2.07247841875,2.07247841875,2.07247841875,2.07247841875,0.556538456054687,0.938665100585937,1.34725858300781,1.55248921777344,1.85399164941406,1.85432980917969,1.85432980917969,0.556538456054687,0.938665100585937,1.35401534082031,1.59190520410156,1.86755379589844,1.86844902597656,1.86844902597656,0.556538456054687,0.938665100585937,1.35739955957031,1.59653883300781,1.94881018164062,1.95989008007812,1.95989008007812,0.556538456054687,0.938665100585937,1.35739955957031,1.59653883300781,1.94881018164062,1.95873445898437,1.95873445898437,0.556538456054687,0.938665100585937,1.35739955957031,1.59653883300781,1.94881018164062,1.95873445898437,1.95873445898437,0.556538456054687,0.938665100585937,1.35739955957031,1.59653883300781,1.98129335878906,1.95873445898437,1.95873445898437,0.556538456054687,0.938665100585937,1.35739955957031,1.59653883300781,1.94787865234375,1.95004553808594,1.95004553808594,0.562239221679688,0.933522583007813,1.30868862792969,1.47616906542969,1.48090040917969,1.48090040917969,1.48090040917969,0.562239221679688,0.937613926757812,1.31338473144531,1.56682179394531,1.57016195605469,1.57016195605469,1.57016195605469,0.562239221679688,0.942398618164062,1.35590769433594,1.79132593261719,1.79429294824219,1.79429294824219,1.79429294824219,0.562239221679688,0.942398618164062,1.35590769433594,1.89124965683594,1.88207616113281,1.88207616113281,1.88207616113281,0.562239221679688,0.942398618164062,1.35590769433594,1.89124965683594,1.88476761230469,1.88476761230469,1.88476761230469,0.562239221679688,0.942398618164062,1.35590769433594,1.89124965683594,1.88476761230469,1.88476761230469,1.88476761230469,0.562239221679688,0.942398618164062,1.35590769433594,1.89124965683594,1.88565086230469,1.88565086230469,1.88565086230469,1.95634765625,1.99775390625,1.69404296875
65,130,0.603459841992187,1.00465244316406,1.27660042597656,1.42983564980469,1.33526569160156,1.37305394746094,0.6047779328125,1.02426529863281,1.31994460214844,1.42822996425781,1.41164401855469,1.41899788554688,1.42451507089844,0.664573823046875,1.05520274238281,1.38056790917969,1.64457269257812,1.7325042703125,1.62931766230469,1.55819045976563,0.665802648242187,1.06324348496094,1.43062532539062,1.80681938398437,1.79411921386719,1.80730902851563,1.80395822167969,0.664643114453125,1.07964990410156,1.38162610644531,1.86615291035156,1.86445889960938,1.84817839472656,1.86041432011719,0.664643114453125,1.06543385117188,1.38204504472656,1.88761681054688,1.9307060359375,1.92453299335938,1.88801516503906,2.06069930546875,2.06069930546875,2.06069930546875,2.06069930546875,2.06069930546875,2.06069930546875,2.06069930546875,0.56022173828125,0.933436743164062,1.32229661230469,1.51380904394531,1.78899463964844,1.78933279941406,1.78933279941406,0.56022173828125,0.933436743164062,1.33287316308594,1.54649622167969,1.81155801660156,1.81373322910156,1.81373322910156,0.56022173828125,0.933436743164062,1.33625738183594,1.54749589355469,1.895307640625,1.90543950390625,1.90543950390625,0.56022173828125,0.933436743164062,1.33625738183594,1.54749589355469,1.895307640625,1.90441228515625,1.90441228515625,0.56022173828125,0.933436743164062,1.33625738183594,1.54749589355469,1.895307640625,1.90441228515625,1.90441228515625,0.56022173828125,0.933436743164062,1.33625738183594,1.54749589355469,1.92460099550781,1.90441228515625,1.90441228515625,0.56022173828125,0.933436743164062,1.33625738183594,1.54749589355469,1.89437611132813,1.89572336425781,1.89572336425781,0.567248400390625,0.93472170703125,1.285406984375,1.4356914921875,1.44050732421875,1.44050732421875,1.44050732421875,0.567248400390625,0.93851483984375,1.28690059960937,1.51628927734375,1.5185780234375,1.5185780234375,1.5185780234375,0.567248400390625,0.9422583046875,1.325899984375,1.72607284960937,1.72929827148437,1.72929827148437,1.72929827148437,0.567248400390625,0.9422583046875,1.325899984375,1.83299988046875,1.82491496875,1.82491496875,1.82491496875,0.567248400390625,0.9422583046875,1.325899984375,1.83299988046875,1.82797583789063,1.82797583789063,1.82797583789063,0.567248400390625,0.9422583046875,1.325899984375,1.83299988046875,1.82797583789063,1.82797583789063,1.82797583789063,0.567248400390625,0.9422583046875,1.325899984375,1.83299988046875,1.82900305664062,1.82900305664062,1.82900305664062,1.88740234375,1.94755859375,1.644921875
66,132,0.595907125195312,0.992913617382812,1.26507115136719,1.41505488886719,1.34345471601563,1.36996677792969,0.599088769726563,1.01392655292969,1.32176363613281,1.42482256660156,1.41298020449219,1.41222585625,1.41805467519531,0.65547358984375,1.03594360273437,1.37810148242188,1.6307009109375,1.72322303535156,1.6325453828125,1.53294951621094,0.655531799609375,1.04771255234375,1.42754420097656,1.77907720976562,1.77501198652344,1.78952577753906,1.78418662988281,0.654874692578125,1.06461941972656,1.3704202828125,1.8326736203125,1.83385988945312,1.82767546230469,1.82979257792969,0.654874692578125,1.0527917828125,1.38198929785156,1.85425081289062,1.88882005507813,1.87915088945313,1.86350043320313,2.01988414941406,2.01988414941406,2.01988414941406,2.01988414941406,2.01988414941406,2.01988414941406,2.01988414941406,0.554835786132812,0.920649247070312,1.31992652441406,1.51091653222656,1.77893647363281,1.77927463339844,1.77927463339844,0.554835786132812,0.920649247070312,1.32662101464844,1.54416089941406,1.80433600488281,1.80466978769531,1.80466978769531,0.554835786132812,0.920649247070312,1.33000523339844,1.54530104980469,1.86732919140625,1.8760356640625,1.8760356640625,0.554835786132812,0.920649247070312,1.33000523339844,1.54530104980469,1.86732919140625,1.8766477109375,1.8766477109375,0.554835786132812,0.920649247070312,1.33000523339844,1.54530104980469,1.86732919140625,1.8766477109375,1.8766477109375,0.554835786132812,0.920649247070312,1.33000523339844,1.54530104980469,1.89959361445312,1.8766477109375,1.8766477109375,0.554835786132812,0.920649247070312,1.33000523339844,1.54530104980469,1.86555877929687,1.86795879003906,1.86795879003906,0.561273552734375,0.918198537109375,1.27134668554688,1.42384161914062,1.42693401757813,1.42693401757813,1.42693401757813,0.561273552734375,0.920872080078125,1.27817790039062,1.50712817578125,1.50808461328125,1.50808461328125,1.50808461328125,0.561273552734375,0.9236351640625,1.31531743945313,1.72489486328125,1.7272383984375,1.7272383984375,1.7272383984375,0.561273552734375,0.9236351640625,1.31531743945313,1.81662424765625,1.80934098828125,1.80934098828125,1.80934098828125,0.561273552734375,0.9236351640625,1.31531743945313,1.81662424765625,1.813695296875,1.813695296875,1.813695296875,0.561273552734375,0.9236351640625,1.31531743945313,1.81662424765625,1.813695296875,1.813695296875,1.813695296875,0.561273552734375,0.9236351640625,1.31531743945313,1.81662424765625,1.81308325,1.81308325,1.81308325,1.8669921875,1.93046875,1.62001953125
67,134,0.60049692734375,1.00086818066406,1.28977613222656,1.44083530917969,1.35129481855469,1.37294482246094,0.603582954296875,1.02467792167969,1.33527304160156,1.43218470332031,1.41702753496094,1.43123834277344,1.43151555722656,0.662451477539062,1.049036509375,1.39357696484375,1.63708578867188,1.74540106347656,1.6466254421875,1.54917357792969,0.663217269335937,1.06254151933594,1.43913310996094,1.80652639707031,1.80158015136719,1.80544708847656,1.80677681113281,0.662585915429687,1.07461270898437,1.3847816203125,1.85636358164062,1.86017882773438,1.85103909980469,1.85545199277344,0.662585915429687,1.06716222832031,1.39463359160156,1.88412843613281,1.91471630214844,1.90013430058594,1.8949759125,2.05671832460937,2.05671832460937,2.05671832460937,2.05671832460937,2.05671832460937,2.05671832460937,2.05671832460937,0.559320029296875,0.93214351953125,1.332469859375,1.51406024609375,1.79310204492187,1.7934402046875,1.7934402046875,0.559320029296875,0.93214351953125,1.33680580859375,1.55416171484375,1.8179312890625,1.81889662265625,1.81889662265625,0.559320029296875,0.93214351953125,1.34019002734375,1.55309153515625,1.88489946191406,1.89319255175781,1.89319255175781,0.559320029296875,0.93214351953125,1.34019002734375,1.55309153515625,1.88489946191406,1.89285656347656,1.89285656347656,0.559320029296875,0.93214351953125,1.34019002734375,1.55309153515625,1.88489946191406,1.89285656347656,1.89285656347656,0.559320029296875,0.93214351953125,1.34019002734375,1.55309153515625,1.91285502597656,1.89285656347656,1.89285656347656,0.559320029296875,0.93214351953125,1.34019002734375,1.55309153515625,1.88410411816406,1.88501380273438,1.88501380273438,0.563904165039062,0.928370362304688,1.27808267675781,1.43366539941406,1.43831225488281,1.43831225488281,1.43831225488281,0.563904165039062,0.931820497070313,1.28482557910156,1.51678488378906,1.51943864355469,1.51943864355469,1.51943864355469,0.563904165039062,0.935805848632812,1.32659536425781,1.73721692089844,1.74021248144531,1.74021248144531,1.74021248144531,0.563904165039062,0.935805848632812,1.32659536425781,1.83864132871094,1.83109585253906,1.83109585253906,1.83109585253906,0.563904165039062,0.935805848632812,1.32659536425781,1.83864132871094,1.83341593066406,1.83341593066406,1.83341593066406,0.563904165039062,0.935805848632812,1.32659536425781,1.83864132871094,1.83341593066406,1.83341593066406,1.83341593066406,0.563904165039062,0.935805848632812,1.32659536425781,1.83864132871094,1.83375191894531,1.83375191894531,1.83375191894531,1.90166015625,1.95556640625,1.6396484375
68,136,0.600291562695312,1.00268369902344,1.29743684589844,1.44634357089844,1.34872736640625,1.38443835019531,0.602814606054688,1.02164412324219,1.33252422480469,1.42098567871094,1.42069477402344,1.44156645214844,1.43648392910156,0.660147522070313,1.04660508710938,1.40735234960938,1.66478243632812,1.77492655058594,1.64737090097656,1.58086452675781,0.661217125390625,1.06103689003906,1.44968265214844,1.82635421660156,1.83717129746094,1.83143835273437,1.83479578847656,0.660513319921875,1.07376639589844,1.4018330640625,1.88032117109375,1.89035320097656,1.87075813261719,1.88936364941406,0.660513319921875,1.06395156953125,1.39787169648437,1.90755713105469,1.91710600800781,1.91110565683594,1.88903542011719,2.029851690625,2.029851690625,2.029851690625,2.029851690625,2.029851690625,2.029851690625,2.029851690625,0.557434383789063,0.929783708984375,1.32137348632813,1.5133021328125,1.79341993945312,1.79375809921875,1.79375809921875,0.557434383789063,0.929783708984375,1.32705606835938,1.55486334960938,1.81659907421875,1.81926148789063,1.81926148789063,0.557434383789063,0.929783708984375,1.33044028710938,1.55819350195313,1.90648963378906,1.91444155371094,1.91444155371094,0.557434383789063,0.929783708984375,1.33044028710938,1.55819350195313,1.90648963378906,1.91436237011719,1.91436237011719,0.557434383789063,0.929783708984375,1.33044028710938,1.55819350195313,1.90648963378906,1.91436237011719,1.91436237011719,0.557434383789063,0.929783708984375,1.33044028710938,1.55819350195313,1.93569773769531,1.91436237011719,1.91436237011719,0.557434383789063,0.929783708984375,1.33044028710938,1.55819350195313,1.90499159277344,1.906519609375,1.906519609375,0.563826032226562,0.924102719726562,1.28819764160156,1.43578893261719,1.44026681152344,1.44026681152344,1.44026681152344,0.563826032226562,0.929917495117187,1.29180087402344,1.52214440917969,1.52739752050781,1.52739752050781,1.52739752050781,0.563826032226562,0.932467317382812,1.32802687792969,1.73909986621094,1.74198239355469,1.74198239355469,1.74198239355469,0.563826032226562,0.932467317382812,1.32802687792969,1.83121394980469,1.82431341113281,1.82431341113281,1.82431341113281,0.563826032226562,0.932467317382812,1.32802687792969,1.83121394980469,1.82682347167969,1.82682347167969,1.82682347167969,0.563826032226562,0.932467317382812,1.32802687792969,1.83121394980469,1.82682347167969,1.82682347167969,1.82682347167969,0.563826032226562,0.932467317382812,1.32802687792969,1.83121394980469,1.82782869042969,1.82782869042969,1.82782869042969,1.878515625,1.9583984375,1.63271484375
69,138,0.597477036328125,0.993265545507812,1.26930680957031,1.41691190722656,1.33161670722656,1.37653329160156,0.6030538171875,1.00876343300781,1.31782450253906,1.42251382871094,1.40347536542969,1.41581880234375,1.42361497167969,0.66001214453125,1.03558758027344,1.38724255957031,1.66364412871094,1.74900117050781,1.63632348925781,1.55392783183594,0.660547099804688,1.05022653476562,1.43452459355469,1.78808959257812,1.78216428535156,1.80211620917969,1.79173396503906,0.661308308984375,1.06307551640625,1.38556908652344,1.84656156269531,1.85316767363281,1.83099509082031,1.84242439472656,0.661308308984375,1.05487864882812,1.37489257753906,1.8716861859375,1.88717498164062,1.87944789023438,1.86527959472656,2.00296444570313,2.00296444570313,2.00296444570313,2.00296444570313,2.00296444570313,2.00296444570313,2.00296444570313,0.554331676757812,0.921485337890625,1.31571416992188,1.51103937109375,1.78134058203125,1.78167874179688,1.78167874179688,0.554331676757812,0.921485337890625,1.32240654882813,1.54665606445313,1.81394346484375,1.816447290625,1.816447290625,0.554331676757812,0.921485337890625,1.32663682226562,1.55348700195312,1.91179040722656,1.92029452441406,1.92029452441406,0.554331676757812,0.921485337890625,1.32663682226562,1.55348700195312,1.91179040722656,1.91926730566406,1.91926730566406,0.554331676757812,0.921485337890625,1.32663682226562,1.55348700195312,1.91179040722656,1.91926730566406,1.91926730566406,0.554331676757812,0.921485337890625,1.32663682226562,1.55348700195312,1.93976114121094,1.91926730566406,1.91926730566406,0.554331676757812,0.921485337890625,1.32663682226562,1.55348700195312,1.91015618066406,1.91227070507813,1.91227070507813,0.560898262695313,0.920197141601563,1.28093896386719,1.43998192285156,1.44307432128906,1.44307432128906,1.44307432128906,0.560898262695313,0.925727850585938,1.28602346582031,1.51749337792969,1.51997684472656,1.51997684472656,1.51997684472656,0.560898262695313,0.928076514648438,1.32004142675781,1.72874703417969,1.73119371972656,1.73119371972656,1.73119371972656,0.560898262695313,0.928076514648438,1.32004142675781,1.82719757285156,1.81899994628906,1.81899994628906,1.81899994628906,0.560898262695313,0.928076514648438,1.32004142675781,1.82719757285156,1.82133778808594,1.82133778808594,1.82133778808594,0.560898262695313,0.928076514648438,1.32004142675781,1.82719757285156,1.82133778808594,1.82133778808594,1.82133778808594,0.560898262695313,0.928076514648438,1.32004142675781,1.82719757285156,1.82222882128906,1.82222882128906,1.82222882128906,1.872265625,1.9556640625,1.632421875
70,140,0.60320279609375,0.999100518554688,1.28438436171875,1.44974456484375,1.35079309472656,1.37587678125,0.60698325546875,1.0145444546875,1.32394695039062,1.41963405585937,1.41794647246094,1.42546304042969,1.42850451875,0.6624138796875,1.04418741132812,1.37893115527344,1.63422337226562,1.70234309667969,1.64052322285156,1.54128460019531,0.663326911914063,1.05259692832031,1.43181838789062,1.78207250800781,1.790260528125,1.79418660761719,1.7888693890625,0.662584019921875,1.06817976835938,1.38827516074219,1.84704197089844,1.8475888,1.8307024546875,1.84291056367188,0.662584019921875,1.05884636992188,1.37900850664063,1.8621604796875,1.871639934375,1.85598369179688,1.8418032109375,1.97870171914063,1.97870171914063,1.97870171914063,1.97870171914063,1.97870171914063,1.97870171914063,1.97870171914063,0.557092443359375,0.9273753046875,1.3195009375,1.51919851367187,1.79317480273438,1.79350271523437,1.79350271523437,0.557092443359375,0.9273753046875,1.3257808828125,1.556539140625,1.82249929882813,1.82226428945312,1.82226428945312,0.557092443359375,0.9273753046875,1.3291651015625,1.558395359375,1.896848140625,1.90751465625,1.90751465625,0.557092443359375,0.9273753046875,1.3291651015625,1.558395359375,1.896848140625,1.90635903515625,1.90635903515625,0.557092443359375,0.9273753046875,1.3291651015625,1.558395359375,1.896848140625,1.90635903515625,1.90635903515625,0.557092443359375,0.9273753046875,1.3291651015625,1.558395359375,1.92510313730469,1.90635903515625,1.90635903515625,0.557092443359375,0.9273753046875,1.3291651015625,1.558395359375,1.8968916796875,1.8985744453125,1.8985744453125,0.562719348632812,0.926065741210938,1.28164353808594,1.43006595410156,1.43038739160156,1.43038739160156,1.43038739160156,0.562719348632812,0.931198045898437,1.27695202636719,1.51477862402344,1.51410000488281,1.51410000488281,1.51410000488281,0.562719348632812,0.933920559570312,1.31003742675781,1.72816930175781,1.72965981542969,1.72965981542969,1.72965981542969,0.562719348632812,0.933920559570312,1.31003742675781,1.82651833925781,1.81823445410156,1.81823445410156,1.81823445410156,0.562719348632812,0.933920559570312,1.31003742675781,1.82651833925781,1.82146900292969,1.82146900292969,1.82146900292969,0.562719348632812,0.933920559570312,1.31003742675781,1.82651833925781,1.82146900292969,1.82146900292969,1.82146900292969,0.562719348632812,0.933920559570312,1.31003742675781,1.82651833925781,1.82235225292969,1.82235225292969,1.82235225292969,1.8732421875,1.96904296875,1.64130859375
71,142,0.613965975,1.032224865625,1.34822833144531,1.50502452285156,1.41445500566406,1.44870780058594,0.614922309960937,1.05125131777344,1.39395867714844,1.48994951933594,1.48843218046875,1.51607099785156,1.49843887597656,0.678580402539063,1.08161912929687,1.45520233203125,1.75399593496094,1.86163558632813,1.72247555195312,1.68648369609375,0.6798858734375,1.0965759171875,1.5059493109375,1.91311532265625,1.90929347167969,1.94461008632812,1.93926290097656,0.6798930796875,1.11064953046875,1.4647664515625,2.00188651015625,2.02439512636719,1.99524051308594,2.00961583066406,0.6798930796875,1.09724114570313,1.4532593,2.03867705058594,2.05065435996094,2.04538034511719,2.02071371464844,2.19485878222656,2.19485878222656,2.19485878222656,2.19485878222656,2.19485878222656,2.19485878222656,2.19485878222656,0.566514379882813,0.943857393554688,1.34851058886719,1.55170955566406,1.83331572363281,1.83363338886719,1.83363338886719,0.566514379882813,0.943857393554688,1.35550385058594,1.59399967089844,1.85625057324219,1.85881795527344,1.85881795527344,0.566514379882813,0.943857393554688,1.35804201464844,1.60430328808594,1.959652953125,1.97157599023438,1.97157599023438,0.566514379882813,0.943857393554688,1.35804201464844,1.60430328808594,1.959652953125,1.97162520898437,1.97162520898437,0.566514379882813,0.943857393554688,1.35804201464844,1.60430328808594,1.959652953125,1.97162520898437,1.97162520898437,0.566514379882813,0.943857393554688,1.35804201464844,1.60430328808594,1.99720589257813,1.97162520898437,1.97162520898437,0.566514379882813,0.943857393554688,1.35804201464844,1.60430328808594,1.95942412109375,1.96178338964844,1.96178338964844,0.570503163085937,0.938777450195312,1.33023433105469,1.47557691699219,1.48005479589844,1.48005479589844,1.48005479589844,0.570503163085937,0.942791059570313,1.32379246972656,1.55690076074219,1.55913728417969,1.55913728417969,1.55913728417969,0.570503163085937,0.948548956054687,1.36319932910156,1.77837872363281,1.78133206152344,1.78133206152344,1.78133206152344,0.570503163085937,0.948548956054687,1.36319932910156,1.90113816230469,1.89741301269531,1.89741301269531,1.89741301269531,0.570503163085937,0.948548956054687,1.36319932910156,1.90113816230469,1.89960491113281,1.89960491113281,1.89960491113281,0.570503163085937,0.948548956054687,1.36319932910156,1.90113816230469,1.89960491113281,1.89960491113281,1.89960491113281,0.570503163085937,0.948548956054687,1.36319932910156,1.90113816230469,1.89955569238281,1.89955569238281,1.89955569238281,1.954296875,2.008984375,1.709765625
72,144,0.61284901484375,1.03061013476562,1.34499469433594,1.53811732207031,1.40732166777344,1.45594631621094,0.613791746289063,1.04017819785156,1.38785063339844,1.48042505058594,1.48435659648438,1.51812510019531,1.49651205019531,0.675123559765625,1.06930692109375,1.44583768359375,1.75909098457031,1.91277422851563,1.74529513574219,1.68881836601563,0.676306843164062,1.08358517441406,1.49943013398437,1.94691673066406,1.96109783886719,1.97775348847656,1.98275471113281,0.675923997070313,1.09998793574219,1.46243755957031,2.0247038703125,2.032981096875,2.02837407832031,2.02606372871094,0.675923997070313,1.08544090839844,1.44961337929688,2.0545894390625,2.05903085351563,2.05892951835937,2.07105883554688,2.19834596347656,2.19834596347656,2.19834596347656,2.19834596347656,2.19834596347656,2.19834596347656,2.19834596347656,0.565113041015625,0.945116626953125,1.3448701796875,1.547143078125,1.83598899414062,1.836306659375,1.836306659375,0.565113041015625,0.945116626953125,1.35320786132813,1.5938195546875,1.869700890625,1.87119351289062,1.87119351289062,0.565113041015625,0.945116626953125,1.35659208007813,1.60776651757813,1.98414523535156,1.99659784472656,1.99659784472656,0.565113041015625,0.945116626953125,1.35659208007813,1.60776651757813,1.98414523535156,1.99733829394531,1.99733829394531,0.565113041015625,0.945116626953125,1.35659208007813,1.60776651757813,1.98414523535156,1.99733829394531,1.99733829394531,0.565113041015625,0.945116626953125,1.35659208007813,1.60776651757813,2.02151702421875,1.99733829394531,1.99733829394531,0.565113041015625,0.945116626953125,1.35659208007813,1.60776651757813,1.98364403222656,1.98665031445313,1.98665031445313,0.57100973046875,0.93523698828125,1.32358378710937,1.47605515820313,1.48070201367187,1.48070201367187,1.48070201367187,0.57100973046875,0.939580919921875,1.3159025546875,1.5628564296875,1.56575844921875,1.56575844921875,1.56575844921875,0.57100973046875,0.94453221875,1.35868660351562,1.80464350390625,1.80744154296875,1.80744154296875,1.80744154296875,0.57100973046875,0.94453221875,1.35868660351562,1.907873096875,1.90295578515625,1.90295578515625,1.90295578515625,0.57100973046875,0.94453221875,1.35868660351562,1.907873096875,1.90587283007812,1.90587283007812,1.90587283007812,0.57100973046875,0.94453221875,1.35868660351562,1.907873096875,1.90587283007812,1.90587283007812,1.90587283007812,0.57100973046875,0.94453221875,1.35868660351562,1.907873096875,1.90698445117187,1.90698445117187,1.90698445117187,1.96533203125,2.0107421875,1.7095703125
73,146,0.613484554101562,1.03919371582031,1.35756800292969,1.54011322714844,1.42443023613281,1.45023626738281,0.614832859375,1.05788525175781,1.39288986582031,1.50307014199219,1.49701255996094,1.52561794140625,1.50313864980469,0.677052743359375,1.07973811269531,1.4535924375,1.75477450527344,1.89565565136719,1.76570874121094,1.68597681347656,0.676986354101562,1.0961813421875,1.51526289296875,1.94812087148437,1.94779118847656,1.9585276234375,1.96951123066406,0.678057915039063,1.11200445917969,1.46552174941406,2.01125306582031,2.02723183730469,2.01415840917969,2.01204563183594,0.678057915039063,1.09904405292969,1.460681415625,2.046820384375,2.063758,2.05968175078125,2.06363046386719,2.20661325644531,2.20661325644531,2.20661325644531,2.20661325644531,2.20661325644531,2.20661325644531,2.20661325644531,0.564512141601562,0.948255946289063,1.35917548339844,1.55551863769531,1.84546753613281,1.84578520136719,1.84578520136719,0.564512141601562,0.948255946289063,1.36352824707031,1.60155554199219,1.88167807324219,1.88316117402344,1.88316117402344,0.564512141601562,0.948255946289063,1.36691246582031,1.61231719628906,1.9948168984375,2.00663138476562,2.00663138476562,0.564512141601562,0.948255946289063,1.36691246582031,1.61231719628906,1.9948168984375,2.00573256835937,2.00573256835937,0.564512141601562,0.948255946289063,1.36691246582031,1.61231719628906,1.9948168984375,2.00573256835937,2.00573256835937,0.564512141601562,0.948255946289063,1.36691246582031,1.61231719628906,2.02943648378906,2.00573256835937,2.00573256835937,0.564512141601562,0.948255946289063,1.36691246582031,1.61231719628906,1.99291030078125,1.99504458886719,1.99504458886719,0.570620802734375,0.942763197265625,1.33799858984375,1.49265274414062,1.49591411914062,1.49591411914062,1.49591411914062,0.570620802734375,0.947274529296875,1.32931245898438,1.56835544140625,1.5689843359375,1.5689843359375,1.5689843359375,0.570620802734375,0.951627138671875,1.36923928515625,1.82013373046875,1.82249592773438,1.82249592773438,1.82249592773438,0.570620802734375,0.951627138671875,1.36923928515625,1.93761984296875,1.93094051367187,1.93094051367187,1.93094051367187,0.570620802734375,0.951627138671875,1.36923928515625,1.93761984296875,1.934643171875,1.934643171875,1.934643171875,0.570620802734375,0.951627138671875,1.36923928515625,1.93761984296875,1.934643171875,1.934643171875,1.934643171875,0.570620802734375,0.951627138671875,1.36923928515625,1.93761984296875,1.93554198828125,1.93554198828125,1.93554198828125,2.00771484375,2.0416015625,1.7138671875
74,148,0.615427827929688,1.03781123632813,1.34620399746094,1.51723054316406,1.40694136894531,1.43808098222656,0.61539076328125,1.05211434238281,1.37753556855469,1.48334450839844,1.48439409296875,1.52428416074219,1.48680506386719,0.675711059375,1.079612825,1.44561286816406,1.74375114628906,1.89349794238281,1.74700038613281,1.67087867246094,0.676791040625,1.09058937929688,1.49879673222656,1.94616472246094,1.94115448144531,1.95572874980469,1.95759191894531,0.676464286132813,1.10737626933594,1.448360146875,1.99845086699219,2.00578381816406,2.01002015683594,1.99692314746094,0.676464286132813,1.09517310527344,1.4561476953125,2.02884378945313,2.0441964375,2.05292591484375,2.05965503066406,2.18877391445313,2.18877391445313,2.18877391445313,2.18877391445313,2.18877391445313,2.18877391445313,2.18877391445313,0.565914943359375,0.948779044921875,1.353186171875,1.53861583398437,1.82461921875,1.82493688398438,1.82493688398438,0.565914943359375,0.948779044921875,1.36182984179687,1.586370390625,1.84891120507813,1.85179903632812,1.85179903632812,0.565914943359375,0.948779044921875,1.36436800585938,1.60162773242188,1.97782659472656,1.99060061816406,1.99060061816406,0.565914943359375,0.948779044921875,1.36436800585938,1.60162773242188,1.97782659472656,1.98995860644531,1.98995860644531,0.565914943359375,0.948779044921875,1.36436800585938,1.60162773242188,1.97782659472656,1.98995860644531,1.98995860644531,0.565914943359375,0.948779044921875,1.36436800585938,1.60162773242188,2.02023727304688,1.98995860644531,1.98995860644531,0.565914943359375,0.948779044921875,1.36436800585938,1.60162773242188,1.97621413769531,1.97842446679688,1.97842446679688,0.571889685546875,0.94095733203125,1.31852371875,1.47120528515625,1.474382171875,1.474382171875,1.474382171875,0.571889685546875,0.945276943359375,1.31889541992187,1.5522364453125,1.55405962109375,1.55405962109375,1.55405962109375,0.571889685546875,0.94880703515625,1.36126161132812,1.80050909570313,1.8027868046875,1.8027868046875,1.8027868046875,0.571889685546875,0.94880703515625,1.36126161132812,1.92127670625,1.91571053515625,1.91571053515625,1.91571053515625,0.571889685546875,0.94880703515625,1.36126161132812,1.92127670625,1.91877941015625,1.91877941015625,1.91877941015625,0.571889685546875,0.94880703515625,1.36126161132812,1.92127670625,1.91877941015625,1.91877941015625,1.91877941015625,0.571889685546875,0.94880703515625,1.36126161132812,1.92127670625,1.91928523632812,1.91928523632812,1.91928523632812,1.9732421875,2.0357421875,1.71708984375
75,150,0.612423836132813,1.03031869609375,1.35451050449219,1.52299187636719,1.41745747539063,1.46385253535156,0.613563319335938,1.04532032207031,1.39448875097656,1.49207859277344,1.499568065625,1.53142992617187,1.51178437285156,0.675930678710937,1.0717076671875,1.45475431445312,1.7520740046875,1.89477241679687,1.74527984707031,1.69498652617188,0.6780783453125,1.08337043789063,1.50920721367188,1.9301906453125,1.92951187871094,1.95800938886719,1.95301198535156,0.677163647460937,1.09916428105469,1.47146212167969,2.00355609980469,2.01607801054688,2.00322443496094,2.00307563144531,0.677163647460937,1.08552256816406,1.46253020722656,2.03123892519531,2.03937058574219,2.04625436582031,2.05708982558594,2.1915012328125,2.1915012328125,2.1915012328125,2.1915012328125,2.1915012328125,2.1915012328125,2.1915012328125,0.56515288671875,0.943882208007813,1.35485536816406,1.56011233496094,1.82698823535156,1.82730590058594,1.82730590058594,0.56515288671875,0.943882208007813,1.35868588964844,1.61074236035156,1.86429759277344,1.86689132441406,1.86689132441406,0.56515288671875,0.943882208007813,1.36291616308594,1.62087428027344,1.97562029296875,1.98705044335938,1.98705044335938,0.56515288671875,0.943882208007813,1.36291616308594,1.62087428027344,1.97562029296875,1.98628002929687,1.98628002929687,0.56515288671875,0.943882208007813,1.36291616308594,1.62087428027344,1.97562029296875,1.98628002929687,1.98628002929687,0.56515288671875,0.943882208007813,1.36291616308594,1.62087428027344,2.01694641855469,1.98628002929687,1.98628002929687,0.56515288671875,0.943882208007813,1.36291616308594,1.62087428027344,1.97387165039063,1.97559204980469,1.97559204980469,0.569895672851563,0.942217059570312,1.33287010644531,1.48576870410156,1.49058453613281,1.49058453613281,1.49058453613281,0.569895672851563,0.946257967773438,1.32098212988281,1.56913553417969,1.57185287597656,1.57185287597656,1.57185287597656,0.569895672851563,0.948800303710937,1.36415471777344,1.79982924511719,1.80307827050781,1.80307827050781,1.80307827050781,0.569895672851563,0.948800303710937,1.36415471777344,1.92260772089844,1.91762440917969,1.91762440917969,1.91762440917969,0.569895672851563,0.948800303710937,1.36415471777344,1.92260772089844,1.92101884667969,1.92101884667969,1.92101884667969,0.569895672851563,0.948800303710937,1.36415471777344,1.92260772089844,1.92101884667969,1.92101884667969,1.92101884667969,0.569895672851563,0.948800303710937,1.36415471777344,1.92260772089844,1.92165307519531,1.92165307519531,1.92165307519531,1.98642578125,2.02734375,1.70927734375
76,152,0.61078119375,1.02686038027344,1.32768239238281,1.47969693261719,1.40126245488281,1.42117425175781,0.61144932578125,1.04370775058594,1.37721739433594,1.45768278964844,1.47584382246094,1.49010508789063,1.46673681347656,0.67480749765625,1.06790917617188,1.42990907128906,1.71470004726563,1.86197778554687,1.69506418339844,1.66297645507813,0.675956402929688,1.07815263886719,1.48132110878906,1.88122477382813,1.87576643105469,1.90493055214844,1.89581168496094,0.675950275195313,1.09723627988281,1.43994626601563,1.95862626699219,1.97760029335938,1.94501724863281,1.96609327324219,0.675950275195313,1.08455254941406,1.42961518632813,1.98900397460938,2.01318481679688,2.01042820820313,2.00892172167969,2.16119173125,2.16119173125,2.16119173125,2.16119173125,2.16119173125,2.16119173125,2.16119173125,0.562593654296875,0.939759078125,1.33446739453125,1.52263689453125,1.80267943359375,1.80299709882812,1.80299709882812,0.562593654296875,0.939759078125,1.34103317382812,1.57343258984375,1.8374343203125,1.83880351484375,1.83880351484375,0.562593654296875,0.939759078125,1.34441739257812,1.58332621679688,1.94451861816406,1.95558821777344,1.95558821777344,0.562593654296875,0.939759078125,1.34441739257812,1.58332621679688,1.94451861816406,1.95550903417969,1.95550903417969,0.562593654296875,0.939759078125,1.34441739257812,1.58332621679688,1.94451861816406,1.95550903417969,1.95550903417969,0.562593654296875,0.939759078125,1.34441739257812,1.58332621679688,1.97936403300781,1.95550903417969,1.95550903417969,0.562593654296875,0.939759078125,1.34441739257812,1.58332621679688,1.94512866894531,1.94735953515625,1.94735953515625,0.569146857421875,0.933066373046875,1.31031027539063,1.452436109375,1.45708296484375,1.45708296484375,1.45708296484375,0.569146857421875,0.936783408203125,1.30102328125,1.52111391992188,1.5241588046875,1.5241588046875,1.5241588046875,0.569146857421875,0.940785849609375,1.33966244726562,1.744146984375,1.74744820117188,1.74744820117188,1.74744820117188,0.569146857421875,0.940785849609375,1.33966244726562,1.8679176984375,1.86198109375,1.86198109375,1.86198109375,0.569146857421875,0.940785849609375,1.33966244726562,1.8679176984375,1.86421048632813,1.86421048632813,1.86421048632813,0.569146857421875,0.940785849609375,1.33966244726562,1.8679176984375,1.86421048632813,1.86421048632813,1.86421048632813,0.569146857421875,0.940785849609375,1.33966244726562,1.8679176984375,1.864153484375,1.864153484375,1.864153484375,1.913671875,2.00615234375,1.6857421875
77,154,0.607286079492187,1.01653242363281,1.31909687871094,1.49477791113281,1.40936007695312,1.42579688261719,0.60918432265625,1.03343460410156,1.35580372050781,1.46968507636719,1.46265969160156,1.47916580488281,1.47293614667969,0.671357389453125,1.05664263320312,1.41707130957031,1.731971990625,1.85197535820313,1.69941669707031,1.6685933328125,0.671913857226562,1.07091443378906,1.47602488222656,1.89945937148438,1.89986890332031,1.92187889199219,1.92378619589844,0.671989094726562,1.08656738652344,1.42908452851562,1.97921400722656,1.99631214296875,1.97236848769531,1.97926215761719,0.671989094726562,1.07206569121094,1.4183491953125,2.01019558203125,2.01911701796875,2.01803863203125,1.99832200214844,2.13506035957031,2.13506035957031,2.13506035957031,2.13506035957031,2.13506035957031,2.13506035957031,2.13506035957031,0.561783249023438,0.932657709960937,1.32848130957031,1.52337377832031,1.82218857714844,1.82250624238281,1.82250624238281,0.561783249023438,0.932657709960937,1.33517515332031,1.56262646582031,1.84391612988281,1.84574995136719,1.84574995136719,0.561783249023438,0.932657709960937,1.33771331738281,1.57315236425781,1.97500986523438,1.98559205078125,1.98559205078125,0.561783249023438,0.932657709960937,1.33771331738281,1.57315236425781,1.97500986523438,1.98482163671875,1.98482163671875,0.561783249023438,0.932657709960937,1.33771331738281,1.57315236425781,1.97500986523438,1.98482163671875,1.98482163671875,0.561783249023438,0.932657709960937,1.33771331738281,1.57315236425781,2.00791751777344,1.98482163671875,1.98482163671875,0.561783249023438,0.932657709960937,1.33771331738281,1.57315236425781,1.97394215039063,1.97624905761719,1.97624905761719,0.567714365234375,0.924803869140625,1.31137648632813,1.4712092421875,1.47585609765625,1.47585609765625,1.47585609765625,0.567714365234375,0.929103603515625,1.3002273828125,1.53889725585937,1.54144562109375,1.54144562109375,1.54144562109375,0.567714365234375,0.931962912109375,1.33808104492187,1.75805367382813,1.76115238476563,1.76115238476563,1.76115238476563,0.567714365234375,0.931962912109375,1.33808104492187,1.8891259328125,1.88362126367188,1.88362126367188,1.88362126367188,0.567714365234375,0.931962912109375,1.33808104492187,1.8891259328125,1.88556633789062,1.88556633789062,1.88556633789062,0.567714365234375,0.931962912109375,1.33808104492187,1.8891259328125,1.88556633789062,1.88556633789062,1.88556633789062,0.567714365234375,0.931962912109375,1.33808104492187,1.8891259328125,1.88633675195313,1.88633675195313,1.88633675195313,1.935546875,2.003515625,1.6849609375
78,156,0.614493195117187,1.02379812050781,1.32803131972656,1.49682406699219,1.41615387089844,1.42849045097656,0.615423166796875,1.03984685253906,1.36890730488281,1.47440736933594,1.47338440449219,1.49806409765625,1.48017444238281,0.677291156640625,1.06656408378906,1.43623514453125,1.70498585234375,1.85603198183594,1.71118738515625,1.63080618417969,0.678502202734375,1.0807538296875,1.48907264042969,1.86772839726563,1.87098773964844,1.88122279765625,1.88826040839844,0.678807310742187,1.09846678261719,1.44006496445312,1.92801847929688,1.94675675078125,1.93643690214844,1.93395364160156,0.678807310742187,1.08429937050781,1.42173279140625,1.96100998046875,1.96955150273437,1.97159139414062,1.96920538613281,2.1422097171875,2.1422097171875,2.1422097171875,2.1422097171875,2.1422097171875,2.1422097171875,2.1422097171875,0.566227844726563,0.941557579101562,1.33228965917969,1.53188574902344,1.80438271191406,1.80470037714844,1.80470037714844,0.566227844726563,0.941557579101562,1.33930126464844,1.57099506933594,1.83003204003906,1.83125827558594,1.83125827558594,0.566227844726563,0.941557579101562,1.34183942871094,1.58258638574219,1.92086111132812,1.93040084179687,1.93040084179687,0.566227844726563,0.941557579101562,1.34183942871094,1.58258638574219,1.92086111132812,1.92963042773437,1.92963042773437,0.566227844726563,0.941557579101562,1.34183942871094,1.58258638574219,1.92086111132812,1.92963042773437,1.92963042773437,0.566227844726563,0.941557579101562,1.34183942871094,1.58258638574219,1.96092897558594,1.92963042773437,1.92963042773437,0.566227844726563,0.941557579101562,1.34183942871094,1.58258638574219,1.91911246875,1.92105784863281,1.92105784863281,0.570966381835938,0.932382452148437,1.31424038964844,1.47378271386719,1.47704408886719,1.47704408886719,1.47704408886719,0.570966381835938,0.938425528320313,1.30512450683594,1.54273898535156,1.54439838964844,1.54439838964844,1.54439838964844,0.570966381835938,0.942927616210937,1.34506467285156,1.76542915527344,1.76810195019531,1.76810195019531,1.76810195019531,0.570966381835938,0.942927616210937,1.34506467285156,1.87996750019531,1.87475426074219,1.87475426074219,1.87475426074219,0.570966381835938,0.942927616210937,1.34506467285156,1.87996750019531,1.87695602832031,1.87695602832031,1.87695602832031,0.570966381835938,0.942927616210937,1.34506467285156,1.87996750019531,1.87695602832031,1.87695602832031,1.87695602832031,0.570966381835938,0.942927616210937,1.34506467285156,1.87996750019531,1.87772644238281,1.87772644238281,1.87772644238281,1.933984375,2.00078125,1.7052734375
79,158,0.612824105273437,1.0215184890625,1.31815580644531,1.50730200449219,1.40470249980469,1.43584631425781,0.61408780078125,1.04184379003906,1.36315406855469,1.48216543769531,1.47218610664062,1.49805332519531,1.48656332558594,0.678637660546875,1.06875498808594,1.42997547167969,1.72652808964844,1.868720325,1.71846891953125,1.6618518640625,0.678822437890625,1.08668835722656,1.48426175957031,1.89858360136719,1.89586532558594,1.92723808085937,1.92817414199219,0.678313134960937,1.10191594082031,1.43668932011719,1.96536328007812,1.98671342949219,1.97488554199219,1.97301370136719,0.678313134960937,1.08689713027344,1.42633901875,2.00078727265625,2.0108188265625,2.00852205,2.02006100800781,2.165309478125,2.165309478125,2.165309478125,2.165309478125,2.165309478125,2.165309478125,2.165309478125,0.567768374023437,0.943503208007813,1.33100919042969,1.53108026269531,1.81908435058594,1.81940201582031,1.81940201582031,0.567768374023437,0.943503208007813,1.33823401855469,1.57208641699219,1.84732166699219,1.84832635957031,1.84832635957031,0.567768374023437,0.943503208007813,1.34077218261719,1.58352457714844,1.93980721875,1.95048583789062,1.95048583789062,0.567768374023437,0.943503208007813,1.34077218261719,1.58352457714844,1.93980721875,1.94971542382813,1.94971542382813,0.567768374023437,0.943503208007813,1.34077218261719,1.58352457714844,1.93980721875,1.94971542382813,1.94971542382813,0.567768374023437,0.943503208007813,1.34077218261719,1.58352457714844,1.97620138261719,1.94971542382813,1.94971542382813,0.567768374023437,0.943503208007813,1.34077218261719,1.58352457714844,1.93762825,1.94029668457031,1.94029668457031,0.573607166992187,0.933978286132813,1.30451424316406,1.46652115917969,1.47125250292969,1.47125250292969,1.47125250292969,0.573607166992187,0.939104872070312,1.30001668261719,1.54375942675781,1.54713705957031,1.54713705957031,1.54713705957031,0.573607166992187,0.942699098632812,1.34299890136719,1.77952915332031,1.78260920214844,1.78260920214844,1.78260920214844,0.573607166992187,0.942699098632812,1.34299890136719,1.88850591621094,1.88250073730469,1.88250073730469,1.88250073730469,0.573607166992187,0.942699098632812,1.34299890136719,1.88850591621094,1.88572927832031,1.88572927832031,1.88572927832031,0.573607166992187,0.942699098632812,1.34299890136719,1.88850591621094,1.88572927832031,1.88572927832031,1.88572927832031,0.573607166992187,0.942699098632812,1.34299890136719,1.88850591621094,1.88649969238281,1.88649969238281,1.88649969238281,1.95478515625,2.0015625,1.6892578125
80,160,0.612318846484375,1.01908634453125,1.33757364628906,1.51926866503906,1.40487442363281,1.43514302714844,0.614392740625,1.03997517558594,1.37027089746094,1.48320546152344,1.46764318125,1.50322492324219,1.49175849003906,0.676275306640625,1.06912223417969,1.441543734375,1.74708403203125,1.89811810234375,1.72831635117188,1.672410715625,0.676649478125,1.08756462949219,1.49684520585938,1.92792440996094,1.91893129707031,1.95191936308594,1.94956446738281,0.676144508984375,1.10044023046875,1.45535443339844,1.98840487480469,2.00718115019531,1.99823299746094,1.98466030332031,0.676144508984375,1.08472044335937,1.43320245839844,2.02047440625,2.0279319875,2.0321253125,2.03648221621094,2.20442848476563,2.20442848476563,2.20442848476563,2.20442848476563,2.20442848476563,2.20442848476563,2.20442848476563,0.566290897460937,0.939089275390625,1.33501088671875,1.5364502578125,1.81685511523438,1.81717278046875,1.81717278046875,0.566290897460937,0.939089275390625,1.34347690234375,1.58152897265625,1.84820169335938,1.84886881757812,1.84886881757812,0.566290897460937,0.939089275390625,1.34601506640625,1.59386282421875,1.95977550683594,1.97111952246094,1.97111952246094,0.566290897460937,0.939089275390625,1.34601506640625,1.59386282421875,1.95977550683594,1.97022070605469,1.97022070605469,0.566290897460937,0.939089275390625,1.34601506640625,1.59386282421875,1.95977550683594,1.97022070605469,1.97022070605469,0.566290897460937,0.939089275390625,1.34601506640625,1.59386282421875,2.01097658105469,1.97022070605469,1.97022070605469,0.566290897460937,0.939089275390625,1.34601506640625,1.59386282421875,1.95759653808594,1.95995580664063,1.95995580664063,0.571605567382813,0.936054329101562,1.31794750488281,1.47820077246094,1.48137765917969,1.48137765917969,1.48137765917969,0.571605567382813,0.940907362304688,1.31273416503906,1.55449252246094,1.55621030371094,1.55621030371094,1.55621030371094,0.571605567382813,0.943035581054687,1.34896378808594,1.78840889746094,1.79077603613281,1.79077603613281,1.79077603613281,0.571605567382813,0.943035581054687,1.34896378808594,1.90322959394531,1.89659755566406,1.89659755566406,1.89659755566406,0.571605567382813,0.943035581054687,1.34896378808594,1.90322959394531,1.89898703613281,1.89898703613281,1.89898703613281,0.571605567382813,0.943035581054687,1.34896378808594,1.90322959394531,1.89898703613281,1.89898703613281,1.89898703613281,0.571605567382813,0.943035581054687,1.34896378808594,1.90322959394531,1.89988585253906,1.89988585253906,1.89988585253906,1.95791015625,2.0505859375,1.7126953125
81,162,0.60635600703125,1.01217390800781,1.32868952519531,1.51094052675781,1.40048252617187,1.43624724199219,0.607864316601562,1.03730846230469,1.37035027167969,1.47009946894531,1.47780941816406,1.495660378125,1.47955300449219,0.670152841601563,1.06167222285156,1.44514859667969,1.70240802265625,1.822875559375,1.72220754296875,1.63112960273438,0.669207709375,1.07678619257812,1.49095418183594,1.88399721113281,1.90541795332031,1.91773364960937,1.91916236347656,0.668872788476563,1.08901008085938,1.45402836445313,1.99287401386719,1.99873321894531,1.96958782246094,1.99508077363281,0.668872788476563,1.07553387753906,1.43238394238281,2.00954646425781,2.05406065527344,2.05328863066406,1.99146938925781,2.19741552988281,2.19741552988281,2.19741552988281,2.19741552988281,2.19741552988281,2.19741552988281,2.19741552988281,0.56138887109375,0.93788241796875,1.34009750195312,1.548677828125,1.84422004101562,1.84453770625,1.84453770625,0.56138887109375,0.93788241796875,1.3417875234375,1.59458500195312,1.86528807617188,1.8672196046875,1.8672196046875,0.56138887109375,0.93788241796875,1.346017796875,1.59903317578125,1.93227491503906,1.94662158105469,1.94662158105469,0.56138887109375,0.93788241796875,1.346017796875,1.59903317578125,1.93227491503906,1.94559436230469,1.94559436230469,0.56138887109375,0.93788241796875,1.346017796875,1.59903317578125,1.93227491503906,1.94559436230469,1.94559436230469,0.56138887109375,0.93788241796875,1.346017796875,1.59903317578125,1.99124621523438,1.94559436230469,1.94559436230469,0.56138887109375,0.93788241796875,1.346017796875,1.59903317578125,1.93356589355469,1.93575254296875,1.93575254296875,0.56787451953125,0.929399447265625,1.31051477539063,1.45643939453125,1.46100176171875,1.46100176171875,1.46100176171875,0.56787451953125,0.934435583984375,1.30387816601563,1.5455113046875,1.54847170117188,1.54847170117188,1.54847170117188,0.56787451953125,0.93690104296875,1.34861128320312,1.78383912890625,1.78670299414062,1.78670299414062,1.78670299414062,0.56787451953125,0.93690104296875,1.34861128320312,1.90930665351562,1.90192925,1.90192925,1.90192925,0.56787451953125,0.93690104296875,1.34861128320312,1.90930665351562,1.9019882265625,1.9019882265625,1.9019882265625,0.56787451953125,0.93690104296875,1.34861128320312,1.90930665351562,1.9019882265625,1.9019882265625,1.9019882265625,0.56787451953125,0.93690104296875,1.34861128320312,1.90930665351562,1.9030154453125,1.9030154453125,1.9030154453125,1.945703125,2.0248046875,1.72275390625
82,164,0.607978773242187,1.03467222402344,1.36438643886719,1.53563916738281,1.44252864628906,1.45507014433594,0.609468072070313,1.05387269042969,1.40622768574219,1.50180760996094,1.50808416464844,1.52429077011719,1.50767675097656,0.67503884296875,1.08301859941406,1.46595676660156,1.72948042949219,1.86709670253906,1.7346782578125,1.65476670761719,0.675893527734375,1.092266634375,1.51950536992188,1.89301894804688,1.91504638574219,1.91674525371094,1.91776470605469,0.67538583984375,1.11152730195313,1.47191865976563,1.98197400566406,2.00019093242188,1.97969897832031,1.98474053496094,0.67538583984375,1.09912334101562,1.45317158027344,2.00856917617187,2.064016875,2.04896398125,2.01715714179688,2.18706650917969,2.18706650917969,2.18706650917969,2.18706650917969,2.18706650917969,2.18706650917969,2.18706650917969,0.564297897460938,0.945688321289063,1.34642113964844,1.57348639746094,1.86193224121094,1.86224990644531,1.86224990644531,0.564297897460938,0.945688321289063,1.35466171386719,1.61923426464844,1.88148895214844,1.88437781074219,1.88437781074219,0.564297897460938,0.945688321289063,1.35804593261719,1.62574529589844,1.95656119140625,1.96426798242188,1.96426798242188,0.564297897460938,0.945688321289063,1.35804593261719,1.62574529589844,1.95656119140625,1.96375437304687,1.96375437304687,0.564297897460938,0.945688321289063,1.35804593261719,1.62574529589844,1.95656119140625,1.96375437304687,1.96375437304687,0.564297897460938,0.945688321289063,1.35804593261719,1.62574529589844,2.00436732578125,1.96375437304687,1.96375437304687,0.564297897460938,0.945688321289063,1.35804593261719,1.62574529589844,1.95465459375,1.95645103417969,1.95645103417969,0.570537119140625,0.940458310546875,1.32652663671875,1.49508883789063,1.49809674804687,1.49809674804687,1.49809674804687,0.570537119140625,0.944826443359375,1.3155039453125,1.57763081640625,1.579676140625,1.579676140625,1.579676140625,0.570537119140625,0.94673009765625,1.35582337695312,1.797608,1.79995153515625,1.79995153515625,1.79995153515625,0.570537119140625,0.94673009765625,1.35582337695312,1.91437869257812,1.908822234375,1.908822234375,1.908822234375,0.570537119140625,0.94673009765625,1.35582337695312,1.91437869257812,1.91096469140625,1.91096469140625,1.91096469140625,0.570537119140625,0.94673009765625,1.35582337695312,1.91437869257812,1.91096469140625,1.91096469140625,1.91096469140625,0.570537119140625,0.94673009765625,1.35582337695312,1.91437869257812,1.91147830078125,1.91147830078125,1.91147830078125,1.96923828125,2.03662109375,1.7302734375
83,166,0.605161642382812,1.00073268144531,1.30878014433594,1.48000465527344,1.3919724578125,1.41098970878906,0.6065129546875,1.02624714121094,1.35893640800781,1.44929156269531,1.46041996894531,1.46622378085937,1.46688546699219,0.671513311132813,1.05930511796875,1.4141105625,1.65933401054688,1.800603559375,1.68020549296875,1.58350939609375,0.672704899414063,1.07029180820312,1.47282884257813,1.83696667167969,1.85142972832031,1.85777946660156,1.85756586035156,0.671610852148438,1.09162527988281,1.43024583652344,1.92615283964844,1.93598983378906,1.90990205722656,1.92200049472656,0.671610852148438,1.07971878964844,1.42303408535156,1.93806435292969,1.99484641386719,1.98338996152344,1.95802217460938,2.15021097109375,2.15021097109375,2.15021097109375,2.15021097109375,2.15021097109375,2.15021097109375,2.15021097109375,0.5627251953125,0.94352194140625,1.3368884921875,1.54131686914062,1.83082379296875,1.83114145820312,1.83114145820312,0.5627251953125,0.94352194140625,1.34328496679688,1.5812724375,1.83613366210937,1.8382229171875,1.8382229171875,0.5627251953125,0.94352194140625,1.34666918554688,1.58916829101563,1.91309141894531,1.92334977050781,1.92334977050781,0.5627251953125,0.94352194140625,1.34666918554688,1.58916829101563,1.91309141894531,1.92339898925781,1.92339898925781,0.5627251953125,0.94352194140625,1.34666918554688,1.58916829101563,1.91309141894531,1.92339898925781,1.92339898925781,0.5627251953125,0.94352194140625,1.34666918554688,1.58916829101563,1.9629038859375,1.92339898925781,1.92339898925781,0.5627251953125,0.94352194140625,1.34666918554688,1.58916829101563,1.91132100683594,1.91440333007812,1.91440333007812,0.569830572265625,0.936324447265625,1.30780908203125,1.4530539375,1.4576163046875,1.4576163046875,1.4576163046875,0.569830572265625,0.940176498046875,1.29542472265625,1.53538202734375,1.53834242382812,1.53834242382812,1.53834242382812,0.569830572265625,0.94239277734375,1.33236017773437,1.75189800585937,1.75493583203125,1.75493583203125,1.75493583203125,0.569830572265625,0.94239277734375,1.33236017773437,1.8801047296875,1.87457027148438,1.87457027148438,1.87457027148438,0.569830572265625,0.94239277734375,1.33236017773437,1.8801047296875,1.87807534765625,1.87807534765625,1.87807534765625,0.569830572265625,0.94239277734375,1.33236017773437,1.8801047296875,1.87807534765625,1.87807534765625,1.87807534765625,0.569830572265625,0.94239277734375,1.33236017773437,1.8801047296875,1.87802612890625,1.87802612890625,1.87802612890625,1.9431640625,2.032421875,1.72158203125
84,168,0.605142847265625,1.01317617167969,1.28148928535156,1.47130877246094,1.3904360125,1.41573769550781,0.60654958984375,1.03198037597656,1.33544227011719,1.46155311191406,1.45660656269531,1.453645415625,1.45669942988281,0.670945371289063,1.06137114316406,1.40615015136719,1.6835977296875,1.77039147050781,1.68831874746094,1.59737966386719,0.671760571679688,1.07337226074219,1.45793961347656,1.84716368574219,1.86570763222656,1.88094380429687,1.87468268496094,0.670520364257812,1.09260234472656,1.41470796777344,1.93646587851563,1.94266408417969,1.92332206855469,1.93843719550781,0.670520364257812,1.07796520957031,1.41058653925781,1.95472371269531,2.00507045917969,2.00432081542969,1.93843438242188,2.13921925644531,2.13921925644531,2.13921925644531,2.13921925644531,2.13921925644531,2.13921925644531,2.13921925644531,0.564143536132813,0.931123649414062,1.33519250097656,1.53189283691406,1.82539085253906,1.82570851777344,1.82570851777344,0.564143536132813,0.931123649414062,1.34518146972656,1.57010306738281,1.84553745410156,1.84603301386719,1.84603301386719,0.564143536132813,0.931123649414062,1.34856568847656,1.57729558691406,1.92554638476562,1.9379429140625,1.9379429140625,0.564143536132813,0.931123649414062,1.34856568847656,1.57729558691406,1.92554638476562,1.9371725,1.9371725,0.564143536132813,0.931123649414062,1.34856568847656,1.57729558691406,1.92554638476562,1.9371725,1.9371725,0.564143536132813,0.931123649414062,1.34856568847656,1.57729558691406,1.97619842988281,1.9371725,1.9371725,0.564143536132813,0.931123649414062,1.34856568847656,1.57729558691406,1.9248872265625,1.92733068066406,1.92733068066406,0.570201083007812,0.930842311523438,1.29642163769531,1.46291041894531,1.46634077050781,1.46634077050781,1.46634077050781,0.570201083007812,0.936406661132812,1.29792798339844,1.53857076660156,1.54039914746094,1.54039914746094,1.54039914746094,0.570201083007812,0.938622940429687,1.33768888574219,1.76011102441406,1.76281611621094,1.76281611621094,1.76281611621094,0.570201083007812,0.938622940429687,1.33768888574219,1.88496781074219,1.87517566308594,1.87517566308594,1.87517566308594,0.570201083007812,0.938622940429687,1.33768888574219,1.88496781074219,1.87803937207031,1.87803937207031,1.87803937207031,0.570201083007812,0.938622940429687,1.33768888574219,1.88496781074219,1.87803937207031,1.87803937207031,1.87803937207031,0.570201083007812,0.938622940429687,1.33768888574219,1.88496781074219,1.87880978613281,1.87880978613281,1.87880978613281,1.94853515625,1.9912109375,1.702734375
85,170,0.6031398609375,1.00299982226562,1.31072193925781,1.49287996035156,1.39481810039063,1.41752470957031,0.603957392578125,1.02149265175781,1.34663914550781,1.46411045449219,1.45172816757813,1.46479144980469,1.46980029628906,0.666224115625,1.05364829746094,1.42278777050781,1.68283445429687,1.79021262402344,1.69822525878906,1.59148291816406,0.666378821484375,1.06713399902344,1.47226772480469,1.83652476875,1.84659904785156,1.8703693375,1.86408493535156,0.666095973632812,1.08366126484375,1.42840701171875,1.93650068222656,1.94492941035156,1.91748809238281,1.92730171464844,0.666095973632812,1.06606072167969,1.42009600058594,1.95653081113281,2.00953809433594,1.99942246035156,1.95132357265625,2.13686719296875,2.13686719296875,2.13686719296875,2.13686719296875,2.13686719296875,2.13686719296875,2.13686719296875,0.560147129882812,0.920839499023438,1.33024310449219,1.53616938964844,1.83395057128906,1.83426823652344,1.83426823652344,0.560147129882812,0.920839499023438,1.33580303027344,1.57795980371094,1.86029917285156,1.86200411347656,1.86200411347656,0.560147129882812,0.920839499023438,1.33918724902344,1.58093454199219,1.91284228320312,1.92540505273437,1.92540505273437,0.560147129882812,0.920839499023438,1.33918724902344,1.58093454199219,1.91284228320312,1.92532586914062,1.92532586914062,0.560147129882812,0.920839499023438,1.33918724902344,1.58093454199219,1.91284228320312,1.92532586914062,1.92532586914062,0.560147129882812,0.920839499023438,1.33918724902344,1.58093454199219,1.96017623789063,1.92532586914062,1.92532586914062,0.560147129882812,0.920839499023438,1.33918724902344,1.58093454199219,1.91259168164062,1.91590712988281,1.91590712988281,0.5674152578125,0.917672927734375,1.30074376171875,1.461669765625,1.46631662109375,1.46631662109375,1.46631662109375,0.5674152578125,0.9219991640625,1.2967194921875,1.53490075976563,1.53908154882813,1.53908154882813,1.53908154882813,0.5674152578125,0.92377380078125,1.33572658203125,1.768834796875,1.77176947265625,1.77176947265625,1.77176947265625,0.5674152578125,0.92377380078125,1.33572658203125,1.89214281171875,1.88349553515625,1.88349553515625,1.88349553515625,0.5674152578125,0.92377380078125,1.33572658203125,1.89214281171875,1.88552191992187,1.88552191992187,1.88552191992187,0.5674152578125,0.92377380078125,1.33572658203125,1.89214281171875,1.88552191992187,1.88552191992187,1.88552191992187,0.5674152578125,0.92377380078125,1.33572658203125,1.89214281171875,1.88652713867187,1.88652713867187,1.88652713867187,1.96455078125,2.009375,1.69580078125
86,172,0.596769886914062,1.01187737578125,1.30301309003906,1.48062732441406,1.39919194511719,1.41488202128906,0.59843540703125,1.03498998808594,1.35774931074219,1.46212183144531,1.46495531835938,1.47362073886719,1.46450718222656,0.660156618554688,1.05655819257813,1.41873863378906,1.69675512617187,1.82288585527344,1.6903214046875,1.60285777089844,0.6605523421875,1.07392530253906,1.46541315742187,1.84624174726562,1.86570465644531,1.86929699824219,1.86467770917969,0.660024466992188,1.08728822207031,1.42071914042969,1.92519822382813,1.93195249335938,1.91503116777344,1.93234065058594,0.660024466992188,1.07020934902344,1.40957159003906,1.95040486425781,2.01496070214844,2.00024190996094,1.97934490976563,2.17078426914062,2.17078426914062,2.17078426914062,2.17078426914062,2.17078426914062,2.17078426914062,2.17078426914062,0.554251739257812,0.927997534179687,1.32922848535156,1.52702838378906,1.83907628222656,1.83939394746094,1.83939394746094,0.554251739257812,0.927997534179687,1.34019050292969,1.56904690332031,1.85297327050781,1.85398748457031,1.85398748457031,0.554251739257812,0.927997534179687,1.34357472167969,1.57157950683594,1.92788434570313,1.93929128320313,1.93929128320313,0.554251739257812,0.927997534179687,1.34357472167969,1.57157950683594,1.92788434570313,1.93895529492188,1.93895529492188,0.554251739257812,0.927997534179687,1.34357472167969,1.57157950683594,1.92788434570313,1.93895529492188,1.93895529492188,0.554251739257812,0.927997534179687,1.34357472167969,1.57157950683594,1.97572514628906,1.93895529492188,1.93895529492188,0.554251739257812,0.927997534179687,1.34357472167969,1.57157950683594,1.92665867578125,1.92953655566406,1.92953655566406,0.560133491210937,0.921131096679688,1.30463895996094,1.46245905175781,1.46735937207031,1.46735937207031,1.46735937207031,0.560133491210937,0.926928592773437,1.30223954589844,1.53732080566406,1.54164966503906,1.54164966503906,1.54164966503906,0.560133491210937,0.928261358398437,1.34109774902344,1.77214542480469,1.77525781347656,1.77525781347656,1.77525781347656,0.560133491210937,0.928261358398437,1.34109774902344,1.87554819550781,1.86541282910156,1.86541282910156,1.86541282910156,0.560133491210937,0.928261358398437,1.34109774902344,1.87554819550781,1.86865154199219,1.86865154199219,1.86865154199219,0.560133491210937,0.928261358398437,1.34109774902344,1.87554819550781,1.86865154199219,1.86865154199219,1.86865154199219,0.560133491210937,0.928261358398437,1.34109774902344,1.87554819550781,1.86898753027344,1.86898753027344,1.86898753027344,1.94296875,2.010546875,1.7060546875
87,174,0.6008975421875,1.0108944609375,1.30760893105469,1.47272174980469,1.39421992265625,1.41548659589844,0.602610177539063,1.03129130996094,1.35438290292969,1.46979838964844,1.4669592203125,1.47268121933594,1.47418919863281,0.6620934734375,1.05932747871094,1.42289280761719,1.67391873027344,1.80302571386719,1.68744311972656,1.60912053027344,0.661786415039062,1.07114908359375,1.4678290671875,1.85431755058594,1.87286668457031,1.87461497382812,1.87665179902344,0.661316172460938,1.08721436777344,1.42332631113281,1.93287032832031,1.94215410527344,1.92605772167969,1.93832773535156,0.661316172460938,1.06916721152344,1.418045571875,1.95460947421875,2.02179970546875,2.0014558078125,1.96967216679688,2.16463757460938,2.16463757460938,2.16463757460938,2.16463757460938,2.16463757460938,2.16463757460938,2.16463757460938,0.557334319335937,0.930193518554688,1.33401229394531,1.53734508300781,1.83784076855469,1.83815843378906,1.83815843378906,0.557334319335937,0.930193518554688,1.34186003027344,1.57835041894531,1.84748445019531,1.84945139472656,1.84945139472656,0.557334319335937,0.930193518554688,1.34524424902344,1.58216738183594,1.91437358398437,1.92758196289063,1.92758196289063,0.557334319335937,0.930193518554688,1.34524424902344,1.58216738183594,1.91437358398437,1.92655474414062,1.92655474414062,0.557334319335937,0.930193518554688,1.34524424902344,1.58216738183594,1.91437358398437,1.92655474414062,1.92655474414062,0.557334319335937,0.930193518554688,1.34524424902344,1.58216738183594,1.96815396894531,1.92655474414062,1.92655474414062,0.557334319335937,0.930193518554688,1.34524424902344,1.58216738183594,1.91357824023438,1.91671292480469,1.91671292480469,0.562313844726562,0.925423477539062,1.31224972558594,1.47533096191406,1.48006230566406,1.48006230566406,1.48006230566406,0.562313844726562,0.930576311523438,1.30349186816406,1.54780519824219,1.55157395605469,1.55157395605469,1.55157395605469,0.562313844726562,0.932993977539062,1.34823160058594,1.76346707910156,1.76656574707031,1.76656574707031,1.76656574707031,0.562313844726562,0.932993977539062,1.34823160058594,1.87559162910156,1.86770592675781,1.86770592675781,1.86770592675781,0.562313844726562,0.932993977539062,1.34823160058594,1.87559162910156,1.87045068066406,1.87045068066406,1.87045068066406,0.562313844726562,0.932993977539062,1.34823160058594,1.87559162910156,1.87045068066406,1.87045068066406,1.87045068066406,0.562313844726562,0.932993977539062,1.34823160058594,1.87559162910156,1.87147789941406,1.87147789941406,1.87147789941406,1.9412109375,1.98173828125,1.7033203125
88,176,0.605462293359375,1.01930672226562,1.31745079199219,1.49550650722656,1.39345985332031,1.42695226542969,0.606457375195313,1.03447204199219,1.37020468496094,1.47808769746094,1.4752895125,1.48825974394531,1.47561242246094,0.669990555664063,1.06240519765625,1.43392435449219,1.69873319179687,1.83697621347656,1.70699209140625,1.61338112324219,0.670090378125,1.07465718378906,1.48133314589844,1.87813943789063,1.89671591269531,1.90390687734375,1.90011644003906,0.669774020898438,1.09094443457031,1.43289892988281,1.95451802773437,1.96422733242187,1.94607148652344,1.95516122011719,0.669774020898438,1.07211484082031,1.42647160644531,1.97777003496094,2.04105025605469,2.02243359667969,2.02202067050781,2.18586326074219,2.18586326074219,2.18586326074219,2.18586326074219,2.18586326074219,2.18586326074219,2.18586326074219,0.563018985351562,0.931765950195312,1.33368245605469,1.54060952441406,1.84597628027344,1.84629394550781,1.84629394550781,0.563018985351562,0.931765950195312,1.34498810058594,1.58142183105469,1.86241373535156,1.86509962324219,1.86509962324219,0.563018985351562,0.931765950195312,1.34921837402344,1.59223917089844,1.947218859375,1.95754157617188,1.95754157617188,0.563018985351562,0.931765950195312,1.34921837402344,1.59223917089844,1.947218859375,1.95815362304688,1.95815362304688,0.563018985351562,0.931765950195312,1.34921837402344,1.59223917089844,1.947218859375,1.95815362304688,1.95815362304688,0.563018985351562,0.931765950195312,1.34921837402344,1.59223917089844,1.99913550292969,1.95815362304688,1.95815362304688,0.563018985351562,0.931765950195312,1.34921837402344,1.59223917089844,1.94585700390625,1.94873488378906,1.94873488378906,0.569143111328125,0.930910875,1.30723203125,1.47253511132812,1.47709747851563,1.47709747851563,1.47709747851563,0.569143111328125,0.935506740234375,1.30547663476563,1.55185676171875,1.55442603320313,1.55442603320313,1.55442603320313,0.569143111328125,0.93811414453125,1.34539322851562,1.78261278125,1.785505234375,1.785505234375,1.785505234375,0.569143111328125,0.93811414453125,1.34539322851562,1.89806747578125,1.89040777929688,1.89040777929688,1.89040777929688,0.569143111328125,0.93811414453125,1.34539322851562,1.89806747578125,1.89355538476563,1.89355538476563,1.89355538476563,0.569143111328125,0.93811414453125,1.34539322851562,1.89806747578125,1.89355538476563,1.89355538476563,1.89355538476563,0.569143111328125,0.93811414453125,1.34539322851562,1.89806747578125,1.89280715234375,1.89280715234375,1.89280715234375,1.95634765625,2.0138671875,1.7048828125
89,178,0.606538989648437,1.01437797753906,1.3063454765625,1.50185052226562,1.40237405859375,1.43355679492188,0.607520220898437,1.0360957234375,1.3501670765625,1.47281376835937,1.47793377910156,1.4808358390625,1.48111361953125,0.668954363671875,1.06275624355469,1.43279166699219,1.7040064359375,1.82977761523437,1.7109420765625,1.62228145546875,0.669459674023438,1.0770027375,1.47977248378906,1.88069560488281,1.911835228125,1.92327243300781,1.91410123984375,0.66931843984375,1.09298474257812,1.4361199015625,1.9742463578125,1.98425142421875,1.967793596875,1.97013920742187,0.66931843984375,1.07753608632813,1.4279923265625,1.9895699171875,2.038568125,2.032987009375,2.01670387949219,2.17191016503906,2.17191016503906,2.17191016503906,2.17191016503906,2.17191016503906,2.17191016503906,2.17191016503906,0.559534575195313,0.940724766601562,1.33707509472656,1.52694743457031,1.82199311035156,1.82232102285156,1.82232102285156,0.559534575195313,0.940724766601562,1.34251912597656,1.57005933300781,1.83392045410156,1.83641974941406,1.83641974941406,0.559534575195313,0.940724766601562,1.34590334472656,1.58001310644531,1.94002250292969,1.95058508496094,1.95058508496094,0.559534575195313,0.940724766601562,1.34590334472656,1.58001310644531,1.94002250292969,1.95106872949219,1.95106872949219,0.559534575195313,0.940724766601562,1.34590334472656,1.58001310644531,1.94002250292969,1.95106872949219,1.95106872949219,0.559534575195313,0.940724766601562,1.34590334472656,1.58001310644531,1.98974372597656,1.95106872949219,1.95106872949219,0.559534575195313,0.940724766601562,1.34590334472656,1.58001310644531,1.93811590527344,1.94116873925781,1.94116873925781,0.565472552734375,0.933460275390625,1.31086494335938,1.4758158046875,1.4802091953125,1.4802091953125,1.4802091953125,0.565472552734375,0.937746875,1.30232670117187,1.54856527929687,1.55096557421875,1.55096557421875,1.55096557421875,0.565472552734375,0.94015746875,1.34228070117188,1.77587589257813,1.77863665039063,1.77863665039063,1.77863665039063,0.565472552734375,0.94015746875,1.34228070117188,1.89440668398437,1.89011956445313,1.89011956445313,1.89011956445313,0.565472552734375,0.94015746875,1.34228070117188,1.89440668398437,1.89268646679688,1.89268646679688,1.89268646679688,0.565472552734375,0.94015746875,1.34228070117188,1.89440668398437,1.89268646679688,1.89268646679688,1.89268646679688,0.565472552734375,0.94015746875,1.34228070117188,1.89440668398437,1.89220282226562,1.89220282226562,1.89220282226562,1.93369140625,2.01142578125,1.68701171875
90,180,0.6051775453125,1.0011885015625,1.28279373984375,1.46907661835938,1.36137973925781,1.38721338085938,0.606367021875,1.02606026933594,1.31917556230469,1.43406361640625,1.428689221875,1.44172454277344,1.42605217832031,0.66734109296875,1.04871168203125,1.38459612207031,1.65220558632813,1.75118544785156,1.6557557484375,1.57525498652344,0.667101991210937,1.06502169648438,1.43831276894531,1.81746216347656,1.83251456503906,1.84781254921875,1.85013887246094,0.666768003125,1.07938156171875,1.39646904609375,1.90543294765625,1.9100867796875,1.90152800332031,1.89301742714844,0.666768003125,1.063864284375,1.38217335683594,1.92059130585938,1.98819420019531,1.98226975742188,1.96774366542969,2.12889289570313,2.12889289570313,2.12889289570313,2.12889289570313,2.12889289570313,2.12889289570313,2.12889289570313,0.561648899414062,0.927520588867187,1.31265185839844,1.50120309277344,1.79396597949219,1.79429389199219,1.79429389199219,0.561648899414062,0.927520588867187,1.32170711035156,1.53888512011719,1.80288059082031,1.80483182167969,1.80483182167969,0.561648899414062,0.927520588867187,1.32424527441406,1.54284190332031,1.87685565332031,1.88636125683594,1.88636125683594,0.561648899414062,0.927520588867187,1.32424527441406,1.54284190332031,1.87685565332031,1.88671649902344,1.88671649902344,0.561648899414062,0.927520588867187,1.32424527441406,1.54284190332031,1.87685565332031,1.88671649902344,1.88671649902344,0.561648899414062,0.927520588867187,1.32424527441406,1.54284190332031,1.92819849746094,1.88671649902344,1.88671649902344,0.561648899414062,0.927520588867187,1.32424527441406,1.54284190332031,1.87467668457031,1.87723958886719,1.87723958886719,0.567940482421875,0.9205270703125,1.28810271679688,1.43182853710938,1.43639090429687,1.43639090429687,1.43639090429687,0.567940482421875,0.92570540234375,1.27284784570312,1.50623398046875,1.50969089648438,1.50969089648438,1.50969089648438,0.567940482421875,0.928514193359375,1.30740209765625,1.7287114140625,1.73171195898438,1.73171195898438,1.73171195898438,0.567940482421875,0.928514193359375,1.30740209765625,1.84671754335937,1.84148626757813,1.84148626757813,1.84148626757813,0.567940482421875,0.928514193359375,1.30740209765625,1.84671754335937,1.84612686914063,1.84612686914063,1.84612686914063,0.567940482421875,0.928514193359375,1.30740209765625,1.84671754335937,1.84612686914063,1.84612686914063,1.84612686914063,0.567940482421875,0.928514193359375,1.30740209765625,1.84671754335937,1.84577162695313,1.84577162695313,1.84577162695313,1.91044921875,1.9876953125,1.67255859375
91,182,0.60809408125,1.0264712765625,1.37067012851563,1.53789317851563,1.41547271484375,1.45345533242188,0.60970625078125,1.05161586269531,1.41949726035156,1.50263378515625,1.50763942734375,1.50309953339844,1.50329216464844,0.6722339421875,1.07694052851562,1.48686120996094,1.73168845097656,1.84779211640625,1.73565158476563,1.62049143867188,0.672886686523438,1.09086959628906,1.53664141875,1.86668586699219,1.88133958847656,1.878610878125,1.87289214941406,0.672230859960938,1.10546494394531,1.48777908164063,1.95007445820313,1.94767931230469,1.91973505957031,1.94466365722656,0.672230859960938,1.09470857089844,1.45515280429688,1.95215792148437,1.99157518691406,1.96900891015625,1.95759802519531,2.20230560878906,2.20230560878906,2.20230560878906,2.20230560878906,2.20230560878906,2.20230560878906,2.20230560878906,0.564814282226562,0.9464474609375,1.35183238867187,1.58463184179687,1.874025046875,1.874352959375,1.874352959375,0.564814282226562,0.9464474609375,1.3591358125,1.62306711523437,1.89344043164063,1.89548536757813,1.89548536757813,0.564814282226562,0.9464474609375,1.3633660859375,1.63701706640625,1.97659512109375,1.98511600390625,1.98511600390625,0.564814282226562,0.9464474609375,1.3633660859375,1.63701706640625,1.97659512109375,1.985856453125,1.985856453125,0.564814282226562,0.9464474609375,1.3633660859375,1.63701706640625,1.97659512109375,1.985856453125,1.985856453125,0.564814282226562,0.9464474609375,1.3633660859375,1.63701706640625,2.00688601601562,1.985856453125,1.985856453125,0.564814282226562,0.9464474609375,1.3633660859375,1.63701706640625,1.97620833398438,1.97807186328125,1.97807186328125,0.571157401367188,0.945748569335938,1.33408376855469,1.48373751074219,1.48829987792969,1.48829987792969,1.48829987792969,0.571157401367188,0.950076206054688,1.32210795605469,1.58497620019531,1.58662035644531,1.58662035644531,1.58662035644531,0.571157401367188,0.954646307617187,1.36517192871094,1.81476000292969,1.81744995019531,1.81744995019531,1.81744995019531,0.571157401367188,0.954646307617187,1.36517192871094,1.91898116152344,1.91301752441406,1.91301752441406,1.91301752441406,0.571157401367188,0.954646307617187,1.36517192871094,1.91898116152344,1.91673015527344,1.91673015527344,1.91673015527344,0.571157401367188,0.954646307617187,1.36517192871094,1.91898116152344,1.91673015527344,1.91673015527344,1.91673015527344,0.571157401367188,0.954646307617187,1.36517192871094,1.91898116152344,1.91598970605469,1.91598970605469,1.91598970605469,1.9939453125,2.0572265625,1.7626953125
92,184,0.60862374453125,1.03419600800781,1.35094369765625,1.5108510453125,1.39869455078125,1.44256828554688,0.61077253359375,1.0517971828125,1.38947904765625,1.4895772046875,1.48578933925781,1.47977738398438,1.4966642265625,0.673842852929687,1.07715287050781,1.45385618261719,1.72435463125,1.82787298945312,1.71186105429687,1.63129997578125,0.673515094726563,1.08920332070312,1.51078779628906,1.88352902089844,1.88088329492188,1.89761800429687,1.88965478164063,0.67329429609375,1.10330458339844,1.45992963613281,1.95174761464844,1.95119582460938,1.9291351265625,1.94395238515625,0.67329429609375,1.09159970039063,1.43934323242187,1.95742330117187,1.99814637304687,1.991259915625,1.97192278164063,2.21195020800781,2.21195020800781,2.21195020800781,2.21195020800781,2.21195020800781,2.21195020800781,2.21195020800781,0.56533766796875,0.938281048828125,1.34118625390625,1.5594879375,1.83575737304688,1.83608528554688,1.83608528554688,0.56533766796875,0.938281048828125,1.35146922851562,1.59482773828125,1.86195388476562,1.86488228359375,1.86488228359375,0.56533766796875,0.938281048828125,1.35569950195313,1.60942015039062,1.97633041796875,1.98791530664062,1.98791530664062,0.56533766796875,0.938281048828125,1.35569950195313,1.60942015039062,1.97633041796875,1.98675968554687,1.98675968554687,0.56533766796875,0.938281048828125,1.35569950195313,1.60942015039062,1.97633041796875,1.98675968554687,1.98675968554687,0.56533766796875,0.938281048828125,1.35569950195313,1.60942015039062,2.01435496992187,1.98675968554687,1.98675968554687,0.56533766796875,0.938281048828125,1.35569950195313,1.60942015039062,1.97469619140625,1.97728277539063,1.97728277539063,0.57116148828125,0.9393846484375,1.32523482226563,1.48658559960938,1.49140143164062,1.49140143164062,1.49140143164062,0.57116148828125,0.9432343671875,1.31682093164062,1.5829002578125,1.58533186914063,1.58533186914063,1.58533186914063,0.57116148828125,0.947705515625,1.355464390625,1.7961829140625,1.79934250976563,1.79934250976563,1.79934250976563,0.57116148828125,0.947705515625,1.355464390625,1.91544140664063,1.90711481445313,1.90711481445313,1.90711481445313,0.57116148828125,0.947705515625,1.355464390625,1.91544140664063,1.90921777929687,1.90921777929687,1.90921777929687,0.57116148828125,0.947705515625,1.355464390625,1.91544140664063,1.90921777929687,1.90921777929687,1.90921777929687,0.57116148828125,0.947705515625,1.355464390625,1.91544140664063,1.91037340039062,1.91037340039062,1.91037340039062,1.98232421875,2.04384765625,1.73251953125
93,186,0.606226768554687,1.03209874628906,1.35612327988281,1.50401893730469,1.40529619023438,1.42823684941406,0.608179013671875,1.05026257441406,1.40265945410156,1.47804559355469,1.48185172011719,1.48104433613281,1.48920118144531,0.668874984570313,1.07382731640625,1.46350891308594,1.72025804980469,1.7860205421875,1.70422036132812,1.6266308359375,0.670009813671875,1.08819398828125,1.51448197167969,1.86509238769531,1.86463257207031,1.87744500878906,1.86796009160156,0.668923778515625,1.10015916914062,1.46666448925781,1.9465626328125,1.93881870605469,1.90831518457031,1.93746566074219,0.668923778515625,1.09076181367187,1.44473164570312,1.94986656582031,2.01004553886719,1.99469738339844,1.96346977070313,2.18024738984375,2.18024738984375,2.18024738984375,2.18024738984375,2.18024738984375,2.18024738984375,2.18024738984375,0.564124541015625,0.936608865234375,1.34582970898437,1.56217710351563,1.8385499609375,1.83886762617187,1.83886762617187,0.564124541015625,0.936608865234375,1.3561996484375,1.60212443554688,1.87266077539063,1.87412812421875,1.87412812421875,0.564124541015625,0.936608865234375,1.360429921875,1.62164872265625,1.98029203222656,1.99334245605469,1.99334245605469,0.564124541015625,0.936608865234375,1.360429921875,1.62164872265625,1.98029203222656,1.99180162792969,1.99180162792969,0.564124541015625,0.936608865234375,1.360429921875,1.62164872265625,1.98029203222656,1.99180162792969,1.99180162792969,0.564124541015625,0.936608865234375,1.360429921875,1.62164872265625,2.01918193984375,1.99180162792969,1.99180162792969,0.564124541015625,0.936608865234375,1.360429921875,1.62164872265625,1.97933873339844,1.98195980859375,1.98195980859375,0.570916223632812,0.936768766601562,1.33298348144531,1.48427027050781,1.48761613378906,1.48761613378906,1.48761613378906,0.570916223632812,0.940698768554687,1.32242437011719,1.57229233691406,1.57375049902344,1.57375049902344,1.57375049902344,0.570916223632812,0.944092770507812,1.36153238183594,1.78989784082031,1.79258431347656,1.79258431347656,1.79258431347656,0.570916223632812,0.944092770507812,1.36153238183594,1.90738035761719,1.89704427636719,1.89704427636719,1.89704427636719,0.570916223632812,0.944092770507812,1.36153238183594,1.90738035761719,1.89802166503906,1.89802166503906,1.89802166503906,0.570916223632812,0.944092770507812,1.36153238183594,1.90738035761719,1.89802166503906,1.89802166503906,1.89802166503906,0.570916223632812,0.944092770507812,1.36153238183594,1.90738035761719,1.89956249316406,1.89956249316406,1.89956249316406,1.9544921875,2.0447265625,1.74228515625
94,188,0.608941454101563,1.04120052011719,1.36572040878906,1.53798828574219,1.43509373417969,1.48320080644531,0.611546854492187,1.06350286542969,1.41208104199219,1.52166165605469,1.52177740019531,1.51309923222656,1.52564885800781,0.675682947070313,1.08544995117187,1.48147408691406,1.77456486621094,1.83258437753906,1.75443847480469,1.66733782441406,0.676085924023438,1.10137967675781,1.5348438984375,1.91224204785156,1.91156075332031,1.91945224707031,1.91097580996094,0.676252613476563,1.11485158574219,1.48656198339844,1.99766308691406,1.99219349121094,1.96227433691406,1.98342082050781,0.676252613476563,1.10527650371094,1.46570411113281,1.98948819707031,2.05319508730469,2.04021131074219,1.99087968964844,2.19699627148437,2.19699627148437,2.19699627148437,2.19699627148437,2.19699627148437,2.19699627148437,2.19699627148437,0.566295889648437,0.941613586914062,1.36100132324219,1.58206009667969,1.87232872949219,1.87264639472656,1.87264639472656,0.566295889648437,0.941613586914062,1.36846841308594,1.61820388183594,1.90068158300781,1.90137234785156,1.90137234785156,0.566295889648437,0.941613586914062,1.37269868652344,1.62872413183594,2.01315734570312,2.02575744726563,2.02575744726563,0.566295889648437,0.941613586914062,1.37269868652344,1.62872413183594,2.01315734570312,2.02490784960938,2.02490784960938,0.566295889648437,0.941613586914062,1.37269868652344,1.62872413183594,2.01315734570312,2.02490784960938,2.02490784960938,0.566295889648437,0.941613586914062,1.37269868652344,1.62872413183594,2.04317147792969,2.02490784960938,2.02490784960938,0.566295889648437,0.941613586914062,1.37269868652344,1.62872413183594,2.01234023242188,2.01506603027344,2.01506603027344,0.572184033203125,0.9433600390625,1.34979717382813,1.51221805273438,1.51547942773438,1.51547942773438,1.51547942773438,0.572184033203125,0.94795574609375,1.33978323632813,1.6074609375,1.60947399609375,1.60947399609375,1.60947399609375,0.572184033203125,0.95143097265625,1.38115136132812,1.83163788476562,1.83413671875,1.83413671875,1.83413671875,0.572184033203125,0.95143097265625,1.38115136132812,1.94431276484375,1.93458211914063,1.93458211914063,1.93458211914063,0.572184033203125,0.95143097265625,1.38115136132812,1.94431276484375,1.93583808984375,1.93583808984375,1.93583808984375,0.572184033203125,0.95143097265625,1.38115136132812,1.94431276484375,1.93583808984375,1.93583808984375,1.93583808984375,0.572184033203125,0.95143097265625,1.38115136132812,1.94431276484375,1.93761372265625,1.93761372265625,1.93761372265625,1.99130859375,2.03896484375,1.75751953125
95,190,0.610594547851563,1.04188692402344,1.37721556757813,1.5462496109375,1.43077005175781,1.47615547460938,0.613339817578125,1.06573894824219,1.42470318496094,1.51587863554688,1.50748323027344,1.52650114570313,1.51350581855469,0.672009969921875,1.0851993125,1.49902580078125,1.78709622265625,1.86765858417969,1.75306716503906,1.67542395292969,0.6736100734375,1.09996760546875,1.54750175390625,1.92935654101563,1.93725866621094,1.94409284960938,1.94021328769531,0.673623880078125,1.11385831953125,1.49594148828125,2.02182223242187,2.01681489355469,1.97822332050781,2.01149006503906,0.673623880078125,1.10567835273437,1.46600647011719,2.02828895390625,2.04819085761719,2.0349946609375,1.99948318378906,2.23774554765625,2.23774554765625,2.23774554765625,2.23774554765625,2.23774554765625,2.23774554765625,2.23774554765625,0.564738444335938,0.9395843828125,1.35515824804688,1.59135357421875,1.8767263125,1.877054225,1.877054225,0.564738444335938,0.9395843828125,1.36308319726562,1.62770443945312,1.90714675976562,1.90819957070312,1.90819957070312,0.564738444335938,0.9395843828125,1.36646741601563,1.63867094726563,2.02348774023437,2.0358625,2.0358625,0.564738444335938,0.9395843828125,1.36646741601563,1.63867094726563,2.02348774023437,2.03591171875,2.03591171875,0.564738444335938,0.9395843828125,1.36646741601563,1.63867094726563,2.02348774023437,2.03591171875,2.03591171875,0.564738444335938,0.9395843828125,1.36646741601563,1.63867094726563,2.05739363457031,2.03591171875,2.03591171875,0.564738444335938,0.9395843828125,1.36646741601563,1.63867094726563,2.0228068125,2.02601172851563,2.02601172851563,0.570749048828125,0.9435957109375,1.3459060625,1.49769159179687,1.50225395898438,1.50225395898438,1.50225395898438,0.570749048828125,0.947839109375,1.3365371796875,1.603708828125,1.60727113867187,1.60727113867187,1.60727113867187,0.570749048828125,0.951340466796875,1.37804832421875,1.82529697265625,1.82821797070312,1.82821797070312,1.82821797070312,0.570749048828125,0.951340466796875,1.37804832421875,1.93925813710937,1.93115755078125,1.93115755078125,1.93115755078125,0.570749048828125,0.951340466796875,1.37804832421875,1.93925813710937,1.93216672070313,1.93216672070313,1.93216672070313,0.570749048828125,0.951340466796875,1.37804832421875,1.93925813710937,1.93216672070313,1.93216672070313,1.93216672070313,0.570749048828125,0.951340466796875,1.37804832421875,1.93925813710937,1.93304353710938,1.93304353710938,1.93304353710938,1.96982421875,2.04716796875,1.76259765625
96,192,0.607499736328125,1.04765729414063,1.37067370332031,1.56226827675781,1.41286536699219,1.48021830644531,0.610145569335937,1.06583830214844,1.42378774121094,1.50530114003906,1.50359169179688,1.52107004667969,1.51146646972656,0.671064432226563,1.09057733398437,1.50444803320313,1.78902014257812,1.85799364765625,1.76233201152344,1.6628548953125,0.672215745507812,1.10086470117187,1.55362345117188,1.9273604921875,1.93504105175781,1.93587389746094,1.92798612441406,0.673104373242188,1.1183892828125,1.51204597460938,2.01037704980469,2.00536938085938,1.97506566113281,1.99715776777344,0.673104373242188,1.10540245839844,1.47662140566406,2.01430869238281,2.02882524589844,2.02157512753906,1.97403076699219,2.22376043339844,2.22376043339844,2.22376043339844,2.22376043339844,2.22376043339844,2.22376043339844,2.22376043339844,0.562004680664062,0.943825534179687,1.36084865332031,1.59600298925781,1.88788274316406,1.88820040839844,1.88820040839844,0.562004680664062,0.943825534179687,1.36830551855469,1.63283597753906,1.91165191503906,1.91332268183594,1.91332268183594,0.562004680664062,0.943825534179687,1.37168973730469,1.64407785839844,2.01577696484375,2.02896357421875,2.02896357421875,0.562004680664062,0.943825534179687,1.37168973730469,1.64407785839844,2.01577696484375,2.02793635546875,2.02793635546875,0.562004680664062,0.943825534179687,1.37168973730469,1.64407785839844,2.01577696484375,2.02793635546875,2.02793635546875,0.562004680664062,0.943825534179687,1.37168973730469,1.64407785839844,2.05281819316406,2.02793635546875,2.02793635546875,0.562004680664062,0.943825534179687,1.37168973730469,1.64407785839844,2.0149598515625,2.01809453613281,2.01809453613281,0.567577499023437,0.941866241210937,1.34217038964844,1.49988553808594,1.50453239355469,1.50453239355469,1.50453239355469,0.567577499023437,0.946261956054688,1.33354814550781,1.60539652832031,1.60765916308594,1.60765916308594,1.60765916308594,0.567577499023437,0.951187776367187,1.38242348339844,1.83012662011719,1.83292465917969,1.83292465917969,1.83292465917969,0.567577499023437,0.951187776367187,1.38242348339844,1.94621284394531,1.93814450488281,1.93814450488281,1.93814450488281,0.567577499023437,0.951187776367187,1.38242348339844,1.94621284394531,1.93931938769531,1.93931938769531,1.93931938769531,0.567577499023437,0.951187776367187,1.38242348339844,1.94621284394531,1.93931938769531,1.93931938769531,1.93931938769531,0.567577499023437,0.951187776367187,1.38242348339844,1.94621284394531,1.94034660644531,1.94034660644531,1.94034660644531,1.995703125,2.07509765625,1.7666015625
97,194,0.604836225,1.03155758125,1.34851173105469,1.52005004238281,1.41510910917969,1.43752382597656,0.6061609203125,1.05213055722656,1.39586779628906,1.49105394277344,1.477703125,1.48440460605469,1.48228361855469,0.668453377148438,1.07247761171875,1.47016957617187,1.73418722402344,1.83427971601563,1.71510914140625,1.6412945921875,0.669862694335937,1.08712032539062,1.51421056386719,1.87578363320313,1.87256629941406,1.88749425234375,1.88256201582031,0.669600323242188,1.10137878828125,1.46202974160156,1.96254823671875,1.95495623378906,1.91844962832031,1.95040286425781,0.669600323242188,1.09133074707031,1.45917367285156,1.96507233261719,1.96861363261719,1.96021812753906,1.92599409804688,2.15619496953125,2.15619496953125,2.15619496953125,2.15619496953125,2.15619496953125,2.15619496953125,2.15619496953125,0.560798326171875,0.932919118164062,1.34253178222656,1.55487124316406,1.84670346386719,1.84702112910156,1.84702112910156,0.560798326171875,0.932919118164062,1.35009232128906,1.59579260253906,1.87413376269531,1.87495057441406,1.87495057441406,0.560798326171875,0.932919118164062,1.35347654003906,1.60390264160156,1.97773368164063,1.993694171875,1.993694171875,0.560798326171875,0.932919118164062,1.35347654003906,1.60390264160156,1.97773368164063,1.99361498828125,1.99361498828125,0.560798326171875,0.932919118164062,1.35347654003906,1.60390264160156,1.97773368164063,1.99361498828125,1.99361498828125,0.560798326171875,0.932919118164062,1.35347654003906,1.60390264160156,2.01805259414063,1.99361498828125,1.99361498828125,0.560798326171875,0.932919118164062,1.35347654003906,1.60390264160156,1.977619265625,1.98165776855469,1.98165776855469,0.56591119921875,0.934544048828125,1.31785491601563,1.472458671875,1.47727450390625,1.47727450390625,1.47727450390625,0.56591119921875,0.9371586796875,1.31696438671875,1.573246703125,1.57578370898437,1.57578370898437,1.57578370898437,0.56591119921875,0.94138160546875,1.35984445117187,1.791369515625,1.79452911132812,1.79452911132812,1.79452911132812,0.56591119921875,0.94138160546875,1.35984445117187,1.91074723554688,1.90140380859375,1.90140380859375,1.90140380859375,0.56591119921875,0.94138160546875,1.35984445117187,1.91074723554688,1.90415895703125,1.90415895703125,1.90415895703125,0.56591119921875,0.94138160546875,1.35984445117187,1.91074723554688,1.90415895703125,1.90415895703125,1.90415895703125,0.56591119921875,0.94138160546875,1.35984445117187,1.91074723554688,1.904238140625,1.904238140625,1.904238140625,1.95908203125,2.042578125,1.72783203125
98,196,0.602734891796875,1.01331001484375,1.32771303730469,1.49436996425781,1.38073084160156,1.41490391582031,0.605084181640625,1.03164877597656,1.37243756269531,1.46154727675781,1.451504209375,1.45831883554688,1.45981183925781,0.666217986523438,1.058960096875,1.44085888769531,1.7205298703125,1.80775648652344,1.68782672148437,1.61649218808594,0.667268533984375,1.06943759472656,1.48819899921875,1.84821527070312,1.85767670488281,1.86793672089844,1.85551337324219,0.666524390429687,1.08810641621094,1.4447624765625,1.9363656359375,1.93011651679688,1.90113559863281,1.92249440644531,0.666524390429687,1.07909044941406,1.43092866191406,1.93212238574219,1.99119352988281,1.98172171425781,1.94965228320313,2.17769905253906,2.17769905253906,2.17769905253906,2.17769905253906,2.17769905253906,2.17769905253906,2.17769905253906,0.562116083007812,0.933947596679688,1.34149217675781,1.55925784082031,1.84344833300781,1.84376599824219,1.84376599824219,0.562116083007812,0.933947596679688,1.34552180566406,1.59779995019531,1.86141929394531,1.86314712324219,1.86314712324219,0.562116083007812,0.933947596679688,1.34975207910156,1.60094016113281,1.9650162890625,1.97923988085937,1.97923988085937,0.562116083007812,0.933947596679688,1.34975207910156,1.60094016113281,1.9650162890625,1.97846946679687,1.97846946679687,0.562116083007812,0.933947596679688,1.34975207910156,1.60094016113281,1.9650162890625,1.97846946679687,1.97846946679687,0.562116083007812,0.933947596679688,1.34975207910156,1.60094016113281,2.00409471054687,1.97846946679687,1.97846946679687,0.562116083007812,0.933947596679688,1.34975207910156,1.60094016113281,1.96503805859375,1.96820456738281,1.96820456738281,0.568266416015625,0.929941138671875,1.3064085,1.4603579609375,1.46517379296875,1.46517379296875,1.46517379296875,0.568266416015625,0.93454583984375,1.30559706640625,1.55556415234375,1.55874054296875,1.55874054296875,1.55874054296875,0.568266416015625,0.939358056640625,1.35139350390625,1.76744157617188,1.77057756835937,1.77057756835937,1.77057756835937,0.568266416015625,0.939358056640625,1.35139350390625,1.88587958515625,1.87523457226562,1.87523457226562,1.87523457226562,0.568266416015625,0.939358056640625,1.35139350390625,1.88587958515625,1.8770120859375,1.8770120859375,1.8770120859375,0.568266416015625,0.939358056640625,1.35139350390625,1.88587958515625,1.8770120859375,1.8770120859375,1.8770120859375,0.568266416015625,0.939358056640625,1.35139350390625,1.88587958515625,1.8777825,1.8777825,1.8777825,1.958984375,2.04853515625,1.7115234375
99,198,0.609513946484375,1.02463349296875,1.34831820097656,1.51599402675781,1.40634464726563,1.44212874199219,0.612574784179688,1.04127852988281,1.38312303339844,1.49541031972656,1.48329140859375,1.48350814316406,1.50027011972656,0.672376370898437,1.06788502460937,1.45803433203125,1.73889221894531,1.8350847390625,1.720494390625,1.63599792109375,0.67393664140625,1.08324130820313,1.51077023359375,1.88692639570313,1.88672422714844,1.898816346875,1.88735801386719,0.673169667382812,1.10238320097656,1.46030132910156,1.96584664765625,1.95973370917969,1.92946291308594,1.95216720917969,0.673169667382812,1.09211916972656,1.44844787089844,1.96647430527344,2.01128341152344,1.99562918964844,1.97274817089844,2.19017451523438,2.19017451523438,2.19017451523438,2.19017451523438,2.19017451523438,2.19017451523438,2.19017451523438,0.564715158203125,0.936806526367188,1.34618279589844,1.55896826269531,1.85824656738281,1.85856423261719,1.85856423261719,0.564715158203125,0.936806526367188,1.35596061425781,1.59570054980469,1.88138116308594,1.88325317792969,1.88325317792969,0.564715158203125,0.936806526367188,1.35934483300781,1.60845759082031,1.9964898515625,2.011324171875,2.011324171875,0.564715158203125,0.936806526367188,1.35934483300781,1.60845759082031,1.9964898515625,2.0105537578125,2.0105537578125,0.564715158203125,0.936806526367188,1.35934483300781,1.60845759082031,1.9964898515625,2.0105537578125,2.0105537578125,0.564715158203125,0.936806526367188,1.35934483300781,1.60845759082031,2.03484583554688,2.0105537578125,2.0105537578125,0.564715158203125,0.936806526367188,1.35934483300781,1.60845759082031,1.9970781328125,2.00028885839844,2.00028885839844,0.570119212890625,0.935664013671875,1.31713461523437,1.48726866210938,1.49200000585937,1.49200000585937,1.49200000585937,0.570119212890625,0.939523576171875,1.319317109375,1.58235563867188,1.58519928125,1.58519928125,1.58519928125,0.570119212890625,0.945095966796875,1.36396569140625,1.80082343554688,1.8038140546875,1.8038140546875,1.8038140546875,0.570119212890625,0.945095966796875,1.36396569140625,1.91804373359375,1.90970017382813,1.90970017382813,1.90970017382813,0.570119212890625,0.945095966796875,1.36396569140625,1.91804373359375,1.91075466015625,1.91075466015625,1.91075466015625,0.570119212890625,0.945095966796875,1.36396569140625,1.91804373359375,1.91075466015625,1.91075466015625,1.91075466015625,0.570119212890625,0.945095966796875,1.36396569140625,1.91804373359375,1.91138888867188,1.91138888867188,1.91138888867188,1.9951171875,2.06904296875,1.730859375
100,200,0.609541574023438,1.02092625039062,1.33770862871094,1.50804853574219,1.39284625957031,1.42308163261719,0.611261385351562,1.04352548300781,1.37985601152344,1.48009150488281,1.46826126523438,1.46295809140625,1.47433889589844,0.672754601367188,1.07120213554688,1.46276880957031,1.73960862285156,1.82064721035156,1.70809419082031,1.62820245800781,0.674408967578125,1.08484653378906,1.5079751296875,1.87813443242188,1.87796282871094,1.89164894609375,1.87884447480469,0.673910011914062,1.10193114335938,1.45970973105469,1.95644347636719,1.95337939042969,1.91896568222656,1.95136130097656,0.673910011914062,1.09398534433594,1.45338184707031,1.95341493808594,1.97877835644531,1.96450844316406,1.93434784628906,2.15531106074219,2.15531106074219,2.15531106074219,2.15531106074219,2.15531106074219,2.15531106074219,2.15531106074219,0.56565219140625,0.933497318359375,1.34264151171875,1.54969517382813,1.84156512109375,1.84188278632812,1.84188278632812,0.56565219140625,0.933497318359375,1.35216209179688,1.585966296875,1.85794358007812,1.86069254609375,1.86069254609375,0.56565219140625,0.933497318359375,1.35554631054688,1.59828717382813,1.98231338574219,1.99843005761719,1.99843005761719,0.56565219140625,0.933497318359375,1.35554631054688,1.59828717382813,1.98231338574219,1.99740283886719,1.99740283886719,0.56565219140625,0.933497318359375,1.35554631054688,1.59828717382813,1.98231338574219,1.99740283886719,1.99740283886719,0.56565219140625,0.933497318359375,1.35554631054688,1.59828717382813,2.01869774492187,1.99740283886719,1.99740283886719,0.56565219140625,0.933497318359375,1.35554631054688,1.59828717382813,1.98176864355469,1.98544561914063,1.98544561914063,0.570224287109375,0.933229169921875,1.309760234375,1.46725469921875,1.4704315859375,1.4704315859375,1.4704315859375,0.570224287109375,0.93634318359375,1.31393557226562,1.56536977929688,1.56662149414062,1.56662149414062,1.56662149414062,0.570224287109375,0.94269782421875,1.35942012109375,1.78437152734375,1.78673372460938,1.78673372460938,1.78673372460938,0.570224287109375,0.94269782421875,1.35942012109375,1.89678631367188,1.886854953125,1.886854953125,1.886854953125,0.570224287109375,0.94269782421875,1.35942012109375,1.89678631367188,1.88837566210938,1.88837566210938,1.88837566210938,0.570224287109375,0.94269782421875,1.35942012109375,1.89678631367188,1.88837566210938,1.88837566210938,1.88837566210938,0.570224287109375,0.94269782421875,1.35942012109375,1.89678631367188,1.88940288085938,1.88940288085938,1.88940288085938,1.964453125,2.03916015625,1.73291015625


==> simulations/sim-neg-apple.csv <==
cdf,neg
0.78434,0
0.7846,0.001
0.78472,0.002
0.785,0.003
0.78522,0.004
0.78542,0.005
0.78558,0.006
0.7858,0.007
0.78598,0.008
0.78622,0.009
0.78642,0.01
0.78662,0.011
0.78678,0.012
0.78692,0.013
0.78702,0.014
0.78718,0.015
0.78742,0.016
0.78754,0.017
0.7877,0.018
0.78792,0.019
0.78806,0.02
0.78818,0.021
0.7885,0.022
0.78868,0.023
0.7888,0.024
0.789,0.025
0.78934,0.026
0.78956,0.027
0.78976,0.028
0.78998,0.029
0.79022,0.03
0.79032,0.031
0.79054,0.032
0.79066,0.033
0.79082,0.034
0.79098,0.035
0.7913,0.036
0.79146,0.037
0.79154,0.038
0.79174,0.039
0.79192,0.04
0.79212,0.041
0.79238,0.042
0.7925,0.043
0.79266,0.044
0.79288,0.045
0.7931,0.046
0.79324,0.047
0.79342,0.048
0.79372,0.049
0.79388,0.05
0.794,0.051
0.7942,0.052
0.79438,0.053
0.7945,0.054
0.79474,0.055
0.79496,0.056
0.79522,0.057
0.79538,0.058
0.79548,0.059
0.7957,0.06
0.79586,0.061
0.79602,0.062
0.79624,0.063
0.79642,0.064
0.79666,0.065
0.79684,0.066
0.79702,0.067
0.79728,0.068
0.7975,0.069
0.79762,0.07
0.79774,0.071
0.79788,0.072
0.79808,0.073
0.79834,0.074
0.79856,0.075
0.79868,0.076
0.7989,0.077
0.79902,0.078
0.79914,0.079
0.79926,0.08
0.79946,0.081
0.79964,0.082
0.79976,0.083
0.79994,0.084
0.80004,0.085
0.80008,0.086
0.80022,0.087
0.80048,0.088
0.8006,0.089
0.80072,0.09
0.80086,0.091
0.80102,0.092
0.80124,0.093
0.80144,0.094
0.80166,0.095
0.80176,0.096
0.80194,0.097
0.80206,0.098
0.80232,0.099
0.8025,0.1
0.80264,0.101
0.80276,0.102
0.80286,0.103
0.8031,0.104
0.80324,0.105
0.80348,0.106
0.80362,0.107
0.80376,0.108
0.804,0.109
0.8041,0.11
0.80428,0.111
0.80444,0.112
0.80462,0.113
0.80476,0.114
0.80506,0.115
0.80538,0.116
0.80562,0.117
0.80574,0.118
0.80586,0.119
0.80598,0.12
0.80618,0.121
0.8063,0.122
0.80636,0.123
0.80656,0.124
0.80666,0.125
0.80678,0.126
0.80692,0.127
0.80716,0.128
0.8073,0.129
0.80744,0.13
0.80756,0.131
0.80776,0.132
0.80792,0.133
0.80818,0.134
0.8083,0.135
0.80844,0.136
0.8086,0.137
0.80884,0.138
0.809,0.139
0.8091,0.14
0.8093,0.141
0.80946,0.142
0.80964,0.143
0.80976,0.144
0.80994,0.145
0.81006,0.146
0.81032,0.147
0.81056,0.148
0.81074,0.149
0.81096,0.15
0.81122,0.151
0.8114,0.152
0.81158,0.153
0.8119,0.154
0.81204,0.155
0.81214,0.156
0.81232,0.157
0.81244,0.158
0.81274,0.159
0.81292,0.16
0.81306,0.161
0.8132,0.162
0.8134,0.163
0.81366,0.164
0.81382,0.165
0.814,0.166
0.8142,0.167
0.8143,0.168
0.81448,0.169
0.81474,0.17
0.81492,0.171
0.8151,0.172
0.81538,0.173
0.8157,0.174
0.81582,0.175
0.81606,0.176
0.81618,0.177
0.81638,0.178
0.81658,0.179
0.81678,0.18
0.81692,0.181
0.81702,0.182
0.81712,0.183
0.81724,0.184
0.81746,0.185
0.8176,0.186
0.81782,0.187
0.81798,0.188
0.8182,0.189
0.81842,0.19
0.81874,0.191
0.81894,0.192
0.81918,0.193
0.81936,0.194
0.81958,0.195
0.81984,0.196
0.82004,0.197
0.82022,0.198
0.82036,0.199
0.8205,0.2
0.82058,0.201
0.82072,0.202
0.821,0.203
0.8214,0.204
0.82154,0.205
0.82178,0.206
0.8219,0.207
0.82208,0.208
0.82226,0.209
0.82234,0.21
0.82258,0.211
0.82278,0.212
0.82286,0.213
0.82298,0.214
0.8232,0.215
0.82342,0.216
0.82374,0.217
0.82394,0.218
0.8241,0.219
0.82448,0.22
0.82472,0.221
0.82484,0.222
0.82496,0.223
0.82508,0.224
0.8252,0.225
0.82536,0.226
0.82556,0.227
0.82568,0.228
0.82588,0.229
0.82608,0.23
0.82628,0.231
0.8266,0.232
0.82684,0.233
0.82702,0.234
0.82726,0.235
0.8274,0.236
0.82772,0.237
0.82782,0.238
0.82816,0.239
0.82846,0.24
0.8287,0.241
0.82888,0.242
0.8292,0.243
0.8293,0.244
0.82962,0.245
0.8299,0.246
0.83002,0.247
0.83022,0.248
0.83042,0.249
0.83062,0.25
0.83084,0.251
0.8309,0.252
0.83114,0.253
0.83134,0.254
0.83154,0.255
0.8318,0.256
0.83208,0.257
0.83228,0.258
0.83248,0.259
0.8327,0.26
0.8329,0.261
0.83314,0.262
0.83336,0.263
0.83356,0.264
0.83386,0.265
0.83406,0.266
0.83432,0.267
0.83446,0.268
0.83468,0.269
0.8349,0.27
0.83508,0.271
0.83524,0.272
0.83542,0.273
0.83562,0.274
0.83572,0.275
0.83586,0.276
0.83604,0.277
0.83632,0.278
0.83672,0.279
0.83696,0.28
0.8372,0.281
0.83732,0.282
0.83764,0.283
0.83788,0.284
0.83806,0.285
0.83824,0.286
0.83848,0.287
0.83878,0.288
0.83898,0.289
0.83916,0.29
0.83936,0.291
0.83968,0.292
0.84,0.293
0.84024,0.294
0.84034,0.295
0.84054,0.296
0.84076,0.297
0.84082,0.298
0.84106,0.299
0.84114,0.3
0.84118,0.301
0.84138,0.302
0.84168,0.303
0.84198,0.304
0.84204,0.305
0.84222,0.306
0.84244,0.307
0.8426,0.308
0.84274,0.309
0.84296,0.31
0.84308,0.311
0.8431,0.312
0.84332,0.313
0.84354,0.314
0.84372,0.315
0.84382,0.316
0.84408,0.317
0.84426,0.318
0.84446,0.319
0.84464,0.32
0.84498,0.321
0.84522,0.322
0.84542,0.323
0.8455,0.324
0.84586,0.325
0.84606,0.326
0.84628,0.327
0.84638,0.328
0.84664,0.329
0.8468,0.33
0.8469,0.331
0.84718,0.332
0.84738,0.333
0.84754,0.334
0.84776,0.335
0.84798,0.336
0.84816,0.337
0.84838,0.338
0.84862,0.339
0.84878,0.34
0.84896,0.341
0.84912,0.342
0.84932,0.343
0.8495,0.344
0.84974,0.345
0.84996,0.346
0.85016,0.347
0.8504,0.348
0.8507,0.349
0.851,0.35
0.85128,0.351
0.8515,0.352
0.85168,0.353
0.85182,0.354
0.85198,0.355
0.85212,0.356
0.85238,0.357
0.85254,0.358
0.85274,0.359
0.853,0.36
0.85332,0.361
0.85364,0.362
0.85386,0.363
0.85408,0.364
0.85426,0.365
0.85468,0.366
0.85496,0.367
0.85524,0.368
0.85548,0.369
0.85578,0.37
0.85582,0.371
0.85596,0.372
0.8563,0.373
0.85656,0.374
0.85668,0.375
0.85694,0.376
0.8571,0.377
0.85732,0.378
0.8575,0.379
0.85764,0.38
0.85782,0.381
0.85816,0.382
0.85838,0.383
0.85864,0.384
0.85884,0.385
0.85892,0.386
0.85916,0.387
0.85936,0.388
0.85956,0.389
0.85964,0.39
0.8599,0.391
0.86018,0.392
0.8604,0.393
0.86066,0.394
0.8608,0.395
0.86116,0.396
0.86136,0.397
0.8616,0.398
0.86176,0.399
0.86188,0.4
0.8621,0.401
0.86232,0.402
0.86262,0.403
0.86284,0.404
0.863,0.405
0.86306,0.406
0.86334,0.407
0.86348,0.408
0.86376,0.409
0.864,0.41
0.86416,0.411
0.86438,0.412
0.8646,0.413
0.86484,0.414
0.86504,0.415
0.86522,0.416
0.86542,0.417
0.86568,0.418
0.86594,0.419
0.86614,0.42
0.86634,0.421
0.86656,0.422
0.8668,0.423
0.86716,0.424
0.8674,0.425
0.86762,0.426
0.86796,0.427
0.86816,0.428
0.86834,0.429
0.86856,0.43
0.86882,0.431
0.869,0.432
0.86922,0.433
0.86956,0.434
0.86976,0.435
0.87,0.436
0.87034,0.437
0.87052,0.438
0.87076,0.439
0.87104,0.44
0.87134,0.441
0.87166,0.442
0.87196,0.443
0.87216,0.444
0.87236,0.445
0.87246,0.446
0.8727,0.447
0.87282,0.448
0.873,0.449
0.87316,0.45
0.87336,0.451
0.8737,0.452
0.8739,0.453
0.87416,0.454
0.87438,0.455
0.87458,0.456
0.8749,0.457
0.8751,0.458
0.87546,0.459
0.87566,0.46
0.87594,0.461
0.87604,0.462
0.87626,0.463
0.87648,0.464
0.87682,0.465
0.8771,0.466
0.87738,0.467
0.87778,0.468
0.87788,0.469
0.87808,0.47
0.87834,0.471
0.87864,0.472
0.87882,0.473
0.8791,0.474
0.87932,0.475
0.87948,0.476
0.87966,0.477
0.87978,0.478
0.88004,0.479
0.88036,0.48
0.8805,0.481
0.88064,0.482
0.88082,0.483
0.88104,0.484
0.88138,0.485
0.88164,0.486
0.88176,0.487
0.88202,0.488
0.88216,0.489
0.88226,0.49
0.88244,0.491
0.88266,0.492
0.8829,0.493
0.88318,0.494
0.88332,0.495
0.88344,0.496
0.88364,0.497
0.88396,0.498
0.8842,0.499
0.88446,0.5
0.88468,0.501
0.8849,0.502
0.88502,0.503
0.88528,0.504
0.88542,0.505
0.88564,0.506
0.88596,0.507
0.8862,0.508
0.8863,0.509
0.88652,0.51
0.8868,0.511
0.88712,0.512
0.88728,0.513
0.88762,0.514
0.88784,0.515
0.88816,0.516
0.88836,0.517
0.88856,0.518
0.88874,0.519
0.88914,0.52
0.8893,0.521
0.8895,0.522
0.88974,0.523
0.88992,0.524
0.89018,0.525
0.89036,0.526
0.89054,0.527
0.89094,0.528
0.89112,0.529
0.89134,0.53
0.89158,0.531
0.89184,0.532
0.89216,0.533
0.89248,0.534
0.89266,0.535
0.89294,0.536
0.89326,0.537
0.89346,0.538
0.89366,0.539
0.89396,0.54
0.89422,0.541
0.89444,0.542
0.89464,0.543
0.89492,0.544
0.89514,0.545
0.89544,0.546
0.89576,0.547
0.89606,0.548
0.89626,0.549
0.89642,0.55
0.89658,0.551
0.89676,0.552
0.897,0.553
0.89718,0.554
0.8976,0.555
0.89794,0.556
0.8983,0.557
0.8985,0.558
0.89884,0.559
0.89896,0.56
0.89912,0.561
0.89932,0.562
0.8996,0.563
0.89982,0.564
0.90002,0.565
0.90014,0.566
0.90022,0.567
0.90044,0.568
0.9007,0.569
0.90092,0.57
0.90128,0.571
0.9015,0.572
0.90178,0.573
0.9021,0.574
0.90234,0.575
0.9025,0.576
0.90272,0.577
0.90304,0.578
0.90322,0.579
0.90346,0.58
0.90376,0.581
0.90394,0.582
0.90408,0.583
0.90436,0.584
0.9047,0.585
0.90494,0.586
0.9052,0.587
0.90544,0.588
0.90574,0.589
0.9059,0.59
0.90618,0.591
0.90652,0.592
0.9067,0.593
0.90684,0.594
0.9071,0.595
0.90728,0.596
0.90746,0.597
0.90768,0.598
0.90798,0.599
0.90816,0.6
0.90842,0.601
0.90882,0.602
0.9091,0.603
0.9094,0.604
0.90968,0.605
0.9098,0.606
0.91008,0.607
0.91036,0.608
0.91058,0.609
0.91096,0.61
0.91118,0.611
0.91138,0.612
0.91164,0.613
0.9118,0.614
0.91208,0.615
0.91238,0.616
0.91274,0.617
0.91298,0.618
0.9131,0.619
0.91332,0.62
0.91352,0.621
0.91372,0.622
0.91402,0.623
0.91422,0.624
0.9144,0.625
0.91464,0.626
0.9149,0.627
0.91514,0.628
0.91528,0.629
0.91552,0.63
0.91574,0.631
0.91602,0.632
0.9163,0.633
0.91674,0.634
0.91704,0.635
0.9174,0.636
0.9175,0.637
0.91776,0.638
0.918,0.639
0.91828,0.64
0.91848,0.641
0.91872,0.642
0.91902,0.643
0.91946,0.644
0.91988,0.645
0.92026,0.646
0.9204,0.647
0.92066,0.648
0.92096,0.649
0.9212,0.65
0.9214,0.651
0.92164,0.652
0.92178,0.653
0.92198,0.654
0.92214,0.655
0.92248,0.656
0.92272,0.657
0.92298,0.658
0.92322,0.659
0.92348,0.66
0.92372,0.661
0.92402,0.662
0.92428,0.663
0.92458,0.664
0.92484,0.665
0.92516,0.666
0.92552,0.667
0.92592,0.668
0.9261,0.669
0.92644,0.67
0.92662,0.671
0.92686,0.672
0.92708,0.673
0.92742,0.674
0.92772,0.675
0.92794,0.676
0.92822,0.677
0.9285,0.678
0.92878,0.679
0.92914,0.68
0.92938,0.681
0.92964,0.682
0.93,0.683
0.93022,0.684
0.93044,0.685
0.93082,0.686
0.93102,0.687
0.93126,0.688
0.93146,0.689
0.9317,0.69
0.93194,0.691
0.9322,0.692
0.93244,0.693
0.93276,0.694
0.93306,0.695
0.93326,0.696
0.93346,0.697
0.93372,0.698
0.93404,0.699
0.93434,0.7
0.93458,0.701
0.93486,0.702
0.93514,0.703
0.93546,0.704
0.93566,0.705
0.93588,0.706
0.9362,0.707
0.9364,0.708
0.93664,0.709
0.93676,0.71
0.9369,0.711
0.93728,0.712
0.93754,0.713
0.93788,0.714
0.93816,0.715
0.9383,0.716
0.9386,0.717
0.93888,0.718
0.9392,0.719
0.93948,0.72
0.9398,0.721
0.94016,0.722
0.9404,0.723
0.94056,0.724
0.94096,0.725
0.94116,0.726
0.94152,0.727
0.94172,0.728
0.9419,0.729
0.94218,0.73
0.94236,0.731
0.94274,0.732
0.9432,0.733
0.94336,0.734
0.94378,0.735
0.944,0.736
0.94438,0.737
0.94474,0.738
0.94494,0.739
0.9452,0.74
0.94548,0.741
0.94576,0.742
0.946,0.743
0.94628,0.744
0.94662,0.745
0.947,0.746
0.94732,0.747
0.94768,0.748
0.9479,0.749
0.94806,0.75
0.9484,0.751
0.94868,0.752
0.9488,0.753
0.94908,0.754
0.94936,0.755
0.94956,0.756
0.9497,0.757
0.95,0.758
0.9502,0.759
0.9504,0.76
0.9506,0.761
0.95094,0.762
0.95126,0.763
0.95158,0.764
0.9519,0.765
0.9522,0.766
0.95252,0.767
0.95272,0.768
0.953,0.769
0.95332,0.77
0.95362,0.771
0.95384,0.772
0.95406,0.773
0.95434,0.774
0.95462,0.775
0.95488,0.776
0.9553,0.777
0.95564,0.778
0.95594,0.779
0.95624,0.78
0.95646,0.781
0.95684,0.782
0.95722,0.783
0.9575,0.784
0.9576,0.785
0.95788,0.786
0.95846,0.787
0.95868,0.788
0.95892,0.789
0.95922,0.79
0.95958,0.791
0.95982,0.792
0.96018,0.793
0.96034,0.794
0.9606,0.795
0.96078,0.796
0.96108,0.797
0.9614,0.798
0.96162,0.799
0.96214,0.8
0.9625,0.801
0.96272,0.802
0.96296,0.803
0.96338,0.804
0.96366,0.805
0.96388,0.806
0.9642,0.807
0.96454,0.808
0.96482,0.809
0.965,0.81
0.96532,0.811
0.96558,0.812
0.96582,0.813
0.96612,0.814
0.96628,0.815
0.96654,0.816
0.96678,0.817
0.9671,0.818
0.96736,0.819
0.96774,0.82
0.9681,0.821
0.96868,0.822
0.96904,0.823
0.96928,0.824
0.96944,0.825
0.96974,0.826
0.96994,0.827
0.97018,0.828
0.97056,0.829
0.9709,0.83
0.9713,0.831
0.97144,0.832
0.97172,0.833
0.97192,0.834
0.9721,0.835
0.97234,0.836
0.97252,0.837
0.97284,0.838
0.97328,0.839
0.97354,0.84
0.9739,0.841
0.97408,0.842
0.9743,0.843
0.97438,0.844
0.97466,0.845
0.97484,0.846
0.97494,0.847
0.97516,0.848
0.9754,0.849
0.9757,0.85
0.97604,0.851
0.97644,0.852
0.97672,0.853
0.97692,0.854
0.9772,0.855
0.97738,0.856
0.9776,0.857
0.9779,0.858
0.97808,0.859
0.97832,0.86
0.97864,0.861
0.97886,0.862
0.97902,0.863
0.9793,0.864
0.97946,0.865
0.97978,0.866
0.98008,0.867
0.98022,0.868
0.9804,0.869
0.98064,0.87
0.981,0.871
0.98126,0.872
0.98144,0.873
0.98172,0.874
0.98198,0.875
0.98222,0.876
0.98238,0.877
0.98264,0.878
0.98282,0.879
0.9831,0.88
0.98334,0.881
0.9836,0.882
0.98368,0.883
0.98394,0.884
0.98432,0.885
0.98448,0.886
0.98472,0.887
0.98498,0.888
0.98518,0.889
0.98538,0.89
0.9856,0.891
0.98596,0.892
0.98614,0.893
0.98628,0.894
0.98642,0.895
0.98676,0.896
0.98696,0.897
0.98728,0.898
0.98748,0.899
0.98772,0.9
0.98794,0.901
0.98824,0.902
0.98846,0.903
0.98878,0.904
0.98886,0.905
0.98902,0.906
0.98922,0.907
0.9894,0.908
0.98956,0.909
0.9897,0.91
0.98988,0.911
0.9901,0.912
0.99032,0.913
0.99044,0.914
0.9906,0.915
0.99078,0.916
0.99084,0.917
0.99108,0.918
0.99128,0.919
0.99148,0.92
0.99162,0.921
0.99188,0.922
0.99206,0.923
0.99232,0.924
0.99252,0.925
0.99278,0.926
0.9929,0.927
0.99308,0.928
0.99326,0.929
0.99344,0.93
0.99364,0.931
0.99376,0.932
0.994,0.933
0.9942,0.934
0.99448,0.935
0.99458,0.936
0.99472,0.937
0.9948,0.938
0.99518,0.939
0.99538,0.94
0.99548,0.941
0.99552,0.942
0.99568,0.943
0.99578,0.944
0.99602,0.945
0.99626,0.946
0.99646,0.947
0.9966,0.948
0.99674,0.949
0.99684,0.95
0.99704,0.951
0.99712,0.952
0.99726,0.953
0.99744,0.954
0.99766,0.955
0.99782,0.956
0.99792,0.957
0.99814,0.958
0.99824,0.959
0.99836,0.96
0.99848,0.961
0.9987,0.962
0.99876,0.963
0.99886,0.964
0.99896,0.965
0.9991,0.966
0.99918,0.967
0.9993,0.968
0.9994,0.969
0.99948,0.97
0.99954,0.971
0.9996,0.972
0.99966,0.973
0.99976,0.974
0.9998,0.976
0.99982,0.977
0.99986,0.979
0.9999,0.98
0.99992,0.981
0.99994,0.986
0.99996,0.987
1,0.989


==> simulations/sim-neg-lp_new_K100_C100Mbps.csv <==
cdf,neg
0.89566,0
0.89576,0.001
0.8959,0.002
0.89594,0.003
0.89602,0.004
0.89614,0.005
0.89624,0.006
0.8964,0.007
0.89648,0.008
0.89658,0.009
0.89666,0.01
0.89676,0.011
0.89686,0.012
0.89692,0.013
0.89698,0.014
0.89708,0.015
0.89714,0.016
0.89736,0.017
0.89762,0.018
0.89772,0.019
0.8978,0.02
0.8979,0.021
0.89806,0.022
0.89812,0.023
0.89822,0.024
0.89826,0.025
0.89836,0.026
0.89848,0.027
0.8985,0.028
0.89862,0.029
0.89872,0.03
0.89892,0.031
0.8991,0.032
0.89916,0.033
0.89922,0.034
0.8994,0.035
0.89948,0.036
0.89954,0.037
0.89964,0.038
0.89976,0.039
0.89986,0.04
0.89994,0.041
0.90006,0.042
0.90014,0.043
0.90026,0.044
0.90042,0.045
0.90054,0.046
0.90064,0.047
0.90076,0.048
0.90082,0.049
0.9009,0.05
0.901,0.051
0.90106,0.052
0.90116,0.053
0.9012,0.054
0.90122,0.055
0.90132,0.056
0.90146,0.057
0.90162,0.058
0.90178,0.059
0.90186,0.06
0.90192,0.061
0.90202,0.062
0.90216,0.063
0.90232,0.064
0.90242,0.065
0.90256,0.066
0.90276,0.067
0.90286,0.068
0.90294,0.069
0.90302,0.07
0.9032,0.071
0.90326,0.072
0.9034,0.073
0.90354,0.074
0.90368,0.075
0.90374,0.076
0.90386,0.077
0.90394,0.078
0.90408,0.079
0.90428,0.08
0.90446,0.081
0.90464,0.082
0.90472,0.083
0.9048,0.084
0.90496,0.085
0.90506,0.086
0.90512,0.087
0.90532,0.088
0.90548,0.089
0.90556,0.09
0.90558,0.091
0.90574,0.092
0.90586,0.093
0.9059,0.094
0.90606,0.095
0.90614,0.096
0.90638,0.097
0.90652,0.098
0.90656,0.099
0.90664,0.1
0.90672,0.101
0.90676,0.102
0.9069,0.103
0.90694,0.104
0.90708,0.105
0.90722,0.106
0.90734,0.107
0.90752,0.108
0.90758,0.109
0.90766,0.11
0.9077,0.111
0.90782,0.112
0.90794,0.113
0.90808,0.114
0.90818,0.115
0.90822,0.116
0.90826,0.117
0.90838,0.118
0.90854,0.119
0.90862,0.12
0.90872,0.121
0.90888,0.122
0.90896,0.123
0.90902,0.124
0.9092,0.125
0.90928,0.126
0.90934,0.127
0.90938,0.128
0.90956,0.129
0.90966,0.13
0.9098,0.131
0.90988,0.132
0.90996,0.133
0.91008,0.134
0.91016,0.135
0.91032,0.136
0.91042,0.137
0.91046,0.138
0.91066,0.139
0.9108,0.14
0.91098,0.141
0.91106,0.142
0.91118,0.143
0.91136,0.144
0.91146,0.145
0.9115,0.146
0.91154,0.147
0.91162,0.148
0.9117,0.149
0.91176,0.15
0.91182,0.151
0.91198,0.152
0.91206,0.153
0.91216,0.154
0.9123,0.155
0.91234,0.156
0.91236,0.157
0.91256,0.158
0.9127,0.159
0.91282,0.16
0.91292,0.161
0.91306,0.162
0.91318,0.163
0.91338,0.164
0.91346,0.165
0.9136,0.166
0.91374,0.167
0.91386,0.168
0.91396,0.169
0.91408,0.17
0.91416,0.171
0.9142,0.172
0.9143,0.173
0.91438,0.174
0.91444,0.175
0.9145,0.176
0.9146,0.177
0.9147,0.178
0.91484,0.179
0.91492,0.18
0.91508,0.181
0.9152,0.182
0.91538,0.183
0.91556,0.184
0.91568,0.185
0.9158,0.186
0.9159,0.187
0.91594,0.188
0.91606,0.189
0.91616,0.19
0.91626,0.191
0.91632,0.192
0.91642,0.193
0.91652,0.194
0.91658,0.195
0.91672,0.196
0.91684,0.197
0.91692,0.198
0.91702,0.199
0.91706,0.2
0.91712,0.201
0.91718,0.202
0.91728,0.203
0.91746,0.204
0.91754,0.205
0.91764,0.206
0.91772,0.207
0.91774,0.208
0.91786,0.209
0.91796,0.21
0.91808,0.211
0.91822,0.212
0.9184,0.213
0.91848,0.214
0.91864,0.215
0.9187,0.216
0.91882,0.217
0.91888,0.218
0.919,0.219
0.91912,0.22
0.91928,0.221
0.91942,0.222
0.91954,0.223
0.91972,0.224
0.91988,0.225
0.91996,0.226
0.92002,0.227
0.9201,0.228
0.92022,0.229
0.9203,0.23
0.92046,0.231
0.92054,0.232
0.92068,0.233
0.92096,0.234
0.92108,0.235
0.92118,0.236
0.9213,0.237
0.92138,0.238
0.92154,0.239
0.92164,0.24
0.92176,0.241
0.92188,0.242
0.92194,0.243
0.92202,0.244
0.92208,0.245
0.92212,0.246
0.92218,0.247
0.92234,0.248
0.9224,0.249
0.92252,0.25
0.92256,0.251
0.92266,0.252
0.92276,0.253
0.92282,0.254
0.92294,0.255
0.92308,0.256
0.92316,0.257
0.92324,0.258
0.92332,0.259
0.92344,0.26
0.92356,0.261
0.9237,0.262
0.92382,0.263
0.9239,0.264
0.92398,0.265
0.92406,0.266
0.92416,0.267
0.92426,0.268
0.92442,0.269
0.9246,0.27
0.92474,0.271
0.92484,0.272
0.92492,0.273
0.9251,0.274
0.9252,0.275
0.92532,0.276
0.92542,0.277
0.9256,0.278
0.92572,0.279
0.92592,0.28
0.926,0.281
0.92612,0.282
0.92628,0.283
0.92638,0.284
0.92646,0.285
0.92662,0.286
0.92674,0.287
0.92684,0.288
0.92698,0.289
0.92714,0.29
0.92726,0.291
0.92746,0.292
0.92764,0.293
0.92782,0.294
0.92792,0.295
0.92804,0.296
0.92816,0.297
0.92826,0.298
0.92838,0.299
0.92844,0.3
0.92852,0.301
0.9288,0.302
0.92888,0.303
0.929,0.304
0.92918,0.305
0.92924,0.306
0.92944,0.307
0.92956,0.308
0.92972,0.309
0.92986,0.31
0.93002,0.311
0.93018,0.312
0.93026,0.313
0.9304,0.314
0.9305,0.315
0.93064,0.316
0.93076,0.317
0.93084,0.318
0.93098,0.319
0.93108,0.32
0.93126,0.321
0.93134,0.322
0.93144,0.323
0.93152,0.324
0.9316,0.325
0.93176,0.326
0.93188,0.327
0.93206,0.328
0.93224,0.329
0.93232,0.33
0.93244,0.331
0.93256,0.332
0.93268,0.333
0.93276,0.334
0.9329,0.335
0.93304,0.336
0.93318,0.337
0.9333,0.338
0.93336,0.339
0.93346,0.34
0.93362,0.341
0.9337,0.342
0.9338,0.343
0.93384,0.344
0.93392,0.345
0.934,0.346
0.93412,0.347
0.93418,0.348
0.9342,0.349
0.93426,0.35
0.93436,0.351
0.93448,0.352
0.9346,0.353
0.93468,0.354
0.9348,0.355
0.93486,0.356
0.93498,0.357
0.93506,0.358
0.93514,0.359
0.93526,0.36
0.93542,0.361
0.93548,0.362
0.93554,0.363
0.93562,0.364
0.9357,0.365
0.93584,0.366
0.93592,0.367
0.93608,0.368
0.93622,0.369
0.9364,0.37
0.93656,0.371
0.9366,0.372
0.93664,0.373
0.93672,0.374
0.93676,0.375
0.93696,0.377
0.93702,0.378
0.93708,0.379
0.93722,0.38
0.93732,0.381
0.9374,0.382
0.93752,0.383
0.93764,0.384
0.93774,0.385
0.93786,0.386
0.93802,0.387
0.93814,0.388
0.93824,0.389
0.9383,0.39
0.93846,0.391
0.93856,0.392
0.93866,0.393
0.9388,0.394
0.93884,0.395
0.93886,0.396
0.93896,0.397
0.93908,0.398
0.93918,0.399
0.93928,0.4
0.93932,0.401
0.93944,0.402
0.93954,0.403
0.9396,0.404
0.93974,0.405
0.93992,0.406
0.94004,0.407
0.94016,0.408
0.9403,0.409
0.94042,0.41
0.94052,0.411
0.94062,0.412
0.94068,0.413
0.94076,0.414
0.94088,0.415
0.94104,0.416
0.9411,0.417
0.9412,0.418
0.9413,0.419
0.94148,0.42
0.94158,0.421
0.94174,0.422
0.94202,0.423
0.94216,0.424
0.94228,0.425
0.94238,0.426
0.94248,0.427
0.9426,0.428
0.94272,0.429
0.94286,0.43
0.94294,0.431
0.94316,0.432
0.94326,0.433
0.94344,0.434
0.94364,0.435
0.94376,0.436
0.9438,0.437
0.9439,0.438
0.94412,0.439
0.94432,0.44
0.94444,0.441
0.9446,0.442
0.9447,0.443
0.94482,0.444
0.94498,0.445
0.94508,0.446
0.94516,0.447
0.94528,0.448
0.9454,0.449
0.94556,0.45
0.9457,0.451
0.94582,0.452
0.94588,0.453
0.94598,0.454
0.94602,0.455
0.94614,0.456
0.94624,0.457
0.94632,0.458
0.9464,0.459
0.94656,0.46
0.94664,0.461
0.94674,0.462
0.94688,0.463
0.94698,0.464
0.94712,0.465
0.94724,0.466
0.94728,0.467
0.9474,0.468
0.9475,0.469
0.94762,0.47
0.94778,0.471
0.94796,0.472
0.9481,0.473
0.94826,0.474
0.94838,0.475
0.94846,0.476
0.94858,0.477
0.94868,0.478
0.94884,0.479
0.94896,0.48
0.94904,0.481
0.94906,0.482
0.94928,0.483
0.94932,0.484
0.9495,0.485
0.94958,0.486
0.94968,0.487
0.94986,0.488
0.95004,0.489
0.95022,0.49
0.95042,0.491
0.95056,0.492
0.95074,0.493
0.95088,0.494
0.951,0.495
0.95116,0.496
0.9513,0.497
0.95142,0.498
0.95158,0.499
0.95166,0.5
0.95182,0.501
0.95192,0.502
0.952,0.503
0.95226,0.504
0.95236,0.505
0.95248,0.506
0.95264,0.507
0.95272,0.508
0.95282,0.509
0.95298,0.51
0.95312,0.511
0.95318,0.512
0.95324,0.513
0.95334,0.514
0.9534,0.515
0.9535,0.516
0.95358,0.517
0.95362,0.518
0.95378,0.519
0.95386,0.52
0.95394,0.521
0.95406,0.522
0.95412,0.523
0.95422,0.524
0.95428,0.525
0.95438,0.526
0.95448,0.527
0.95456,0.528
0.95472,0.529
0.95484,0.53
0.95498,0.531
0.95506,0.532
0.95518,0.533
0.9553,0.534
0.95548,0.535
0.9556,0.536
0.9557,0.537
0.95578,0.538
0.95598,0.539
0.9561,0.54
0.9562,0.541
0.95636,0.542
0.9565,0.543
0.95668,0.544
0.95678,0.545
0.95686,0.546
0.95702,0.547
0.95716,0.548
0.9573,0.549
0.9575,0.55
0.95754,0.551
0.95766,0.552
0.95786,0.553
0.95806,0.554
0.9582,0.555
0.95834,0.556
0.95852,0.557
0.95864,0.558
0.95876,0.559
0.95888,0.56
0.95896,0.561
0.9591,0.562
0.95922,0.563
0.95944,0.564
0.95956,0.565
0.95966,0.566
0.95972,0.567
0.95984,0.568
0.95996,0.569
0.96014,0.57
0.96028,0.571
0.96042,0.572
0.96052,0.573
0.96062,0.574
0.9607,0.575
0.96082,0.576
0.96108,0.577
0.9613,0.578
0.9615,0.579
0.96164,0.58
0.9617,0.581
0.96176,0.582
0.96192,0.583
0.96202,0.584
0.96224,0.585
0.96236,0.586
0.9624,0.587
0.96252,0.588
0.96274,0.589
0.96284,0.59
0.96294,0.591
0.96302,0.592
0.96316,0.593
0.96326,0.594
0.96334,0.595
0.96344,0.596
0.9636,0.597
0.96374,0.598
0.96386,0.599
0.96394,0.6
0.96404,0.601
0.96418,0.602
0.96426,0.603
0.96444,0.604
0.96458,0.605
0.9647,0.606
0.9648,0.607
0.96494,0.608
0.96506,0.609
0.96518,0.61
0.96526,0.611
0.9655,0.612
0.96556,0.613
0.96584,0.614
0.96596,0.615
0.96616,0.616
0.96626,0.617
0.96636,0.618
0.96646,0.619
0.96662,0.62
0.9668,0.621
0.96694,0.622
0.96706,0.623
0.96722,0.624
0.96738,0.625
0.96752,0.626
0.96768,0.627
0.9678,0.628
0.96788,0.629
0.96798,0.63
0.96818,0.631
0.96834,0.632
0.96848,0.633
0.96864,0.634
0.96878,0.635
0.96886,0.636
0.96906,0.637
0.96916,0.638
0.96934,0.639
0.96954,0.64
0.96972,0.641
0.96982,0.642
0.97,0.643
0.9701,0.644
0.97028,0.645
0.97044,0.646
0.97062,0.647
0.97078,0.648
0.9709,0.649
0.971,0.65
0.97118,0.651
0.97132,0.652
0.97148,0.653
0.97174,0.654
0.97184,0.655
0.97194,0.656
0.97204,0.657
0.97212,0.658
0.97218,0.659
0.97234,0.66
0.97248,0.661
0.9726,0.662
0.97278,0.663
0.97284,0.664
0.97294,0.665
0.97302,0.666
0.97312,0.667
0.97326,0.668
0.9734,0.669
0.9736,0.67
0.97372,0.671
0.97384,0.672
0.974,0.673
0.97414,0.674
0.9744,0.675
0.97452,0.676
0.97462,0.677
0.9747,0.678
0.97476,0.679
0.97492,0.68
0.97512,0.681
0.97522,0.682
0.97532,0.683
0.97538,0.684
0.9755,0.685
0.97564,0.686
0.9757,0.687
0.97586,0.688
0.97592,0.689
0.9761,0.69
0.97624,0.691
0.97638,0.692
0.97648,0.693
0.97652,0.694
0.97664,0.695
0.97682,0.696
0.97696,0.697
0.97714,0.698
0.97724,0.699
0.97746,0.7
0.97754,0.701
0.97768,0.702
0.97774,0.703
0.97786,0.704
0.97796,0.705
0.97812,0.706
0.9783,0.707
0.97832,0.708
0.97852,0.709
0.97868,0.71
0.97902,0.711
0.97918,0.712
0.97932,0.713
0.97948,0.714
0.97956,0.715
0.97986,0.716
0.98,0.717
0.98002,0.718
0.98014,0.719
0.98026,0.72
0.98042,0.721
0.98048,0.722
0.98056,0.723
0.98066,0.724
0.98076,0.725
0.98088,0.726
0.98104,0.727
0.98112,0.728
0.98124,0.729
0.98138,0.73
0.98146,0.731
0.98154,0.732
0.98174,0.733
0.98198,0.734
0.9821,0.735
0.98222,0.736
0.98234,0.737
0.98256,0.738
0.98268,0.739
0.98282,0.74
0.9829,0.741
0.98314,0.742
0.98324,0.743
0.98342,0.744
0.98354,0.745
0.9836,0.746
0.98366,0.747
0.98378,0.748
0.98384,0.749
0.98388,0.75
0.98396,0.751
0.98412,0.752
0.98422,0.753
0.98426,0.754
0.98434,0.755
0.98444,0.756
0.98454,0.757
0.9847,0.758
0.98478,0.759
0.98488,0.76
0.98506,0.761
0.98522,0.762
0.98534,0.763
0.98548,0.764
0.98562,0.765
0.98574,0.766
0.98596,0.767
0.98608,0.768
0.98614,0.769
0.98624,0.77
0.98626,0.771
0.98638,0.772
0.9865,0.773
0.98662,0.774
0.98678,0.775
0.9869,0.776
0.98704,0.777
0.98712,0.778
0.98732,0.779
0.98744,0.78
0.9875,0.781
0.98754,0.782
0.98766,0.783
0.98782,0.784
0.98788,0.785
0.98796,0.786
0.9881,0.787
0.98812,0.788
0.98822,0.789
0.98832,0.79
0.9884,0.791
0.98848,0.792
0.9885,0.793
0.98864,0.794
0.98868,0.795
0.9888,0.796
0.98904,0.797
0.9891,0.798
0.98914,0.799
0.98928,0.8
0.9893,0.801
0.98942,0.802
0.98944,0.803
0.98958,0.804
0.98964,0.805
0.98976,0.806
0.98984,0.807
0.98998,0.808
0.99002,0.809
0.99008,0.81
0.99018,0.811
0.9903,0.812
0.99038,0.813
0.9904,0.814
0.9905,0.815
0.99062,0.816
0.99076,0.817
0.99088,0.818
0.99094,0.819
0.99112,0.82
0.99118,0.821
0.99124,0.822
0.99128,0.823
0.9914,0.824
0.99156,0.825
0.99164,0.826
0.99174,0.827
0.9918,0.828
0.99184,0.829
0.99192,0.83
0.9921,0.831
0.99226,0.832
0.99228,0.833
0.99244,0.834
0.99258,0.835
0.99272,0.836
0.9929,0.837
0.99298,0.838
0.99306,0.839
0.99312,0.84
0.99324,0.841
0.9934,0.842
0.99346,0.843
0.99354,0.844
0.9937,0.845
0.99378,0.846
0.99386,0.847
0.99394,0.848
0.994,0.849
0.9941,0.85
0.99422,0.851
0.99428,0.852
0.99434,0.853
0.99438,0.854
0.99448,0.855
0.9945,0.856
0.99462,0.857
0.9947,0.858
0.99482,0.859
0.99494,0.86
0.995,0.861
0.99502,0.862
0.9951,0.863
0.99514,0.864
0.99518,0.865
0.9952,0.866
0.99532,0.867
0.99542,0.868
0.99556,0.869
0.99564,0.87
0.99574,0.871
0.99578,0.872
0.9959,0.873
0.99598,0.874
0.996,0.875
0.99604,0.876
0.99612,0.877
0.9962,0.878
0.99622,0.879
0.99626,0.88
0.99632,0.881
0.99644,0.882
0.99652,0.883
0.9966,0.884
0.9967,0.885
0.99676,0.886
0.99684,0.887
0.99688,0.888
0.9969,0.889
0.99698,0.891
0.99708,0.892
0.99716,0.894
0.99724,0.895
0.9973,0.896
0.99734,0.897
0.99736,0.898
0.99744,0.899
0.99754,0.901
0.99766,0.902
0.9978,0.903
0.99784,0.904
0.99788,0.905
0.99792,0.906
0.998,0.907
0.99804,0.908
0.99812,0.909
0.99818,0.91
0.9982,0.911
0.99824,0.912
0.99826,0.913
0.99834,0.914
0.9984,0.915
0.99848,0.916
0.99858,0.917
0.9987,0.918
0.99874,0.919
0.9988,0.92
0.99888,0.921
0.99892,0.923
0.99898,0.924
0.999,0.925
0.99902,0.926
0.99908,0.927
0.99922,0.928
0.99928,0.929
0.9993,0.931
0.99934,0.932
0.99936,0.933
0.99938,0.935
0.99942,0.937
0.99948,0.939
0.9995,0.94
0.99954,0.941
0.99958,0.942
0.99962,0.943
0.99964,0.945
0.9997,0.947
0.99972,0.949
0.99978,0.95
0.9998,0.951
0.99984,0.956
0.9999,0.959
0.99992,0.966
0.99994,0.968
0.99996,0.969
0.99998,0.97
1,0.977


==> simulations/sim-neg-lp_new_K132_C100Mbps.csv <==
cdf,neg
0.89466,0
0.8947,0.001
0.8948,0.002
0.89484,0.003
0.89488,0.004
0.895,0.005
0.89514,0.006
0.89526,0.007
0.89542,0.008
0.8956,0.009
0.89566,0.01
0.8957,0.011
0.89584,0.012
0.89596,0.013
0.89606,0.014
0.89614,0.015
0.89616,0.016
0.89634,0.017
0.89644,0.018
0.89646,0.019
0.89654,0.02
0.89672,0.021
0.8968,0.022
0.89686,0.023
0.89696,0.024
0.89708,0.026
0.8973,0.027
0.89738,0.029
0.8975,0.03
0.89762,0.031
0.89774,0.032
0.89784,0.033
0.89802,0.034
0.89816,0.035
0.8983,0.036
0.89838,0.037
0.89844,0.038
0.89852,0.039
0.89868,0.04
0.89874,0.041
0.89882,0.042
0.89888,0.043
0.89898,0.044
0.8991,0.045
0.89922,0.046
0.8993,0.047
0.89936,0.048
0.8994,0.049
0.89948,0.05
0.8996,0.051
0.8997,0.052
0.89982,0.053
0.89986,0.054
0.89996,0.056
0.90012,0.057
0.9002,0.058
0.90028,0.059
0.90032,0.06
0.90046,0.061
0.90052,0.062
0.90068,0.063
0.90078,0.064
0.9009,0.065
0.90098,0.066
0.9011,0.067
0.90114,0.068
0.90122,0.069
0.90132,0.07
0.90146,0.071
0.9015,0.072
0.90162,0.073
0.90176,0.074
0.90184,0.075
0.90192,0.076
0.90208,0.077
0.90216,0.078
0.90226,0.079
0.90238,0.08
0.90248,0.081
0.90262,0.082
0.90272,0.083
0.90278,0.084
0.90288,0.085
0.90292,0.086
0.90296,0.087
0.90304,0.088
0.90314,0.089
0.90322,0.09
0.90326,0.091
0.90334,0.092
0.9035,0.093
0.90358,0.094
0.90368,0.095
0.90378,0.096
0.90392,0.097
0.90414,0.098
0.90418,0.099
0.90428,0.1
0.90434,0.101
0.9044,0.102
0.9045,0.103
0.90456,0.104
0.90474,0.105
0.90488,0.106
0.90496,0.107
0.90504,0.108
0.90516,0.109
0.90524,0.11
0.9053,0.111
0.90544,0.112
0.90546,0.113
0.9056,0.114
0.90574,0.115
0.90584,0.116
0.90592,0.117
0.906,0.118
0.90618,0.119
0.90638,0.12
0.90652,0.121
0.9067,0.122
0.9068,0.123
0.9069,0.124
0.90706,0.125
0.90712,0.126
0.9072,0.127
0.90724,0.128
0.90734,0.129
0.90746,0.13
0.90764,0.131
0.90778,0.132
0.90786,0.133
0.90794,0.134
0.908,0.135
0.90808,0.136
0.9082,0.137
0.90824,0.138
0.90838,0.139
0.90846,0.14
0.90862,0.141
0.90868,0.142
0.90878,0.143
0.909,0.144
0.90906,0.145
0.90908,0.146
0.9091,0.147
0.9092,0.148
0.9094,0.149
0.90948,0.15
0.90954,0.151
0.90978,0.152
0.90988,0.153
0.90998,0.154
0.91012,0.155
0.91024,0.156
0.91032,0.157
0.9104,0.158
0.91054,0.159
0.91062,0.16
0.91076,0.161
0.91082,0.162
0.91088,0.163
0.9111,0.164
0.91118,0.165
0.91136,0.166
0.91148,0.167
0.91162,0.168
0.9117,0.169
0.9118,0.17
0.9119,0.171
0.91196,0.172
0.91202,0.173
0.91216,0.174
0.91228,0.175
0.91234,0.176
0.91248,0.177
0.91254,0.178
0.9127,0.179
0.91278,0.18
0.91296,0.181
0.91304,0.182
0.91318,0.183
0.9133,0.184
0.91338,0.185
0.91354,0.186
0.91366,0.187
0.9137,0.188
0.91376,0.189
0.91386,0.19
0.914,0.191
0.91402,0.192
0.91408,0.193
0.91422,0.194
0.91426,0.195
0.91442,0.196
0.91466,0.197
0.91474,0.198
0.91494,0.199
0.915,0.2
0.91508,0.201
0.91514,0.202
0.9152,0.203
0.91538,0.204
0.91552,0.205
0.91564,0.206
0.91574,0.207
0.91578,0.208
0.91592,0.209
0.91604,0.21
0.91612,0.211
0.91624,0.212
0.9164,0.213
0.91642,0.214
0.9166,0.215
0.91664,0.216
0.91678,0.217
0.91684,0.218
0.91696,0.219
0.91708,0.22
0.91722,0.221
0.91736,0.222
0.91746,0.223
0.91766,0.224
0.91786,0.225
0.91796,0.226
0.918,0.227
0.9181,0.228
0.9182,0.229
0.91828,0.23
0.91846,0.231
0.91858,0.232
0.91868,0.233
0.91892,0.234
0.91906,0.235
0.91916,0.236
0.91934,0.237
0.91946,0.238
0.91964,0.239
0.91976,0.24
0.9198,0.241
0.92002,0.242
0.9201,0.243
0.92022,0.244
0.9203,0.245
0.92036,0.246
0.9204,0.247
0.92056,0.248
0.9206,0.249
0.92068,0.25
0.92076,0.251
0.9209,0.252
0.92102,0.253
0.92118,0.254
0.92126,0.255
0.92132,0.256
0.92152,0.257
0.9216,0.258
0.92176,0.259
0.92186,0.26
0.92196,0.261
0.92208,0.262
0.92222,0.263
0.9223,0.264
0.9224,0.265
0.92252,0.266
0.92258,0.267
0.92272,0.268
0.92286,0.269
0.923,0.27
0.92314,0.271
0.92318,0.272
0.92324,0.273
0.9234,0.274
0.9235,0.275
0.92364,0.276
0.92384,0.277
0.92396,0.278
0.9241,0.279
0.92428,0.28
0.92444,0.281
0.92458,0.282
0.92474,0.283
0.92484,0.284
0.92496,0.285
0.9252,0.286
0.92528,0.287
0.92538,0.288
0.92548,0.289
0.92566,0.29
0.92576,0.291
0.92594,0.292
0.92602,0.293
0.92612,0.294
0.92616,0.295
0.9262,0.296
0.92638,0.297
0.92648,0.298
0.9266,0.299
0.92664,0.3
0.92678,0.301
0.92698,0.302
0.92706,0.303
0.92716,0.304
0.92728,0.305
0.92736,0.306
0.9275,0.307
0.9276,0.308
0.92778,0.309
0.92798,0.31
0.92816,0.311
0.92822,0.312
0.92832,0.313
0.9284,0.314
0.92852,0.315
0.92864,0.316
0.92878,0.317
0.9289,0.318
0.92904,0.319
0.92914,0.32
0.9293,0.321
0.92942,0.322
0.9295,0.323
0.92958,0.324
0.92966,0.325
0.92982,0.326
0.92992,0.327
0.93004,0.328
0.9302,0.329
0.9303,0.33
0.93038,0.331
0.93046,0.332
0.93056,0.333
0.93068,0.334
0.9309,0.335
0.93098,0.336
0.9311,0.337
0.93122,0.338
0.93132,0.339
0.93146,0.34
0.93158,0.341
0.93166,0.342
0.9318,0.343
0.9319,0.344
0.932,0.345
0.9321,0.346
0.93216,0.347
0.93222,0.348
0.93228,0.349
0.93238,0.35
0.9325,0.351
0.93266,0.352
0.9327,0.353
0.93282,0.354
0.93296,0.355
0.93304,0.356
0.9331,0.357
0.9332,0.358
0.93336,0.359
0.93358,0.36
0.93366,0.361
0.93374,0.362
0.93378,0.363
0.93384,0.364
0.93396,0.365
0.93418,0.366
0.9343,0.367
0.9344,0.368
0.93452,0.369
0.93468,0.37
0.93476,0.371
0.93482,0.372
0.93494,0.373
0.93502,0.374
0.9351,0.375
0.93518,0.376
0.93538,0.377
0.93544,0.378
0.9355,0.379
0.93562,0.38
0.9357,0.381
0.93578,0.382
0.93594,0.383
0.93612,0.384
0.93624,0.385
0.93634,0.386
0.93646,0.387
0.93654,0.388
0.93662,0.389
0.93668,0.39
0.93678,0.391
0.93692,0.392
0.93704,0.393
0.9371,0.394
0.93718,0.395
0.93722,0.396
0.93736,0.397
0.93744,0.398
0.9376,0.399
0.93776,0.4
0.93782,0.401
0.93794,0.402
0.93804,0.403
0.93806,0.404
0.93812,0.405
0.9383,0.406
0.9384,0.407
0.9385,0.408
0.93872,0.409
0.93892,0.41
0.93906,0.411
0.93926,0.412
0.93936,0.413
0.93942,0.414
0.93954,0.415
0.93968,0.416
0.93984,0.417
0.93996,0.418
0.94012,0.419
0.94032,0.42
0.94044,0.421
0.94054,0.422
0.9408,0.423
0.9409,0.424
0.941,0.425
0.9412,0.426
0.94128,0.427
0.94148,0.428
0.94154,0.429
0.94164,0.43
0.94186,0.431
0.94198,0.432
0.94204,0.433
0.94214,0.434
0.94224,0.435
0.94232,0.436
0.94236,0.437
0.94246,0.438
0.94256,0.439
0.94282,0.44
0.9429,0.441
0.943,0.442
0.94312,0.443
0.94318,0.444
0.94326,0.445
0.94346,0.446
0.94354,0.447
0.9436,0.448
0.94372,0.449
0.94382,0.45
0.94396,0.451
0.94406,0.452
0.94416,0.453
0.94426,0.454
0.9443,0.455
0.94448,0.456
0.9445,0.457
0.94454,0.458
0.94462,0.459
0.94474,0.46
0.94486,0.461
0.94492,0.462
0.94508,0.463
0.94512,0.464
0.94526,0.465
0.94544,0.466
0.9455,0.467
0.94558,0.468
0.9457,0.469
0.94574,0.47
0.94586,0.471
0.94598,0.472
0.94612,0.473
0.94624,0.474
0.9463,0.475
0.94632,0.476
0.94642,0.477
0.9465,0.478
0.94664,0.479
0.94684,0.48
0.94694,0.481
0.94702,0.482
0.94716,0.483
0.94718,0.484
0.94734,0.485
0.94742,0.486
0.94756,0.487
0.94772,0.488
0.94786,0.489
0.94802,0.49
0.94822,0.491
0.94832,0.492
0.94856,0.493
0.94874,0.494
0.94882,0.495
0.94896,0.496
0.94914,0.497
0.94922,0.498
0.9493,0.499
0.94936,0.5
0.94952,0.501
0.9496,0.502
0.9497,0.503
0.94992,0.504
0.95,0.505
0.95008,0.506
0.95014,0.507
0.95022,0.508
0.9503,0.509
0.95044,0.51
0.95058,0.511
0.9507,0.512
0.95076,0.513
0.95092,0.514
0.95102,0.515
0.95116,0.516
0.95122,0.517
0.95134,0.518
0.95146,0.519
0.95152,0.52
0.9516,0.521
0.95168,0.522
0.95182,0.523
0.9519,0.524
0.95198,0.525
0.95206,0.526
0.95216,0.527
0.95244,0.528
0.95266,0.529
0.95276,0.53
0.95286,0.531
0.95292,0.532
0.95298,0.533
0.95308,0.534
0.95318,0.535
0.95324,0.536
0.95334,0.537
0.9535,0.538
0.95368,0.539
0.9538,0.54
0.95386,0.541
0.95408,0.542
0.95414,0.543
0.95424,0.544
0.95436,0.545
0.95442,0.546
0.9546,0.547
0.95472,0.548
0.9548,0.549
0.95488,0.55
0.95496,0.551
0.95514,0.552
0.95534,0.553
0.95544,0.554
0.95558,0.555
0.95578,0.556
0.95598,0.557
0.95618,0.558
0.95638,0.559
0.9565,0.56
0.95658,0.561
0.95666,0.562
0.95674,0.563
0.95684,0.564
0.95696,0.565
0.95702,0.566
0.9571,0.567
0.95718,0.568
0.95732,0.569
0.95746,0.57
0.95754,0.571
0.95768,0.572
0.9578,0.573
0.95796,0.574
0.95812,0.575
0.95822,0.576
0.9583,0.577
0.95848,0.578
0.95864,0.579
0.9588,0.58
0.95884,0.581
0.95902,0.582
0.9592,0.583
0.95936,0.584
0.95948,0.585
0.95956,0.586
0.95958,0.587
0.95972,0.588
0.95984,0.589
0.95994,0.59
0.96002,0.591
0.96012,0.592
0.9602,0.593
0.96036,0.594
0.96044,0.595
0.96054,0.596
0.96066,0.597
0.9608,0.598
0.96088,0.599
0.96096,0.6
0.96112,0.601
0.96124,0.602
0.96136,0.603
0.96142,0.604
0.96156,0.605
0.96166,0.606
0.9618,0.607
0.96188,0.608
0.962,0.609
0.96212,0.61
0.96234,0.611
0.96246,0.612
0.96252,0.613
0.9627,0.614
0.96286,0.615
0.96304,0.616
0.96306,0.617
0.96314,0.618
0.96324,0.619
0.96328,0.62
0.96346,0.621
0.96362,0.622
0.96374,0.623
0.96382,0.624
0.96386,0.625
0.96398,0.626
0.96412,0.627
0.96428,0.628
0.96444,0.629
0.96452,0.63
0.96478,0.631
0.96486,0.632
0.96498,0.633
0.96512,0.634
0.9652,0.635
0.96522,0.636
0.96534,0.637
0.96548,0.638
0.96564,0.639
0.9658,0.64
0.96596,0.641
0.96602,0.642
0.96614,0.643
0.96632,0.644
0.96642,0.645
0.9666,0.646
0.96684,0.647
0.96706,0.648
0.96718,0.649
0.9673,0.65
0.96752,0.651
0.96758,0.652
0.96768,0.653
0.96776,0.654
0.96788,0.655
0.96808,0.656
0.96816,0.657
0.96828,0.658
0.9684,0.659
0.96852,0.66
0.9686,0.661
0.96878,0.662
0.96898,0.663
0.96906,0.664
0.9692,0.665
0.96926,0.666
0.96934,0.667
0.96948,0.668
0.96964,0.669
0.96978,0.67
0.9699,0.671
0.97006,0.672
0.97022,0.673
0.97036,0.674
0.97052,0.675
0.97066,0.676
0.97074,0.677
0.97088,0.678
0.97108,0.679
0.97136,0.68
0.97154,0.681
0.97166,0.682
0.97184,0.683
0.97194,0.684
0.972,0.685
0.97224,0.686
0.97238,0.687
0.97252,0.688
0.97264,0.689
0.97278,0.69
0.97286,0.691
0.97304,0.692
0.97316,0.693
0.9734,0.694
0.97362,0.695
0.97388,0.696
0.97394,0.697
0.97408,0.698
0.97426,0.699
0.97442,0.7
0.9745,0.701
0.97464,0.702
0.97478,0.703
0.97494,0.704
0.97512,0.705
0.97522,0.706
0.97538,0.707
0.97546,0.708
0.97574,0.709
0.97586,0.71
0.97618,0.711
0.97628,0.712
0.97636,0.713
0.97646,0.714
0.9765,0.715
0.97678,0.716
0.97696,0.717
0.97704,0.718
0.9771,0.719
0.97724,0.72
0.97734,0.721
0.9774,0.722
0.97756,0.723
0.97762,0.724
0.97772,0.725
0.97784,0.726
0.97802,0.727
0.97812,0.728
0.97834,0.729
0.97844,0.73
0.97856,0.731
0.97864,0.732
0.9789,0.733
0.97912,0.734
0.97916,0.735
0.9793,0.736
0.97934,0.737
0.97942,0.738
0.97952,0.74
0.9797,0.741
0.97982,0.742
0.98004,0.743
0.98012,0.744
0.98032,0.745
0.9805,0.746
0.98064,0.747
0.9807,0.748
0.9808,0.749
0.98088,0.75
0.981,0.751
0.9811,0.752
0.98114,0.753
0.98116,0.754
0.9812,0.755
0.98128,0.756
0.98156,0.757
0.9818,0.758
0.98198,0.759
0.98204,0.76
0.98214,0.761
0.98232,0.762
0.98254,0.763
0.98266,0.764
0.9827,0.765
0.98278,0.766
0.98292,0.767
0.98296,0.768
0.98304,0.769
0.9831,0.77
0.98312,0.771
0.98332,0.772
0.9834,0.773
0.98352,0.774
0.9837,0.775
0.9838,0.776
0.98398,0.777
0.98402,0.778
0.9842,0.779
0.98434,0.78
0.9846,0.781
0.9847,0.782
0.9848,0.783
0.98486,0.784
0.98488,0.785
0.98494,0.786
0.98502,0.787
0.98508,0.788
0.98516,0.79
0.98528,0.791
0.9854,0.792
0.98552,0.793
0.98568,0.794
0.98574,0.795
0.98588,0.796
0.98608,0.797
0.98622,0.798
0.98632,0.799
0.98642,0.8
0.98646,0.801
0.98654,0.802
0.98666,0.803
0.9868,0.804
0.98696,0.805
0.98714,0.806
0.98724,0.807
0.98734,0.808
0.9874,0.809
0.98748,0.81
0.98762,0.811
0.98774,0.812
0.98782,0.813
0.98794,0.814
0.98814,0.815
0.98838,0.816
0.98846,0.817
0.9886,0.818
0.98874,0.819
0.98898,0.82
0.98908,0.821
0.98912,0.822
0.98928,0.823
0.98936,0.824
0.98948,0.825
0.98956,0.826
0.98958,0.827
0.98974,0.828
0.98978,0.829
0.9899,0.83
0.98996,0.831
0.99014,0.832
0.99026,0.833
0.99036,0.834
0.99054,0.835
0.99062,0.836
0.9908,0.837
0.9909,0.838
0.99094,0.839
0.99096,0.84
0.99116,0.841
0.99128,0.842
0.9914,0.843
0.99146,0.844
0.99164,0.845
0.99172,0.846
0.99182,0.847
0.99196,0.848
0.99208,0.849
0.99216,0.85
0.9923,0.851
0.99234,0.852
0.99252,0.853
0.99256,0.854
0.99268,0.855
0.99274,0.856
0.99288,0.857
0.99298,0.858
0.99306,0.859
0.99312,0.86
0.99316,0.861
0.99322,0.862
0.99324,0.863
0.9933,0.864
0.99346,0.865
0.99356,0.866
0.99358,0.867
0.99368,0.868
0.99374,0.869
0.99384,0.87
0.99392,0.871
0.99404,0.872
0.99408,0.873
0.99412,0.874
0.99416,0.875
0.99426,0.876
0.9944,0.877
0.9945,0.878
0.99454,0.879
0.9946,0.88
0.99472,0.881
0.99484,0.882
0.99494,0.883
0.995,0.884
0.9951,0.885
0.99522,0.886
0.99536,0.887
0.9954,0.888
0.9955,0.889
0.99568,0.89
0.99588,0.891
0.99592,0.892
0.99594,0.893
0.99604,0.894
0.99612,0.895
0.99616,0.896
0.99622,0.897
0.9963,0.898
0.99636,0.899
0.9964,0.9
0.99644,0.901
0.99654,0.902
0.99664,0.903
0.99676,0.904
0.99678,0.905
0.99688,0.906
0.99694,0.907
0.99698,0.908
0.99704,0.909
0.99708,0.91
0.9972,0.911
0.99726,0.912
0.99732,0.913
0.99736,0.914
0.99742,0.915
0.99748,0.916
0.99754,0.917
0.99762,0.918
0.99778,0.919
0.99782,0.92
0.9979,0.921
0.99792,0.922
0.99794,0.923
0.99808,0.924
0.99816,0.925
0.9982,0.926
0.99824,0.927
0.99828,0.928
0.99832,0.929
0.99838,0.93
0.9985,0.931
0.9986,0.932
0.99862,0.933
0.99868,0.934
0.99872,0.935
0.99884,0.936
0.99886,0.939
0.999,0.94
0.9991,0.942
0.99912,0.943
0.99916,0.944
0.99918,0.945
0.9992,0.946
0.99922,0.947
0.99924,0.948
0.9993,0.949
0.99938,0.95
0.99946,0.952
0.9995,0.953
0.99954,0.954
0.99956,0.955
0.99958,0.956
0.99962,0.957
0.99968,0.958
0.99972,0.959
0.99974,0.96
0.99978,0.963
0.99986,0.965
0.9999,0.969
0.99992,0.975
0.99994,0.976
0.99996,0.977
0.99998,0.978
1,0.981


==> simulations/sim-neg-lp_new_K400_C100Mbps.csv <==
cdf,neg
0.90256,0
0.90262,0.001
0.9027,0.002
0.90276,0.003
0.9028,0.004
0.9029,0.005
0.90298,0.006
0.9031,0.007
0.9032,0.008
0.90334,0.009
0.9034,0.01
0.90346,0.011
0.90358,0.012
0.90362,0.013
0.90368,0.014
0.90376,0.015
0.90382,0.016
0.90396,0.017
0.9042,0.018
0.90424,0.019
0.9043,0.02
0.90444,0.021
0.90456,0.022
0.9046,0.023
0.90468,0.024
0.90472,0.025
0.90484,0.026
0.90498,0.027
0.90508,0.029
0.90516,0.03
0.90532,0.031
0.90544,0.032
0.90554,0.033
0.90562,0.034
0.90582,0.035
0.90588,0.036
0.90592,0.037
0.90598,0.038
0.90608,0.039
0.9062,0.04
0.9063,0.041
0.90642,0.042
0.90652,0.043
0.90662,0.044
0.90674,0.045
0.90686,0.046
0.907,0.047
0.9071,0.048
0.90712,0.049
0.90718,0.05
0.90726,0.051
0.90732,0.052
0.90744,0.053
0.90748,0.054
0.90756,0.056
0.90766,0.057
0.90776,0.058
0.9079,0.059
0.90796,0.06
0.90808,0.061
0.9082,0.062
0.90836,0.063
0.90844,0.064
0.90854,0.065
0.90866,0.066
0.90882,0.067
0.90892,0.068
0.909,0.069
0.90906,0.07
0.90918,0.071
0.90922,0.072
0.90934,0.073
0.90946,0.074
0.90956,0.075
0.90964,0.076
0.90972,0.077
0.90978,0.078
0.90988,0.079
0.91008,0.08
0.91024,0.081
0.91038,0.082
0.9105,0.083
0.91054,0.084
0.9107,0.085
0.91082,0.086
0.9109,0.087
0.91102,0.088
0.91118,0.089
0.9113,0.09
0.91132,0.091
0.91146,0.092
0.91156,0.093
0.9116,0.094
0.91178,0.095
0.91186,0.096
0.912,0.097
0.91214,0.098
0.91218,0.099
0.91232,0.1
0.91242,0.101
0.91246,0.102
0.91262,0.103
0.91266,0.104
0.91282,0.105
0.91294,0.106
0.91304,0.107
0.9132,0.108
0.91326,0.109
0.91338,0.11
0.91342,0.111
0.91356,0.112
0.91364,0.113
0.91382,0.114
0.91392,0.115
0.91398,0.116
0.91402,0.117
0.91412,0.118
0.91428,0.119
0.9144,0.12
0.91448,0.121
0.91464,0.122
0.91474,0.123
0.9148,0.124
0.91496,0.125
0.91502,0.126
0.91512,0.127
0.91514,0.128
0.91526,0.129
0.9154,0.13
0.9155,0.131
0.91562,0.132
0.9157,0.133
0.9158,0.134
0.91588,0.135
0.91596,0.136
0.916,0.137
0.91604,0.138
0.9162,0.139
0.9163,0.14
0.91648,0.141
0.91658,0.142
0.9167,0.143
0.91688,0.144
0.91694,0.145
0.91698,0.146
0.91708,0.148
0.91714,0.149
0.9172,0.15
0.91726,0.151
0.91738,0.152
0.91752,0.153
0.91762,0.154
0.91774,0.155
0.91778,0.156
0.91784,0.157
0.918,0.158
0.91806,0.159
0.91814,0.16
0.9182,0.161
0.91828,0.162
0.91838,0.163
0.9186,0.164
0.91868,0.165
0.91884,0.166
0.91892,0.167
0.91906,0.168
0.91916,0.169
0.91928,0.17
0.91936,0.171
0.91944,0.172
0.91952,0.173
0.91962,0.174
0.9197,0.175
0.91974,0.176
0.91982,0.177
0.9199,0.178
0.92002,0.179
0.92008,0.18
0.92024,0.181
0.92036,0.182
0.9206,0.183
0.9208,0.184
0.92096,0.185
0.92108,0.186
0.9212,0.187
0.92128,0.188
0.92132,0.189
0.9214,0.19
0.9215,0.191
0.92154,0.192
0.92166,0.193
0.92172,0.194
0.92178,0.195
0.92192,0.196
0.92204,0.197
0.92212,0.198
0.92226,0.199
0.92232,0.2
0.92238,0.201
0.92248,0.202
0.92256,0.203
0.92274,0.204
0.92278,0.205
0.9229,0.206
0.92298,0.207
0.923,0.208
0.92312,0.209
0.92324,0.21
0.92332,0.211
0.9234,0.212
0.9236,0.213
0.92364,0.214
0.9238,0.215
0.92386,0.216
0.924,0.217
0.92406,0.218
0.92416,0.219
0.92428,0.22
0.92444,0.221
0.9246,0.222
0.92464,0.223
0.92484,0.224
0.92498,0.225
0.92508,0.226
0.92514,0.227
0.92526,0.228
0.92536,0.229
0.92546,0.23
0.92564,0.231
0.9257,0.232
0.92582,0.233
0.92608,0.234
0.92622,0.235
0.92636,0.236
0.92648,0.237
0.92654,0.238
0.92672,0.239
0.92682,0.24
0.92688,0.241
0.927,0.242
0.92708,0.243
0.92714,0.244
0.9272,0.245
0.92728,0.246
0.92732,0.247
0.92748,0.248
0.9275,0.249
0.9276,0.25
0.92762,0.251
0.92774,0.252
0.92778,0.253
0.92788,0.254
0.92794,0.255
0.92806,0.256
0.92816,0.257
0.92824,0.258
0.92834,0.259
0.92844,0.26
0.92854,0.261
0.92866,0.262
0.9288,0.263
0.92888,0.264
0.92894,0.265
0.92902,0.266
0.9291,0.267
0.92922,0.268
0.92936,0.269
0.92946,0.27
0.92964,0.271
0.92972,0.272
0.92986,0.273
0.93006,0.274
0.93014,0.275
0.9303,0.276
0.93042,0.277
0.93062,0.278
0.93076,0.279
0.931,0.28
0.93108,0.281
0.9312,0.282
0.93136,0.283
0.93146,0.284
0.9315,0.285
0.93172,0.286
0.93182,0.287
0.93192,0.288
0.93202,0.289
0.93216,0.29
0.93226,0.291
0.93242,0.292
0.93252,0.293
0.93268,0.294
0.93274,0.295
0.93282,0.296
0.93294,0.297
0.93302,0.298
0.93314,0.299
0.9332,0.3
0.93326,0.301
0.93356,0.302
0.93364,0.303
0.93378,0.304
0.9339,0.305
0.934,0.306
0.93418,0.307
0.93428,0.308
0.93442,0.309
0.93454,0.31
0.93468,0.311
0.9348,0.312
0.9349,0.313
0.935,0.314
0.93512,0.315
0.93524,0.316
0.93534,0.317
0.93542,0.318
0.93554,0.319
0.93562,0.32
0.93574,0.321
0.93584,0.322
0.93594,0.323
0.93602,0.324
0.93608,0.325
0.9362,0.326
0.93628,0.327
0.93644,0.328
0.93662,0.329
0.93672,0.33
0.93678,0.331
0.93686,0.332
0.93696,0.333
0.93704,0.334
0.93718,0.335
0.93726,0.336
0.93738,0.337
0.9375,0.338
0.93754,0.339
0.93762,0.34
0.9378,0.341
0.93788,0.342
0.93798,0.343
0.93802,0.344
0.9381,0.345
0.9382,0.346
0.93828,0.347
0.93834,0.348
0.93838,0.349
0.93842,0.35
0.93852,0.351
0.93866,0.352
0.9387,0.353
0.93878,0.354
0.93892,0.355
0.93902,0.356
0.93912,0.357
0.93916,0.358
0.93926,0.359
0.93938,0.36
0.93952,0.361
0.93962,0.362
0.93968,0.363
0.93974,0.364
0.93982,0.365
0.94,0.366
0.94008,0.367
0.94024,0.368
0.94036,0.369
0.94052,0.37
0.94062,0.371
0.94068,0.372
0.94074,0.373
0.9408,0.374
0.94084,0.375
0.9409,0.376
0.94106,0.377
0.94112,0.378
0.94118,0.379
0.9414,0.38
0.9415,0.381
0.94158,0.382
0.9417,0.383
0.9418,0.384
0.9419,0.385
0.94202,0.386
0.94216,0.387
0.94224,0.388
0.94232,0.389
0.94238,0.39
0.9425,0.391
0.94256,0.392
0.94272,0.393
0.94282,0.394
0.9429,0.395
0.94292,0.396
0.94302,0.397
0.94312,0.398
0.9432,0.399
0.94332,0.4
0.94336,0.401
0.94346,0.402
0.9436,0.403
0.94362,0.404
0.94376,0.405
0.94392,0.406
0.94398,0.407
0.9441,0.408
0.94424,0.409
0.94436,0.41
0.9445,0.411
0.94462,0.412
0.94468,0.413
0.94478,0.414
0.94484,0.415
0.94502,0.416
0.94506,0.417
0.94518,0.418
0.9453,0.419
0.9455,0.42
0.94562,0.421
0.94578,0.422
0.94606,0.423
0.94616,0.424
0.94626,0.425
0.94636,0.426
0.9464,0.427
0.94656,0.428
0.94672,0.429
0.94684,0.43
0.94694,0.431
0.9471,0.432
0.9472,0.433
0.9474,0.434
0.9476,0.435
0.94768,0.436
0.94778,0.437
0.94784,0.438
0.94794,0.439
0.94816,0.44
0.94822,0.441
0.94832,0.442
0.94846,0.443
0.94854,0.444
0.94866,0.445
0.94878,0.446
0.94888,0.447
0.94894,0.448
0.94906,0.449
0.94916,0.45
0.94928,0.451
0.94942,0.452
0.9495,0.453
0.94958,0.454
0.94964,0.455
0.94974,0.456
0.94982,0.457
0.94988,0.458
0.94994,0.459
0.95004,0.46
0.95014,0.461
0.95022,0.462
0.95038,0.463
0.95046,0.464
0.95058,0.465
0.95066,0.466
0.95068,0.467
0.95076,0.468
0.95092,0.469
0.95104,0.47
0.95118,0.471
0.95138,0.472
0.95146,0.473
0.9516,0.474
0.9517,0.475
0.95174,0.476
0.95186,0.477
0.95196,0.478
0.95208,0.479
0.95226,0.48
0.95232,0.481
0.95236,0.482
0.9525,0.483
0.95254,0.484
0.95274,0.485
0.95284,0.486
0.95296,0.487
0.95314,0.488
0.95332,0.489
0.95346,0.49
0.95368,0.491
0.95378,0.492
0.95398,0.493
0.9541,0.494
0.95424,0.495
0.95434,0.496
0.9545,0.497
0.9546,0.498
0.95468,0.499
0.95476,0.5
0.9549,0.501
0.95498,0.502
0.9551,0.503
0.95534,0.504
0.95542,0.505
0.95556,0.506
0.95564,0.507
0.95568,0.508
0.95576,0.509
0.95592,0.51
0.95602,0.511
0.95612,0.512
0.9562,0.513
0.95634,0.514
0.95638,0.515
0.95648,0.516
0.95652,0.517
0.9566,0.518
0.95678,0.519
0.95686,0.52
0.95694,0.521
0.95706,0.522
0.9571,0.523
0.95716,0.524
0.9572,0.525
0.95726,0.526
0.95736,0.527
0.95748,0.528
0.95764,0.529
0.95776,0.53
0.95794,0.531
0.95804,0.532
0.95816,0.533
0.95826,0.534
0.9584,0.535
0.9585,0.536
0.95862,0.537
0.9587,0.538
0.9589,0.539
0.95902,0.54
0.9591,0.541
0.95926,0.542
0.95938,0.543
0.95954,0.544
0.95964,0.545
0.95968,0.546
0.95986,0.547
0.95996,0.548
0.96008,0.549
0.96026,0.55
0.9603,0.551
0.9604,0.552
0.96062,0.553
0.96072,0.554
0.96088,0.555
0.961,0.556
0.96116,0.557
0.96132,0.558
0.96146,0.559
0.9616,0.56
0.96168,0.561
0.96178,0.562
0.96188,0.563
0.96206,0.564
0.96216,0.565
0.96226,0.566
0.96238,0.567
0.96248,0.568
0.96258,0.569
0.96274,0.57
0.96288,0.571
0.96302,0.572
0.9631,0.573
0.96316,0.574
0.96322,0.575
0.96334,0.576
0.96354,0.577
0.96376,0.578
0.96394,0.579
0.96408,0.58
0.96418,0.581
0.96424,0.582
0.96444,0.583
0.96456,0.584
0.96474,0.585
0.96486,0.586
0.96488,0.587
0.96504,0.588
0.96524,0.589
0.96532,0.59
0.9654,0.591
0.96548,0.592
0.96562,0.593
0.96572,0.594
0.96578,0.595
0.96588,0.596
0.96602,0.597
0.96612,0.598
0.9662,0.599
0.96626,0.6
0.96638,0.601
0.9665,0.602
0.96662,0.603
0.96668,0.604
0.9668,0.605
0.96688,0.606
0.96698,0.607
0.96708,0.608
0.96716,0.609
0.96726,0.61
0.96736,0.611
0.96756,0.612
0.96768,0.613
0.96796,0.614
0.96806,0.615
0.96828,0.616
0.96838,0.617
0.9685,0.618
0.9686,0.619
0.96872,0.62
0.96892,0.621
0.96908,0.622
0.96918,0.623
0.9693,0.624
0.96942,0.625
0.96954,0.626
0.96966,0.627
0.96976,0.628
0.96984,0.629
0.96994,0.63
0.97014,0.631
0.97026,0.632
0.97038,0.633
0.97052,0.634
0.97066,0.635
0.97074,0.636
0.97092,0.637
0.97106,0.638
0.97124,0.639
0.97146,0.64
0.97162,0.641
0.9717,0.642
0.97184,0.643
0.97196,0.644
0.9721,0.645
0.97226,0.646
0.97244,0.647
0.97256,0.648
0.97264,0.649
0.97274,0.65
0.97294,0.651
0.97304,0.652
0.97318,0.653
0.97338,0.654
0.97352,0.655
0.97364,0.656
0.97378,0.657
0.97384,0.658
0.97388,0.659
0.97398,0.66
0.97408,0.661
0.97418,0.662
0.97442,0.663
0.97448,0.664
0.97462,0.665
0.9747,0.666
0.97486,0.667
0.975,0.668
0.97514,0.669
0.9753,0.67
0.97544,0.671
0.9756,0.672
0.97576,0.673
0.97588,0.674
0.97614,0.675
0.97624,0.676
0.97636,0.677
0.97642,0.678
0.9765,0.679
0.97666,0.68
0.97684,0.681
0.97692,0.682
0.97698,0.683
0.97708,0.684
0.97716,0.685
0.97728,0.686
0.97734,0.687
0.97754,0.688
0.9776,0.689
0.97778,0.69
0.97788,0.691
0.97804,0.692
0.97814,0.693
0.97822,0.694
0.9783,0.695
0.97846,0.696
0.97858,0.697
0.97868,0.698
0.9788,0.699
0.97894,0.7
0.97902,0.701
0.9792,0.702
0.97928,0.703
0.9794,0.704
0.97952,0.705
0.97966,0.706
0.9798,0.707
0.97986,0.708
0.98008,0.709
0.98022,0.71
0.98056,0.711
0.9807,0.712
0.98078,0.713
0.98088,0.714
0.98094,0.715
0.98124,0.716
0.98134,0.717
0.98136,0.718
0.98148,0.719
0.98156,0.72
0.98174,0.721
0.98178,0.722
0.98188,0.723
0.98194,0.724
0.982,0.725
0.9821,0.726
0.98224,0.727
0.98232,0.728
0.9824,0.729
0.98254,0.73
0.98262,0.731
0.98268,0.732
0.98288,0.733
0.9831,0.734
0.9832,0.735
0.9833,0.736
0.9834,0.737
0.98362,0.738
0.98368,0.739
0.98384,0.74
0.98396,0.741
0.98416,0.742
0.98428,0.743
0.98444,0.744
0.9846,0.745
0.98472,0.746
0.98474,0.747
0.98486,0.748
0.9849,0.749
0.98498,0.75
0.98506,0.751
0.9852,0.752
0.98528,0.753
0.9853,0.754
0.98538,0.755
0.98548,0.756
0.98558,0.757
0.98572,0.758
0.9858,0.759
0.9859,0.76
0.9861,0.761
0.98628,0.762
0.9864,0.763
0.98654,0.764
0.98666,0.765
0.98676,0.766
0.98696,0.767
0.98702,0.768
0.98708,0.769
0.98714,0.77
0.98722,0.772
0.98732,0.773
0.9875,0.774
0.98766,0.775
0.98776,0.776
0.98794,0.777
0.98798,0.778
0.9882,0.779
0.98832,0.78
0.9884,0.781
0.98842,0.782
0.98852,0.783
0.98866,0.784
0.98872,0.785
0.9888,0.786
0.98888,0.787
0.98892,0.788
0.98898,0.789
0.9891,0.79
0.98924,0.791
0.98934,0.792
0.98936,0.793
0.98952,0.794
0.98954,0.795
0.98964,0.796
0.98978,0.797
0.98986,0.798
0.98988,0.799
0.98998,0.8
0.99004,0.801
0.99018,0.802
0.99022,0.803
0.99034,0.804
0.99042,0.805
0.99054,0.806
0.99064,0.807
0.9908,0.808
0.99084,0.809
0.99088,0.81
0.99102,0.811
0.99116,0.812
0.99122,0.813
0.99126,0.814
0.99144,0.815
0.99162,0.816
0.9917,0.817
0.99186,0.818
0.99192,0.819
0.9921,0.82
0.99216,0.821
0.9922,0.822
0.99226,0.823
0.99238,0.824
0.99254,0.825
0.99262,0.826
0.99268,0.827
0.99274,0.828
0.99276,0.829
0.99286,0.83
0.99294,0.831
0.9931,0.832
0.99324,0.834
0.9933,0.835
0.99342,0.836
0.99354,0.837
0.99364,0.838
0.9937,0.839
0.99376,0.84
0.99392,0.841
0.99404,0.842
0.99414,0.843
0.99422,0.844
0.99438,0.845
0.99444,0.846
0.9945,0.847
0.99452,0.848
0.99456,0.849
0.99466,0.85
0.99476,0.851
0.99484,0.852
0.99494,0.853
0.99496,0.854
0.99504,0.855
0.99508,0.856
0.9952,0.857
0.99524,0.858
0.99532,0.859
0.99544,0.86
0.99546,0.861
0.99554,0.863
0.99562,0.864
0.99566,0.865
0.9957,0.866
0.99578,0.867
0.99586,0.868
0.99598,0.869
0.99604,0.87
0.9961,0.871
0.99612,0.872
0.99622,0.873
0.99628,0.874
0.9963,0.875
0.99632,0.876
0.99638,0.877
0.99644,0.878
0.99646,0.879
0.99648,0.88
0.99654,0.881
0.99662,0.882
0.9967,0.883
0.99678,0.884
0.99686,0.885
0.99692,0.886
0.997,0.887
0.99704,0.888
0.99706,0.889
0.99712,0.89
0.99718,0.891
0.99728,0.892
0.9973,0.893
0.99738,0.894
0.99746,0.895
0.9975,0.896
0.99754,0.897
0.9976,0.898
0.99764,0.899
0.99772,0.901
0.99782,0.902
0.99796,0.903
0.998,0.904
0.99802,0.905
0.99808,0.906
0.99816,0.907
0.99818,0.908
0.99824,0.909
0.9983,0.91
0.99832,0.911
0.99836,0.912
0.99844,0.914
0.9985,0.915
0.99852,0.916
0.99862,0.917
0.99874,0.918
0.9988,0.919
0.99886,0.92
0.99894,0.921
0.99898,0.923
0.99904,0.924
0.99906,0.925
0.99908,0.926
0.99914,0.927
0.99926,0.928
0.99932,0.929
0.99934,0.931
0.9994,0.932
0.99942,0.933
0.99944,0.934
0.99946,0.935
0.99948,0.937
0.99952,0.939
0.99954,0.94
0.99958,0.941
0.99962,0.942
0.99966,0.943
0.99968,0.945
0.99972,0.947
0.99974,0.949
0.9998,0.95
0.99982,0.951
0.99984,0.955
0.99988,0.956
0.9999,0.959
0.99992,0.966
0.99994,0.968
0.99996,0.969
0.99998,0.97
1,0.977


==> simulations/sim-neg-lp_new_K40_C100Mbps.csv <==
cdf,neg
0.90194,0
0.902,0.001
0.9021,0.002
0.90214,0.003
0.90218,0.004
0.9023,0.005
0.9024,0.006
0.9025,0.007
0.90264,0.008
0.9028,0.009
0.90288,0.01
0.90294,0.011
0.90304,0.012
0.90308,0.013
0.90314,0.014
0.90324,0.015
0.9033,0.016
0.90344,0.017
0.90368,0.018
0.90374,0.019
0.9038,0.02
0.90394,0.021
0.90406,0.022
0.9041,0.023
0.90418,0.024
0.90422,0.025
0.90434,0.026
0.90448,0.027
0.9046,0.029
0.9047,0.03
0.90486,0.031
0.905,0.032
0.90508,0.033
0.90516,0.034
0.90536,0.035
0.90544,0.036
0.90548,0.037
0.90554,0.038
0.90564,0.039
0.90578,0.04
0.90588,0.041
0.90604,0.042
0.90614,0.043
0.90624,0.044
0.90636,0.045
0.90648,0.046
0.90658,0.047
0.90668,0.048
0.9067,0.049
0.90676,0.05
0.90682,0.051
0.90688,0.052
0.907,0.053
0.90704,0.054
0.90712,0.056
0.90722,0.057
0.90732,0.058
0.90746,0.059
0.90752,0.06
0.90764,0.061
0.90774,0.062
0.9079,0.063
0.90798,0.064
0.9081,0.065
0.90822,0.066
0.90836,0.067
0.90846,0.068
0.90854,0.069
0.9086,0.07
0.90872,0.071
0.90876,0.072
0.9089,0.073
0.90902,0.074
0.9091,0.075
0.90918,0.076
0.90928,0.077
0.90936,0.078
0.9095,0.079
0.90968,0.08
0.90984,0.081
0.91,0.082
0.9101,0.083
0.91014,0.084
0.9103,0.085
0.91036,0.086
0.91042,0.087
0.91054,0.088
0.91068,0.089
0.91074,0.09
0.91088,0.092
0.91102,0.093
0.91108,0.094
0.91126,0.095
0.91134,0.096
0.9115,0.097
0.91166,0.098
0.9117,0.099
0.9118,0.1
0.91188,0.101
0.91192,0.102
0.91208,0.103
0.91212,0.104
0.91228,0.105
0.9124,0.106
0.9125,0.107
0.91264,0.108
0.9127,0.109
0.91282,0.11
0.91286,0.111
0.91298,0.112
0.91306,0.113
0.91322,0.114
0.9133,0.115
0.9134,0.116
0.9135,0.117
0.9136,0.118
0.91376,0.119
0.91392,0.12
0.914,0.121
0.91416,0.122
0.91422,0.123
0.91428,0.124
0.91446,0.125
0.91454,0.126
0.91462,0.127
0.91464,0.128
0.91476,0.129
0.91488,0.13
0.91496,0.131
0.91508,0.132
0.91514,0.133
0.91526,0.134
0.91534,0.135
0.91542,0.136
0.91548,0.137
0.9155,0.138
0.91566,0.139
0.91576,0.14
0.91594,0.141
0.91604,0.142
0.91616,0.143
0.91636,0.144
0.91642,0.145
0.91646,0.146
0.91654,0.148
0.91664,0.149
0.9167,0.15
0.91676,0.151
0.91692,0.152
0.91704,0.153
0.91714,0.154
0.91726,0.155
0.91732,0.156
0.91736,0.157
0.9175,0.158
0.91762,0.159
0.91772,0.16
0.91778,0.161
0.91788,0.162
0.918,0.163
0.91824,0.164
0.91832,0.165
0.91848,0.166
0.91856,0.167
0.91872,0.168
0.91882,0.169
0.91896,0.17
0.91906,0.171
0.9191,0.172
0.91918,0.173
0.91928,0.174
0.91934,0.175
0.91938,0.176
0.91948,0.177
0.91954,0.178
0.9197,0.179
0.91976,0.18
0.91994,0.181
0.92006,0.182
0.92026,0.183
0.92042,0.184
0.9206,0.185
0.92074,0.186
0.92084,0.187
0.92088,0.188
0.92092,0.189
0.921,0.19
0.9211,0.191
0.92114,0.192
0.92122,0.193
0.9213,0.194
0.92136,0.195
0.92148,0.196
0.9216,0.197
0.92168,0.198
0.92182,0.199
0.92188,0.2
0.92194,0.201
0.92204,0.202
0.92214,0.203
0.92232,0.204
0.92236,0.205
0.9225,0.206
0.92258,0.207
0.9226,0.208
0.92272,0.209
0.92284,0.21
0.92296,0.211
0.92306,0.212
0.92326,0.213
0.9233,0.214
0.9235,0.215
0.92356,0.216
0.9237,0.217
0.92374,0.218
0.92386,0.219
0.924,0.22
0.92416,0.221
0.9243,0.222
0.92436,0.223
0.92458,0.224
0.92478,0.225
0.92488,0.226
0.92492,0.227
0.92498,0.228
0.92508,0.229
0.9252,0.23
0.92538,0.231
0.92542,0.232
0.92554,0.233
0.9258,0.234
0.92594,0.235
0.92606,0.236
0.9262,0.237
0.92626,0.238
0.92644,0.239
0.92654,0.24
0.9266,0.241
0.9267,0.242
0.92676,0.243
0.92684,0.244
0.9269,0.245
0.92696,0.246
0.927,0.247
0.92718,0.248
0.9272,0.249
0.9273,0.25
0.92732,0.251
0.92742,0.252
0.9275,0.253
0.92762,0.254
0.92768,0.255
0.92778,0.256
0.92788,0.257
0.92796,0.258
0.92806,0.259
0.92814,0.26
0.92824,0.261
0.92838,0.262
0.92852,0.263
0.92858,0.264
0.92864,0.265
0.92868,0.266
0.92876,0.267
0.9289,0.268
0.92904,0.269
0.92914,0.27
0.92932,0.271
0.9294,0.272
0.92948,0.273
0.92966,0.274
0.92974,0.275
0.92986,0.276
0.92998,0.277
0.93016,0.278
0.93028,0.279
0.93052,0.28
0.9306,0.281
0.93074,0.282
0.9309,0.283
0.931,0.284
0.93106,0.285
0.93124,0.286
0.93134,0.287
0.93144,0.288
0.93156,0.289
0.93174,0.29
0.93184,0.291
0.93198,0.292
0.93208,0.293
0.93224,0.294
0.9323,0.295
0.93238,0.296
0.93252,0.297
0.93264,0.298
0.93276,0.299
0.93284,0.3
0.93292,0.301
0.93322,0.302
0.93332,0.303
0.93346,0.304
0.9336,0.305
0.93366,0.306
0.93382,0.307
0.93392,0.308
0.93408,0.309
0.93422,0.31
0.93434,0.311
0.93448,0.312
0.93458,0.313
0.93468,0.314
0.93478,0.315
0.9349,0.316
0.935,0.317
0.93508,0.318
0.9352,0.319
0.93526,0.32
0.9354,0.321
0.9355,0.322
0.9356,0.323
0.93568,0.324
0.93576,0.325
0.93588,0.326
0.93598,0.327
0.93614,0.328
0.93636,0.329
0.93646,0.33
0.93652,0.331
0.9366,0.332
0.9367,0.333
0.9368,0.334
0.93694,0.335
0.93702,0.336
0.93718,0.337
0.93728,0.338
0.93732,0.339
0.9374,0.34
0.93756,0.341
0.93766,0.342
0.93774,0.343
0.93776,0.344
0.93784,0.345
0.93792,0.346
0.938,0.347
0.93806,0.348
0.9381,0.349
0.93814,0.35
0.93824,0.351
0.93838,0.352
0.93842,0.353
0.93848,0.354
0.93858,0.355
0.93866,0.356
0.93874,0.357
0.93878,0.358
0.93888,0.359
0.93902,0.36
0.93916,0.361
0.93922,0.362
0.93928,0.363
0.93932,0.364
0.93942,0.365
0.93962,0.366
0.93974,0.367
0.93992,0.368
0.94004,0.369
0.9402,0.37
0.9403,0.371
0.94036,0.372
0.94044,0.373
0.9405,0.374
0.94054,0.375
0.94062,0.376
0.94084,0.377
0.94092,0.378
0.94098,0.379
0.94116,0.38
0.94124,0.381
0.9413,0.382
0.94146,0.383
0.94158,0.384
0.94168,0.385
0.9418,0.386
0.94194,0.387
0.942,0.388
0.94208,0.389
0.94214,0.39
0.94226,0.391
0.94232,0.392
0.94246,0.393
0.94256,0.394
0.94262,0.395
0.94264,0.396
0.94274,0.397
0.94284,0.398
0.94292,0.399
0.94304,0.4
0.9431,0.401
0.94324,0.402
0.94336,0.403
0.94338,0.404
0.94354,0.405
0.9437,0.406
0.94376,0.407
0.94388,0.408
0.94404,0.409
0.94418,0.41
0.9443,0.411
0.94442,0.412
0.94448,0.413
0.94456,0.414
0.94464,0.415
0.94482,0.416
0.94486,0.417
0.94498,0.418
0.9451,0.419
0.94532,0.42
0.94546,0.421
0.9456,0.422
0.9459,0.423
0.94598,0.424
0.94608,0.425
0.94616,0.426
0.94618,0.427
0.94632,0.428
0.94646,0.429
0.94658,0.43
0.9467,0.431
0.94688,0.432
0.94696,0.433
0.94712,0.434
0.9473,0.435
0.94738,0.436
0.94746,0.437
0.94752,0.438
0.94762,0.439
0.94784,0.44
0.9479,0.441
0.94802,0.442
0.94816,0.443
0.94824,0.444
0.94836,0.445
0.94852,0.446
0.94864,0.447
0.94872,0.448
0.94884,0.449
0.94894,0.45
0.94908,0.451
0.94922,0.452
0.94932,0.453
0.94942,0.454
0.94944,0.455
0.94956,0.456
0.94964,0.457
0.9497,0.458
0.94976,0.459
0.94986,0.46
0.94996,0.461
0.95004,0.462
0.95016,0.463
0.95026,0.464
0.9504,0.465
0.95048,0.466
0.9505,0.467
0.95058,0.468
0.95072,0.469
0.95084,0.47
0.95098,0.471
0.95116,0.472
0.95128,0.473
0.95142,0.474
0.95152,0.475
0.95156,0.476
0.95166,0.477
0.95176,0.478
0.95186,0.479
0.95202,0.48
0.9521,0.481
0.95214,0.482
0.95228,0.483
0.95232,0.484
0.95252,0.485
0.9526,0.486
0.95274,0.487
0.95292,0.488
0.9531,0.489
0.95326,0.49
0.95348,0.491
0.95358,0.492
0.95378,0.493
0.95392,0.494
0.95406,0.495
0.95416,0.496
0.95438,0.497
0.95446,0.498
0.95454,0.499
0.95462,0.5
0.95476,0.501
0.95484,0.502
0.95494,0.503
0.95516,0.504
0.95524,0.505
0.95536,0.506
0.95544,0.507
0.95548,0.508
0.95556,0.509
0.95572,0.51
0.9558,0.511
0.95588,0.512
0.95596,0.513
0.9561,0.514
0.95616,0.515
0.95626,0.516
0.9563,0.517
0.95636,0.518
0.95656,0.519
0.95666,0.52
0.95676,0.521
0.95688,0.522
0.95694,0.523
0.95702,0.524
0.95706,0.525
0.9571,0.526
0.95722,0.527
0.95734,0.528
0.95752,0.529
0.95764,0.53
0.9578,0.531
0.95786,0.532
0.95798,0.533
0.9581,0.534
0.95824,0.535
0.95832,0.536
0.95842,0.537
0.9585,0.538
0.95868,0.539
0.95878,0.54
0.95886,0.541
0.95904,0.542
0.95916,0.543
0.95932,0.544
0.95942,0.545
0.95946,0.546
0.95964,0.547
0.95978,0.548
0.9599,0.549
0.96008,0.55
0.96012,0.551
0.96026,0.552
0.96048,0.553
0.9606,0.554
0.96078,0.555
0.9609,0.556
0.96106,0.557
0.96122,0.558
0.96134,0.559
0.96148,0.56
0.96156,0.561
0.96168,0.562
0.96176,0.563
0.96194,0.564
0.96202,0.565
0.96212,0.566
0.96224,0.567
0.96234,0.568
0.96244,0.569
0.9626,0.57
0.96272,0.571
0.96286,0.572
0.96296,0.573
0.96304,0.574
0.9631,0.575
0.96322,0.576
0.96342,0.577
0.96364,0.578
0.96384,0.579
0.96396,0.58
0.96406,0.581
0.96414,0.582
0.96432,0.583
0.96444,0.584
0.96464,0.585
0.96476,0.586
0.96478,0.587
0.96494,0.588
0.96514,0.589
0.96522,0.59
0.9653,0.591
0.9654,0.592
0.96554,0.593
0.96566,0.594
0.96574,0.595
0.96582,0.596
0.96596,0.597
0.96606,0.598
0.96614,0.599
0.9662,0.6
0.96632,0.601
0.96646,0.602
0.96658,0.603
0.96664,0.604
0.96676,0.605
0.96684,0.606
0.96694,0.607
0.96704,0.608
0.96714,0.609
0.96724,0.61
0.96736,0.611
0.96756,0.612
0.96764,0.613
0.96792,0.614
0.96802,0.615
0.96822,0.616
0.9683,0.617
0.9684,0.618
0.9685,0.619
0.96862,0.62
0.96882,0.621
0.96898,0.622
0.96908,0.623
0.9692,0.624
0.9693,0.625
0.96946,0.626
0.96958,0.627
0.96968,0.628
0.9698,0.629
0.9699,0.63
0.9701,0.631
0.97022,0.632
0.97034,0.633
0.97048,0.634
0.97062,0.635
0.97068,0.636
0.97088,0.637
0.971,0.638
0.97116,0.639
0.97138,0.64
0.97154,0.641
0.97162,0.642
0.97178,0.643
0.9719,0.644
0.97204,0.645
0.9722,0.646
0.97236,0.647
0.9725,0.648
0.97258,0.649
0.9727,0.65
0.9729,0.651
0.973,0.652
0.97314,0.653
0.97334,0.654
0.97348,0.655
0.9736,0.656
0.97372,0.657
0.97378,0.658
0.97384,0.659
0.97394,0.66
0.97404,0.661
0.97414,0.662
0.97438,0.663
0.97444,0.664
0.97458,0.665
0.97466,0.666
0.97478,0.667
0.97492,0.668
0.97506,0.669
0.97518,0.67
0.97532,0.671
0.97546,0.672
0.97562,0.673
0.97574,0.674
0.976,0.675
0.9761,0.676
0.97622,0.677
0.97632,0.678
0.97642,0.679
0.97658,0.68
0.9768,0.681
0.97688,0.682
0.97696,0.683
0.97704,0.684
0.97712,0.685
0.97724,0.686
0.9773,0.687
0.97748,0.688
0.97752,0.689
0.9777,0.69
0.9778,0.691
0.97794,0.692
0.97804,0.693
0.97812,0.694
0.97822,0.695
0.97838,0.696
0.9785,0.697
0.9786,0.698
0.97874,0.699
0.97888,0.7
0.97894,0.701
0.9791,0.702
0.97918,0.703
0.9793,0.704
0.97942,0.705
0.97956,0.706
0.9797,0.707
0.97974,0.708
0.97996,0.709
0.9801,0.71
0.98044,0.711
0.98062,0.712
0.9807,0.713
0.9808,0.714
0.98086,0.715
0.98116,0.716
0.98128,0.717
0.9813,0.718
0.98142,0.719
0.98152,0.72
0.9817,0.721
0.98174,0.722
0.98184,0.723
0.9819,0.724
0.98196,0.725
0.98206,0.726
0.9822,0.727
0.98228,0.728
0.98236,0.729
0.9825,0.73
0.98258,0.731
0.98262,0.732
0.98284,0.733
0.98302,0.734
0.98312,0.735
0.98322,0.736
0.98332,0.737
0.98354,0.738
0.9836,0.739
0.98376,0.74
0.98388,0.741
0.98408,0.742
0.98422,0.743
0.98438,0.744
0.98452,0.745
0.98464,0.746
0.98466,0.747
0.98478,0.748
0.98484,0.749
0.98486,0.75
0.98496,0.751
0.98508,0.752
0.98516,0.753
0.98518,0.754
0.98526,0.755
0.98536,0.756
0.98546,0.757
0.98564,0.758
0.98574,0.759
0.98586,0.76
0.98606,0.761
0.98626,0.762
0.98638,0.763
0.98652,0.764
0.98664,0.765
0.98674,0.766
0.98694,0.767
0.987,0.768
0.98706,0.769
0.98712,0.77
0.9872,0.772
0.98728,0.773
0.98744,0.774
0.9876,0.775
0.9877,0.776
0.98788,0.777
0.98792,0.778
0.98814,0.779
0.98826,0.78
0.98838,0.781
0.9884,0.782
0.9885,0.783
0.98864,0.784
0.9887,0.785
0.98876,0.786
0.98884,0.787
0.98888,0.788
0.98894,0.789
0.98906,0.79
0.98918,0.791
0.98926,0.792
0.9893,0.793
0.98946,0.794
0.98948,0.795
0.98958,0.796
0.98972,0.797
0.98982,0.798
0.98986,0.799
0.98996,0.8
0.98998,0.801
0.9901,0.802
0.99014,0.803
0.99026,0.804
0.99036,0.805
0.99048,0.806
0.9906,0.807
0.99076,0.808
0.9908,0.809
0.99084,0.81
0.99098,0.811
0.99112,0.812
0.99116,0.813
0.99124,0.814
0.99142,0.815
0.99158,0.816
0.99166,0.817
0.99182,0.818
0.99188,0.819
0.99208,0.82
0.99214,0.821
0.99218,0.822
0.99224,0.823
0.99236,0.824
0.99252,0.825
0.9926,0.826
0.99266,0.827
0.99274,0.828
0.99276,0.829
0.99286,0.83
0.99294,0.831
0.9931,0.832
0.99324,0.834
0.9933,0.835
0.9934,0.836
0.99352,0.837
0.99362,0.838
0.99368,0.839
0.99374,0.84
0.99392,0.841
0.99404,0.842
0.99414,0.843
0.99422,0.844
0.99438,0.845
0.99444,0.846
0.9945,0.847
0.99452,0.848
0.99456,0.849
0.99466,0.85
0.99476,0.851
0.99484,0.852
0.99494,0.853
0.99496,0.854
0.99504,0.855
0.99508,0.856
0.9952,0.857
0.99524,0.858
0.99532,0.859
0.99544,0.86
0.99546,0.861
0.99554,0.863
0.99558,0.864
0.99562,0.865
0.99566,0.866
0.99574,0.867
0.99586,0.868
0.99598,0.869
0.99604,0.87
0.9961,0.871
0.99612,0.872
0.99622,0.873
0.99628,0.874
0.9963,0.875
0.99632,0.876
0.99638,0.877
0.99644,0.878
0.99646,0.879
0.99648,0.88
0.99654,0.881
0.99662,0.882
0.9967,0.883
0.99678,0.884
0.99686,0.885
0.99692,0.886
0.997,0.887
0.99704,0.888
0.99706,0.889
0.99712,0.89
0.99718,0.891
0.99728,0.892
0.9973,0.893
0.99738,0.894
0.99746,0.895
0.9975,0.896
0.99754,0.897
0.9976,0.898
0.99764,0.899
0.99772,0.901
0.99782,0.902
0.99796,0.903
0.998,0.904
0.99802,0.905
0.99808,0.906
0.99816,0.907
0.99818,0.908
0.99824,0.909
0.9983,0.91
0.99832,0.911
0.99836,0.912
0.99842,0.914
0.99848,0.915
0.9985,0.916
0.99862,0.917
0.99874,0.918
0.9988,0.919
0.99886,0.92
0.99894,0.921
0.99898,0.923
0.99904,0.924
0.99906,0.925
0.99908,0.926
0.99914,0.927
0.99926,0.928
0.99932,0.929
0.99934,0.931
0.9994,0.932
0.99942,0.933
0.99944,0.935
0.99946,0.936
0.99948,0.937
0.99952,0.939
0.99954,0.94
0.99958,0.941
0.99962,0.942
0.99966,0.943
0.99968,0.945
0.99972,0.947
0.99974,0.949
0.9998,0.95
0.99982,0.951
0.99984,0.955
0.99988,0.956
0.9999,0.959
0.99992,0.966
0.99994,0.968
0.99996,0.969
0.99998,0.97
1,0.977


==> simulations/sim-neg-lp_old_avg_K100_C100Mbps.csv <==
cdf,neg
0.79576,0
0.79592,0.001
0.796,0.002
0.79612,0.003
0.79628,0.004
0.79648,0.005
0.7966,0.006
0.7967,0.007
0.79676,0.008
0.79694,0.009
0.79714,0.01
0.79718,0.011
0.79734,0.012
0.79748,0.013
0.79776,0.014
0.79784,0.015
0.79798,0.016
0.79822,0.017
0.79842,0.018
0.79858,0.019
0.79862,0.02
0.79884,0.021
0.799,0.022
0.79914,0.023
0.79934,0.024
0.79952,0.025
0.79976,0.026
0.79994,0.027
0.8001,0.028
0.80022,0.029
0.80038,0.03
0.80068,0.031
0.80076,0.032
0.80098,0.033
0.80128,0.034
0.80152,0.035
0.80172,0.036
0.80194,0.037
0.80216,0.038
0.80226,0.039
0.80242,0.04
0.80262,0.041
0.80284,0.042
0.80304,0.043
0.80312,0.044
0.80322,0.045
0.8035,0.046
0.80362,0.047
0.8038,0.048
0.80408,0.049
0.80424,0.05
0.8045,0.051
0.80472,0.052
0.80488,0.053
0.80496,0.054
0.80502,0.055
0.80528,0.056
0.8055,0.057
0.80556,0.058
0.80568,0.059
0.8059,0.06
0.806,0.061
0.80608,0.062
0.80642,0.063
0.80662,0.064
0.80676,0.065
0.80686,0.066
0.80712,0.067
0.80738,0.068
0.80766,0.069
0.80782,0.07
0.80822,0.071
0.8084,0.072
0.80872,0.073
0.80886,0.074
0.80916,0.075
0.8093,0.076
0.8095,0.077
0.80968,0.078
0.81004,0.079
0.81026,0.08
0.81046,0.081
0.81068,0.082
0.81092,0.083
0.81104,0.084
0.81124,0.085
0.81142,0.086
0.81164,0.087
0.81178,0.088
0.812,0.089
0.81224,0.09
0.81238,0.091
0.81252,0.092
0.81274,0.093
0.81294,0.094
0.81308,0.095
0.81326,0.096
0.8135,0.097
0.81372,0.098
0.81392,0.099
0.8141,0.1
0.81422,0.101
0.81438,0.102
0.8145,0.103
0.8147,0.104
0.81482,0.105
0.815,0.106
0.81518,0.107
0.81538,0.108
0.81548,0.109
0.8157,0.11
0.81592,0.111
0.81614,0.112
0.81638,0.113
0.81648,0.114
0.81658,0.115
0.81682,0.116
0.81696,0.117
0.8172,0.118
0.81738,0.119
0.81756,0.12
0.81774,0.121
0.81796,0.122
0.81816,0.123
0.81838,0.124
0.81852,0.125
0.81866,0.126
0.8189,0.127
0.81916,0.128
0.81936,0.129
0.81948,0.13
0.81968,0.131
0.81988,0.132
0.82,0.133
0.82016,0.134
0.82046,0.135
0.8206,0.136
0.8208,0.137
0.82096,0.138
0.82116,0.139
0.82126,0.14
0.82138,0.141
0.82164,0.142
0.8218,0.143
0.822,0.144
0.82218,0.145
0.82238,0.146
0.8226,0.147
0.82278,0.148
0.82298,0.149
0.82312,0.15
0.82332,0.151
0.82346,0.152
0.8237,0.153
0.8239,0.154
0.82416,0.155
0.82432,0.156
0.8245,0.157
0.82462,0.158
0.82482,0.159
0.82508,0.16
0.82522,0.161
0.8253,0.162
0.82542,0.163
0.8257,0.164
0.8259,0.165
0.82596,0.166
0.82608,0.167
0.82628,0.168
0.82638,0.169
0.82658,0.17
0.82678,0.171
0.82696,0.172
0.8272,0.173
0.82736,0.174
0.82766,0.175
0.82784,0.176
0.828,0.177
0.82818,0.178
0.82836,0.179
0.8286,0.18
0.82878,0.181
0.829,0.182
0.8292,0.183
0.82926,0.184
0.82944,0.185
0.82966,0.186
0.82984,0.187
0.83004,0.188
0.83024,0.189
0.83042,0.19
0.83064,0.191
0.83084,0.192
0.83098,0.193
0.8311,0.194
0.83132,0.195
0.83146,0.196
0.83158,0.197
0.83176,0.198
0.83202,0.199
0.83218,0.2
0.83228,0.201
0.83248,0.202
0.83278,0.203
0.833,0.204
0.83316,0.205
0.83322,0.206
0.8335,0.207
0.83376,0.208
0.83394,0.209
0.8341,0.21
0.8342,0.211
0.83428,0.212
0.8345,0.213
0.83462,0.214
0.83472,0.215
0.83486,0.216
0.83506,0.217
0.8352,0.218
0.83536,0.219
0.8355,0.22
0.83568,0.221
0.83588,0.222
0.83616,0.223
0.8364,0.224
0.83658,0.225
0.83676,0.226
0.8369,0.227
0.83704,0.228
0.83716,0.229
0.83734,0.23
0.83752,0.231
0.83776,0.232
0.83786,0.233
0.83806,0.234
0.83834,0.235
0.83852,0.236
0.83884,0.237
0.83894,0.238
0.8391,0.239
0.8393,0.24
0.83942,0.241
0.83954,0.242
0.83968,0.243
0.83982,0.244
0.83996,0.245
0.84016,0.246
0.84028,0.247
0.84052,0.248
0.84078,0.249
0.8409,0.25
0.84096,0.251
0.84112,0.252
0.84126,0.253
0.84156,0.254
0.84174,0.255
0.84184,0.256
0.842,0.257
0.8423,0.258
0.84248,0.259
0.84272,0.26
0.84286,0.261
0.84308,0.262
0.8434,0.263
0.84364,0.264
0.84372,0.265
0.84408,0.266
0.84424,0.267
0.84436,0.268
0.84448,0.269
0.8446,0.27
0.84484,0.271
0.8451,0.272
0.84518,0.273
0.84542,0.274
0.84566,0.275
0.84582,0.276
0.84598,0.277
0.84628,0.278
0.84656,0.279
0.84672,0.28
0.84688,0.281
0.847,0.282
0.84714,0.283
0.84734,0.284
0.84758,0.285
0.84784,0.286
0.84802,0.287
0.84814,0.288
0.84834,0.289
0.8486,0.29
0.84888,0.291
0.84904,0.292
0.84924,0.293
0.8494,0.294
0.84956,0.295
0.8498,0.296
0.84998,0.297
0.85024,0.298
0.85044,0.299
0.85058,0.3
0.85084,0.301
0.85096,0.302
0.8511,0.303
0.85132,0.304
0.85152,0.305
0.85166,0.306
0.85182,0.307
0.852,0.308
0.8522,0.309
0.85238,0.31
0.85254,0.311
0.85282,0.312
0.85302,0.313
0.85322,0.314
0.85336,0.315
0.85352,0.316
0.85376,0.317
0.85396,0.318
0.85412,0.319
0.85424,0.32
0.85438,0.321
0.85456,0.322
0.85484,0.323
0.85506,0.324
0.85542,0.325
0.85558,0.326
0.85578,0.327
0.85602,0.328
0.85626,0.329
0.8565,0.33
0.85668,0.331
0.8568,0.332
0.85714,0.333
0.8573,0.334
0.85752,0.335
0.85774,0.336
0.85786,0.337
0.85804,0.338
0.85826,0.339
0.85844,0.34
0.85868,0.341
0.85892,0.342
0.85916,0.343
0.85924,0.344
0.8594,0.345
0.85958,0.346
0.85974,0.347
0.86012,0.348
0.86028,0.349
0.86046,0.35
0.86064,0.351
0.86078,0.352
0.86098,0.353
0.86126,0.354
0.86144,0.355
0.8617,0.356
0.86192,0.357
0.86218,0.358
0.86242,0.359
0.86266,0.36
0.86282,0.361
0.8631,0.362
0.8633,0.363
0.86354,0.364
0.8638,0.365
0.86402,0.366
0.86424,0.367
0.86462,0.368
0.86488,0.369
0.86512,0.37
0.86526,0.371
0.86552,0.372
0.8657,0.373
0.86582,0.374
0.86602,0.375
0.86628,0.376
0.86656,0.377
0.8668,0.378
0.8671,0.379
0.86728,0.38
0.86758,0.381
0.86788,0.382
0.86808,0.383
0.86832,0.384
0.86854,0.385
0.86872,0.386
0.86902,0.387
0.86914,0.388
0.86932,0.389
0.86946,0.39
0.86978,0.391
0.86998,0.392
0.87016,0.393
0.87038,0.394
0.87058,0.395
0.87074,0.396
0.87098,0.397
0.87118,0.398
0.87138,0.399
0.8716,0.4
0.87186,0.401
0.87202,0.402
0.87216,0.403
0.87226,0.404
0.87236,0.405
0.87252,0.406
0.87268,0.407
0.87286,0.408
0.8731,0.409
0.8733,0.41
0.8735,0.411
0.87386,0.412
0.87402,0.413
0.87432,0.414
0.87442,0.415
0.8746,0.416
0.87486,0.417
0.87504,0.418
0.8752,0.419
0.87536,0.42
0.87562,0.421
0.87584,0.422
0.87614,0.423
0.87644,0.424
0.87674,0.425
0.87692,0.426
0.87726,0.427
0.87754,0.428
0.87774,0.429
0.87786,0.43
0.8781,0.431
0.87838,0.432
0.87846,0.433
0.87868,0.434
0.87888,0.435
0.8791,0.436
0.87936,0.437
0.87952,0.438
0.87972,0.439
0.87992,0.44
0.88006,0.441
0.88018,0.442
0.88042,0.443
0.88068,0.444
0.88078,0.445
0.88108,0.446
0.88122,0.447
0.88138,0.448
0.88166,0.449
0.88186,0.45
0.88212,0.451
0.88224,0.452
0.88246,0.453
0.8827,0.454
0.88288,0.455
0.88316,0.456
0.88336,0.457
0.88364,0.458
0.88378,0.459
0.8841,0.46
0.8843,0.461
0.88454,0.462
0.88472,0.463
0.88494,0.464
0.88514,0.465
0.88528,0.466
0.88546,0.467
0.88574,0.468
0.88592,0.469
0.8861,0.47
0.88638,0.471
0.88658,0.472
0.88682,0.473
0.88696,0.474
0.88714,0.475
0.8873,0.476
0.88748,0.477
0.8877,0.478
0.8878,0.479
0.888,0.48
0.8882,0.481
0.88828,0.482
0.88856,0.483
0.88872,0.484
0.88886,0.485
0.88902,0.486
0.88924,0.487
0.88954,0.488
0.8897,0.489
0.88986,0.49
0.8901,0.491
0.89024,0.492
0.89042,0.493
0.8906,0.494
0.8907,0.495
0.89084,0.496
0.89108,0.497
0.89126,0.498
0.89146,0.499
0.8917,0.5
0.89194,0.501
0.89218,0.502
0.8924,0.503
0.8926,0.504
0.89284,0.505
0.8931,0.506
0.89328,0.507
0.89364,0.508
0.89388,0.509
0.89408,0.51
0.89434,0.511
0.89446,0.512
0.8946,0.513
0.89484,0.514
0.89506,0.515
0.89524,0.516
0.89546,0.517
0.89568,0.518
0.89592,0.519
0.89608,0.52
0.89648,0.521
0.89662,0.522
0.89688,0.523
0.89712,0.524
0.89734,0.525
0.89764,0.526
0.8978,0.527
0.89798,0.528
0.89818,0.529
0.8984,0.53
0.89862,0.531
0.89884,0.532
0.899,0.533
0.89926,0.534
0.8995,0.535
0.89966,0.536
0.89998,0.537
0.90016,0.538
0.9004,0.539
0.90054,0.54
0.90076,0.541
0.90098,0.542
0.90112,0.543
0.90148,0.544
0.90168,0.545
0.90192,0.546
0.90202,0.547
0.90222,0.548
0.90238,0.549
0.90284,0.55
0.9031,0.551
0.90322,0.552
0.90348,0.553
0.90374,0.554
0.90388,0.555
0.90418,0.556
0.90432,0.557
0.90448,0.558
0.9047,0.559
0.90488,0.56
0.90504,0.561
0.90522,0.562
0.90544,0.563
0.90558,0.564
0.90572,0.565
0.90606,0.566
0.90622,0.567
0.9065,0.568
0.90664,0.569
0.90694,0.57
0.90726,0.571
0.90752,0.572
0.90774,0.573
0.90802,0.574
0.9082,0.575
0.90842,0.576
0.90876,0.577
0.90886,0.578
0.90906,0.579
0.90918,0.58
0.90934,0.581
0.9096,0.582
0.90976,0.583
0.91,0.584
0.91012,0.585
0.91032,0.586
0.91064,0.587
0.91082,0.588
0.9112,0.589
0.9115,0.59
0.91176,0.591
0.9121,0.592
0.91234,0.593
0.91252,0.594
0.91266,0.595
0.91306,0.596
0.91326,0.597
0.91354,0.598
0.91382,0.599
0.91404,0.6
0.91438,0.601
0.91462,0.602
0.91484,0.603
0.91512,0.604
0.91532,0.605
0.91546,0.606
0.91562,0.607
0.91592,0.608
0.91606,0.609
0.91628,0.61
0.91656,0.611
0.9169,0.612
0.9171,0.613
0.91726,0.614
0.91746,0.615
0.91768,0.616
0.9179,0.617
0.91816,0.618
0.91826,0.619
0.91852,0.62
0.91868,0.621
0.91882,0.622
0.91898,0.623
0.91924,0.624
0.91948,0.625
0.91978,0.626
0.91998,0.627
0.92018,0.628
0.9204,0.629
0.92058,0.63
0.92084,0.631
0.92106,0.632
0.92116,0.633
0.92146,0.634
0.92164,0.635
0.92182,0.636
0.92206,0.637
0.92224,0.638
0.92252,0.639
0.92268,0.64
0.92296,0.641
0.92324,0.642
0.92352,0.643
0.92374,0.644
0.92392,0.645
0.92412,0.646
0.92426,0.647
0.92442,0.648
0.9247,0.649
0.92484,0.65
0.92514,0.651
0.92538,0.652
0.9256,0.653
0.92578,0.654
0.9261,0.655
0.92628,0.656
0.9266,0.657
0.92686,0.658
0.927,0.659
0.92718,0.66
0.92742,0.661
0.92764,0.662
0.92784,0.663
0.92802,0.664
0.92834,0.665
0.92856,0.666
0.92882,0.667
0.929,0.668
0.9292,0.669
0.92944,0.67
0.9296,0.671
0.9298,0.672
0.92998,0.673
0.9304,0.674
0.93076,0.675
0.931,0.676
0.93112,0.677
0.9314,0.678
0.93164,0.679
0.93188,0.68
0.93214,0.681
0.93244,0.682
0.93264,0.683
0.93278,0.684
0.93324,0.685
0.93346,0.686
0.9337,0.687
0.9339,0.688
0.93408,0.689
0.93436,0.69
0.93458,0.691
0.93476,0.692
0.93514,0.693
0.93536,0.694
0.9356,0.695
0.93582,0.696
0.93598,0.697
0.9362,0.698
0.93638,0.699
0.93672,0.7
0.93696,0.701
0.93724,0.702
0.9375,0.703
0.93772,0.704
0.93808,0.705
0.93824,0.706
0.93852,0.707
0.93884,0.708
0.93914,0.709
0.9394,0.71
0.93982,0.711
0.94016,0.712
0.94034,0.713
0.94068,0.714
0.94088,0.715
0.94116,0.716
0.94128,0.717
0.94138,0.718
0.9415,0.719
0.94172,0.72
0.94192,0.721
0.9421,0.722
0.94234,0.723
0.94264,0.724
0.94282,0.725
0.9432,0.726
0.94352,0.727
0.94384,0.728
0.94406,0.729
0.94438,0.73
0.9446,0.731
0.94488,0.732
0.94518,0.733
0.94548,0.734
0.94576,0.735
0.94596,0.736
0.94612,0.737
0.94632,0.738
0.94652,0.739
0.9469,0.74
0.94722,0.741
0.94736,0.742
0.9476,0.743
0.94786,0.744
0.94808,0.745
0.94836,0.746
0.94864,0.747
0.94884,0.748
0.94906,0.749
0.94928,0.75
0.94954,0.751
0.9498,0.752
0.9502,0.753
0.95048,0.754
0.9508,0.755
0.9511,0.756
0.95134,0.757
0.95166,0.758
0.95176,0.759
0.95206,0.76
0.95238,0.761
0.9525,0.762
0.95278,0.763
0.95302,0.764
0.95318,0.765
0.9535,0.766
0.95374,0.767
0.954,0.768
0.95436,0.769
0.95464,0.77
0.9549,0.771
0.9551,0.772
0.95536,0.773
0.95562,0.774
0.95592,0.775
0.95618,0.776
0.95634,0.777
0.95652,0.778
0.95668,0.779
0.9569,0.78
0.95716,0.781
0.95752,0.782
0.95774,0.783
0.95792,0.784
0.95816,0.785
0.95844,0.786
0.95868,0.787
0.9589,0.788
0.95914,0.789
0.95934,0.79
0.95958,0.791
0.95972,0.792
0.95988,0.793
0.96008,0.794
0.96044,0.795
0.96068,0.796
0.96086,0.797
0.96116,0.798
0.96134,0.799
0.96156,0.8
0.96196,0.801
0.9622,0.802
0.96248,0.803
0.96274,0.804
0.96308,0.805
0.96326,0.806
0.96362,0.807
0.9638,0.808
0.96402,0.809
0.96426,0.81
0.9645,0.811
0.9647,0.812
0.96488,0.813
0.9651,0.814
0.96562,0.815
0.9659,0.816
0.96618,0.817
0.96648,0.818
0.9667,0.819
0.96702,0.82
0.9673,0.821
0.96752,0.822
0.96768,0.823
0.96802,0.824
0.96828,0.825
0.96848,0.826
0.96866,0.827
0.96908,0.828
0.9693,0.829
0.96964,0.83
0.96996,0.831
0.97012,0.832
0.97044,0.833
0.9707,0.834
0.97106,0.835
0.97144,0.836
0.97152,0.837
0.9717,0.838
0.97198,0.839
0.97222,0.84
0.97236,0.841
0.97272,0.842
0.97308,0.843
0.9733,0.844
0.97348,0.845
0.97364,0.846
0.97394,0.847
0.97414,0.848
0.97458,0.849
0.97482,0.85
0.97512,0.851
0.97542,0.852
0.97562,0.853
0.97584,0.854
0.976,0.855
0.97632,0.856
0.97658,0.857
0.97686,0.858
0.97706,0.859
0.97728,0.86
0.97754,0.861
0.97772,0.862
0.97786,0.863
0.97806,0.864
0.97824,0.865
0.9784,0.866
0.97866,0.867
0.97884,0.868
0.97906,0.869
0.97936,0.87
0.97962,0.871
0.97992,0.872
0.98004,0.873
0.98044,0.874
0.98072,0.875
0.981,0.876
0.98122,0.877
0.98148,0.878
0.98162,0.879
0.9818,0.88
0.98206,0.881
0.98234,0.882
0.98254,0.883
0.98282,0.884
0.98306,0.885
0.98354,0.886
0.98384,0.887
0.98416,0.888
0.98442,0.889
0.98476,0.89
0.98498,0.891
0.98516,0.892
0.98536,0.893
0.98556,0.894
0.98576,0.895
0.986,0.896
0.98634,0.897
0.9867,0.898
0.98692,0.899
0.98714,0.9
0.98738,0.901
0.98748,0.902
0.9878,0.903
0.98806,0.904
0.9883,0.905
0.98858,0.906
0.98882,0.907
0.98906,0.908
0.9893,0.909
0.98946,0.91
0.98982,0.911
0.99004,0.912
0.99018,0.913
0.99032,0.914
0.99046,0.915
0.99068,0.916
0.99084,0.917
0.99104,0.918
0.9912,0.919
0.99154,0.92
0.99164,0.921
0.99182,0.922
0.992,0.923
0.9922,0.924
0.99238,0.925
0.9927,0.926
0.9928,0.927
0.99306,0.928
0.99324,0.929
0.99346,0.93
0.99376,0.931
0.99396,0.932
0.99414,0.933
0.99438,0.934
0.99456,0.935
0.99474,0.936
0.99492,0.937
0.99504,0.938
0.99522,0.939
0.99538,0.94
0.99558,0.941
0.99592,0.942
0.99612,0.943
0.99634,0.944
0.99642,0.945
0.99654,0.946
0.99668,0.947
0.99678,0.948
0.99704,0.949
0.99724,0.95
0.99734,0.951
0.9974,0.952
0.99758,0.953
0.99768,0.954
0.99776,0.955
0.99782,0.956
0.998,0.957
0.99808,0.958
0.99822,0.959
0.99828,0.96
0.99834,0.961
0.99836,0.962
0.9985,0.963
0.99866,0.964
0.9988,0.965
0.9989,0.966
0.99896,0.967
0.99912,0.968
0.99924,0.969
0.99934,0.97
0.99938,0.971
0.99942,0.972
0.99946,0.973
0.99954,0.974
0.99958,0.975
0.99966,0.977
0.99976,0.978
0.9998,0.979
0.99982,0.98
0.99984,0.981
0.99988,0.982
0.9999,0.984
0.99996,0.985
1,0.986


==> simulations/sim-neg-lp_old_avg_K132_C100Mbps.csv <==
cdf,neg
0.79576,0
0.79592,0.001
0.796,0.002
0.79612,0.003
0.79628,0.004
0.79648,0.005
0.7966,0.006
0.7967,0.007
0.79676,0.008
0.79694,0.009
0.79714,0.01
0.79718,0.011
0.79734,0.012
0.79748,0.013
0.79776,0.014
0.79784,0.015
0.79798,0.016
0.79822,0.017
0.79842,0.018
0.79858,0.019
0.79862,0.02
0.79884,0.021
0.799,0.022
0.79914,0.023
0.79934,0.024
0.79952,0.025
0.79976,0.026
0.79994,0.027
0.8001,0.028
0.80022,0.029
0.80038,0.03
0.80068,0.031
0.80076,0.032
0.80098,0.033
0.80128,0.034
0.80152,0.035
0.80172,0.036
0.80194,0.037
0.80216,0.038
0.80226,0.039
0.80242,0.04
0.80262,0.041
0.80284,0.042
0.80304,0.043
0.80312,0.044
0.80322,0.045
0.8035,0.046
0.80362,0.047
0.8038,0.048
0.80408,0.049
0.80424,0.05
0.8045,0.051
0.80472,0.052
0.80488,0.053
0.80496,0.054
0.80502,0.055
0.80528,0.056
0.8055,0.057
0.80556,0.058
0.80568,0.059
0.8059,0.06
0.806,0.061
0.80608,0.062
0.80642,0.063
0.80662,0.064
0.80676,0.065
0.80686,0.066
0.80712,0.067
0.80738,0.068
0.80766,0.069
0.80782,0.07
0.80822,0.071
0.8084,0.072
0.80872,0.073
0.80886,0.074
0.80916,0.075
0.8093,0.076
0.8095,0.077
0.80968,0.078
0.81004,0.079
0.81026,0.08
0.81046,0.081
0.81068,0.082
0.81092,0.083
0.81104,0.084
0.81124,0.085
0.81142,0.086
0.81164,0.087
0.81178,0.088
0.812,0.089
0.81224,0.09
0.81238,0.091
0.81252,0.092
0.81274,0.093
0.81294,0.094
0.81308,0.095
0.81326,0.096
0.8135,0.097
0.81372,0.098
0.81392,0.099
0.8141,0.1
0.81422,0.101
0.81438,0.102
0.8145,0.103
0.8147,0.104
0.81482,0.105
0.815,0.106
0.81518,0.107
0.81538,0.108
0.81548,0.109
0.8157,0.11
0.81592,0.111
0.81614,0.112
0.81638,0.113
0.81648,0.114
0.81658,0.115
0.81682,0.116
0.81696,0.117
0.8172,0.118
0.81738,0.119
0.81756,0.12
0.81774,0.121
0.81796,0.122
0.81816,0.123
0.81838,0.124
0.81852,0.125
0.81866,0.126
0.8189,0.127
0.81916,0.128
0.81936,0.129
0.81948,0.13
0.81968,0.131
0.81988,0.132
0.82,0.133
0.82016,0.134
0.82046,0.135
0.8206,0.136
0.8208,0.137
0.82096,0.138
0.82116,0.139
0.82126,0.14
0.82138,0.141
0.82164,0.142
0.8218,0.143
0.822,0.144
0.82218,0.145
0.82238,0.146
0.8226,0.147
0.82278,0.148
0.82298,0.149
0.82312,0.15
0.82332,0.151
0.82346,0.152
0.8237,0.153
0.8239,0.154
0.82416,0.155
0.82432,0.156
0.8245,0.157
0.82462,0.158
0.82482,0.159
0.82508,0.16
0.82522,0.161
0.8253,0.162
0.82542,0.163
0.8257,0.164
0.8259,0.165
0.82596,0.166
0.82608,0.167
0.82628,0.168
0.82638,0.169
0.82658,0.17
0.82678,0.171
0.82696,0.172
0.8272,0.173
0.82736,0.174
0.82766,0.175
0.82784,0.176
0.828,0.177
0.82818,0.178
0.82836,0.179
0.8286,0.18
0.82878,0.181
0.829,0.182
0.8292,0.183
0.82926,0.184
0.82944,0.185
0.82966,0.186
0.82984,0.187
0.83004,0.188
0.83024,0.189
0.83042,0.19
0.83064,0.191
0.83084,0.192
0.83098,0.193
0.8311,0.194
0.83132,0.195
0.83146,0.196
0.83158,0.197
0.83176,0.198
0.83202,0.199
0.83218,0.2
0.83228,0.201
0.83248,0.202
0.83278,0.203
0.833,0.204
0.83316,0.205
0.83322,0.206
0.8335,0.207
0.83376,0.208
0.83394,0.209
0.8341,0.21
0.8342,0.211
0.83428,0.212
0.8345,0.213
0.83462,0.214
0.83472,0.215
0.83486,0.216
0.83506,0.217
0.8352,0.218
0.83536,0.219
0.8355,0.22
0.83568,0.221
0.83588,0.222
0.83616,0.223
0.8364,0.224
0.83658,0.225
0.83676,0.226
0.8369,0.227
0.83704,0.228
0.83716,0.229
0.83734,0.23
0.83752,0.231
0.83776,0.232
0.83786,0.233
0.83806,0.234
0.83834,0.235
0.83852,0.236
0.83884,0.237
0.83894,0.238
0.8391,0.239
0.8393,0.24
0.83942,0.241
0.83954,0.242
0.83968,0.243
0.83982,0.244
0.83996,0.245
0.84016,0.246
0.84028,0.247
0.84052,0.248
0.84078,0.249
0.8409,0.25
0.84096,0.251
0.84112,0.252
0.84126,0.253
0.84156,0.254
0.84174,0.255
0.84184,0.256
0.842,0.257
0.8423,0.258
0.84248,0.259
0.84272,0.26
0.84286,0.261
0.84308,0.262
0.8434,0.263
0.84364,0.264
0.84372,0.265
0.84408,0.266
0.84424,0.267
0.84436,0.268
0.84448,0.269
0.8446,0.27
0.84484,0.271
0.8451,0.272
0.84518,0.273
0.84542,0.274
0.84566,0.275
0.84582,0.276
0.84598,0.277
0.84628,0.278
0.84656,0.279
0.84672,0.28
0.84688,0.281
0.847,0.282
0.84714,0.283
0.84734,0.284
0.84758,0.285
0.84784,0.286
0.84802,0.287
0.84814,0.288
0.84834,0.289
0.8486,0.29
0.84888,0.291
0.84904,0.292
0.84924,0.293
0.8494,0.294
0.84956,0.295
0.8498,0.296
0.84998,0.297
0.85024,0.298
0.85044,0.299
0.85058,0.3
0.85084,0.301
0.85096,0.302
0.8511,0.303
0.85132,0.304
0.85152,0.305
0.85166,0.306
0.85182,0.307
0.852,0.308
0.8522,0.309
0.85238,0.31
0.85254,0.311
0.85282,0.312
0.85302,0.313
0.85322,0.314
0.85336,0.315
0.85352,0.316
0.85376,0.317
0.85396,0.318
0.85412,0.319
0.85424,0.32
0.85438,0.321
0.85456,0.322
0.85484,0.323
0.85506,0.324
0.85542,0.325
0.85558,0.326
0.85578,0.327
0.85602,0.328
0.85626,0.329
0.8565,0.33
0.85668,0.331
0.8568,0.332
0.85714,0.333
0.8573,0.334
0.85752,0.335
0.85774,0.336
0.85786,0.337
0.85804,0.338
0.85826,0.339
0.85844,0.34
0.85868,0.341
0.85892,0.342
0.85916,0.343
0.85924,0.344
0.8594,0.345
0.85958,0.346
0.85974,0.347
0.86012,0.348
0.86028,0.349
0.86046,0.35
0.86064,0.351
0.86078,0.352
0.86098,0.353
0.86126,0.354
0.86144,0.355
0.8617,0.356
0.86192,0.357
0.86218,0.358
0.86242,0.359
0.86266,0.36
0.86282,0.361
0.8631,0.362
0.8633,0.363
0.86354,0.364
0.8638,0.365
0.86402,0.366
0.86424,0.367
0.86462,0.368
0.86488,0.369
0.86512,0.37
0.86526,0.371
0.86552,0.372
0.8657,0.373
0.86582,0.374
0.86602,0.375
0.86628,0.376
0.86656,0.377
0.8668,0.378
0.8671,0.379
0.86728,0.38
0.86758,0.381
0.86788,0.382
0.86808,0.383
0.86832,0.384
0.86854,0.385
0.86872,0.386
0.86902,0.387
0.86914,0.388
0.86932,0.389
0.86946,0.39
0.86978,0.391
0.86998,0.392
0.87016,0.393
0.87038,0.394
0.87058,0.395
0.87074,0.396
0.87098,0.397
0.87118,0.398
0.87138,0.399
0.8716,0.4
0.87186,0.401
0.87202,0.402
0.87216,0.403
0.87226,0.404
0.87236,0.405
0.87252,0.406
0.87268,0.407
0.87286,0.408
0.8731,0.409
0.8733,0.41
0.8735,0.411
0.87386,0.412
0.87402,0.413
0.87432,0.414
0.87442,0.415
0.8746,0.416
0.87486,0.417
0.87504,0.418
0.8752,0.419
0.87536,0.42
0.87562,0.421
0.87584,0.422
0.87614,0.423
0.87644,0.424
0.87674,0.425
0.87692,0.426
0.87726,0.427
0.87754,0.428
0.87774,0.429
0.87786,0.43
0.8781,0.431
0.87838,0.432
0.87846,0.433
0.87868,0.434
0.87888,0.435
0.8791,0.436
0.87936,0.437
0.87952,0.438
0.87972,0.439
0.87992,0.44
0.88006,0.441
0.88018,0.442
0.88042,0.443
0.88068,0.444
0.88078,0.445
0.88108,0.446
0.88122,0.447
0.88138,0.448
0.88166,0.449
0.88186,0.45
0.88212,0.451
0.88224,0.452
0.88246,0.453
0.8827,0.454
0.88288,0.455
0.88316,0.456
0.88336,0.457
0.88364,0.458
0.88378,0.459
0.8841,0.46
0.8843,0.461
0.88454,0.462
0.88472,0.463
0.88494,0.464
0.88514,0.465
0.88528,0.466
0.88546,0.467
0.88574,0.468
0.88592,0.469
0.8861,0.47
0.88638,0.471
0.88658,0.472
0.88682,0.473
0.88696,0.474
0.88714,0.475
0.8873,0.476
0.88748,0.477
0.8877,0.478
0.8878,0.479
0.888,0.48
0.8882,0.481
0.88828,0.482
0.88856,0.483
0.88872,0.484
0.88886,0.485
0.88902,0.486
0.88924,0.487
0.88954,0.488
0.8897,0.489
0.88986,0.49
0.8901,0.491
0.89024,0.492
0.89042,0.493
0.8906,0.494
0.8907,0.495
0.89084,0.496
0.89108,0.497
0.89126,0.498
0.89146,0.499
0.8917,0.5
0.89194,0.501
0.89218,0.502
0.8924,0.503
0.8926,0.504
0.89284,0.505
0.8931,0.506
0.89328,0.507
0.89364,0.508
0.89388,0.509
0.89408,0.51
0.89434,0.511
0.89446,0.512
0.8946,0.513
0.89484,0.514
0.89506,0.515
0.89524,0.516
0.89546,0.517
0.89568,0.518
0.89592,0.519
0.89608,0.52
0.89648,0.521
0.89662,0.522
0.89688,0.523
0.89712,0.524
0.89734,0.525
0.89764,0.526
0.8978,0.527
0.89798,0.528
0.89818,0.529
0.8984,0.53
0.89862,0.531
0.89884,0.532
0.899,0.533
0.89926,0.534
0.8995,0.535
0.89966,0.536
0.89998,0.537
0.90016,0.538
0.9004,0.539
0.90054,0.54
0.90076,0.541
0.90098,0.542
0.90112,0.543
0.90148,0.544
0.90168,0.545
0.90192,0.546
0.90202,0.547
0.90222,0.548
0.90238,0.549
0.90284,0.55
0.9031,0.551
0.90322,0.552
0.90348,0.553
0.90374,0.554
0.90388,0.555
0.90418,0.556
0.90432,0.557
0.90448,0.558
0.9047,0.559
0.90488,0.56
0.90504,0.561
0.90522,0.562
0.90544,0.563
0.90558,0.564
0.90572,0.565
0.90606,0.566
0.90622,0.567
0.9065,0.568
0.90664,0.569
0.90694,0.57
0.90726,0.571
0.90752,0.572
0.90774,0.573
0.90802,0.574
0.9082,0.575
0.90842,0.576
0.90876,0.577
0.90886,0.578
0.90906,0.579
0.90918,0.58
0.90934,0.581
0.9096,0.582
0.90976,0.583
0.91,0.584
0.91012,0.585
0.91032,0.586
0.91064,0.587
0.91082,0.588
0.9112,0.589
0.9115,0.59
0.91176,0.591
0.9121,0.592
0.91234,0.593
0.91252,0.594
0.91266,0.595
0.91306,0.596
0.91326,0.597
0.91354,0.598
0.91382,0.599
0.91404,0.6
0.91438,0.601
0.91462,0.602
0.91484,0.603
0.91512,0.604
0.91532,0.605
0.91546,0.606
0.91562,0.607
0.91592,0.608
0.91606,0.609
0.91628,0.61
0.91656,0.611
0.9169,0.612
0.9171,0.613
0.91726,0.614
0.91746,0.615
0.91768,0.616
0.9179,0.617
0.91816,0.618
0.91826,0.619
0.91852,0.62
0.91868,0.621
0.91882,0.622
0.91898,0.623
0.91924,0.624
0.91948,0.625
0.91978,0.626
0.91998,0.627
0.92018,0.628
0.9204,0.629
0.92058,0.63
0.92084,0.631
0.92106,0.632
0.92116,0.633
0.92146,0.634
0.92164,0.635
0.92182,0.636
0.92206,0.637
0.92224,0.638
0.92252,0.639
0.92268,0.64
0.92296,0.641
0.92324,0.642
0.92352,0.643
0.92374,0.644
0.92392,0.645
0.92412,0.646
0.92426,0.647
0.92442,0.648
0.9247,0.649
0.92484,0.65
0.92514,0.651
0.92538,0.652
0.9256,0.653
0.92578,0.654
0.9261,0.655
0.92628,0.656
0.9266,0.657
0.92686,0.658
0.927,0.659
0.92718,0.66
0.92742,0.661
0.92764,0.662
0.92784,0.663
0.92802,0.664
0.92834,0.665
0.92856,0.666
0.92882,0.667
0.929,0.668
0.9292,0.669
0.92944,0.67
0.9296,0.671
0.9298,0.672
0.92998,0.673
0.9304,0.674
0.93076,0.675
0.931,0.676
0.93112,0.677
0.9314,0.678
0.93164,0.679
0.93188,0.68
0.93214,0.681
0.93244,0.682
0.93264,0.683
0.93278,0.684
0.93324,0.685
0.93346,0.686
0.9337,0.687
0.9339,0.688
0.93408,0.689
0.93436,0.69
0.93458,0.691
0.93476,0.692
0.93514,0.693
0.93536,0.694
0.9356,0.695
0.93582,0.696
0.93598,0.697
0.9362,0.698
0.93638,0.699
0.93672,0.7
0.93696,0.701
0.93724,0.702
0.9375,0.703
0.93772,0.704
0.93808,0.705
0.93824,0.706
0.93852,0.707
0.93884,0.708
0.93914,0.709
0.9394,0.71
0.93982,0.711
0.94016,0.712
0.94034,0.713
0.94068,0.714
0.94088,0.715
0.94116,0.716
0.94128,0.717
0.94138,0.718
0.9415,0.719
0.94172,0.72
0.94192,0.721
0.9421,0.722
0.94234,0.723
0.94264,0.724
0.94282,0.725
0.9432,0.726
0.94352,0.727
0.94384,0.728
0.94406,0.729
0.94438,0.73
0.9446,0.731
0.94488,0.732
0.94518,0.733
0.94548,0.734
0.94576,0.735
0.94596,0.736
0.94612,0.737
0.94632,0.738
0.94652,0.739
0.9469,0.74
0.94722,0.741
0.94736,0.742
0.9476,0.743
0.94786,0.744
0.94808,0.745
0.94836,0.746
0.94864,0.747
0.94884,0.748
0.94906,0.749
0.94928,0.75
0.94954,0.751
0.9498,0.752
0.9502,0.753
0.95048,0.754
0.9508,0.755
0.9511,0.756
0.95134,0.757
0.95166,0.758
0.95176,0.759
0.95206,0.76
0.95238,0.761
0.9525,0.762
0.95278,0.763
0.95302,0.764
0.95318,0.765
0.9535,0.766
0.95374,0.767
0.954,0.768
0.95436,0.769
0.95464,0.77
0.9549,0.771
0.9551,0.772
0.95536,0.773
0.95562,0.774
0.95592,0.775
0.95618,0.776
0.95634,0.777
0.95652,0.778
0.95668,0.779
0.9569,0.78
0.95716,0.781
0.95752,0.782
0.95774,0.783
0.95792,0.784
0.95816,0.785
0.95844,0.786
0.95868,0.787
0.9589,0.788
0.95914,0.789
0.95934,0.79
0.95958,0.791
0.95972,0.792
0.95988,0.793
0.96008,0.794
0.96044,0.795
0.96068,0.796
0.96086,0.797
0.96116,0.798
0.96134,0.799
0.96156,0.8
0.96196,0.801
0.9622,0.802
0.96248,0.803
0.96274,0.804
0.96308,0.805
0.96326,0.806
0.96362,0.807
0.9638,0.808
0.96402,0.809
0.96426,0.81
0.9645,0.811
0.9647,0.812
0.96488,0.813
0.9651,0.814
0.96562,0.815
0.9659,0.816
0.96618,0.817
0.96648,0.818
0.9667,0.819
0.96702,0.82
0.9673,0.821
0.96752,0.822
0.96768,0.823
0.96802,0.824
0.96828,0.825
0.96848,0.826
0.96866,0.827
0.96908,0.828
0.9693,0.829
0.96964,0.83
0.96996,0.831
0.97012,0.832
0.97044,0.833
0.9707,0.834
0.97106,0.835
0.97144,0.836
0.97152,0.837
0.9717,0.838
0.97198,0.839
0.97222,0.84
0.97236,0.841
0.97272,0.842
0.97308,0.843
0.9733,0.844
0.97348,0.845
0.97364,0.846
0.97394,0.847
0.97414,0.848
0.97458,0.849
0.97482,0.85
0.97512,0.851
0.97542,0.852
0.97562,0.853
0.97584,0.854
0.976,0.855
0.97632,0.856
0.97658,0.857
0.97686,0.858
0.97706,0.859
0.97728,0.86
0.97754,0.861
0.97772,0.862
0.97786,0.863
0.97806,0.864
0.97824,0.865
0.9784,0.866
0.97866,0.867
0.97884,0.868
0.97906,0.869
0.97936,0.87
0.97962,0.871
0.97992,0.872
0.98004,0.873
0.98044,0.874
0.98072,0.875
0.981,0.876
0.98122,0.877
0.98148,0.878
0.98162,0.879
0.9818,0.88
0.98206,0.881
0.98234,0.882
0.98254,0.883
0.98282,0.884
0.98306,0.885
0.98354,0.886
0.98384,0.887
0.98416,0.888
0.98442,0.889
0.98476,0.89
0.98498,0.891
0.98516,0.892
0.98536,0.893
0.98556,0.894
0.98576,0.895
0.986,0.896
0.98634,0.897
0.9867,0.898
0.98692,0.899
0.98714,0.9
0.98738,0.901
0.98748,0.902
0.9878,0.903
0.98806,0.904
0.9883,0.905
0.98858,0.906
0.98882,0.907
0.98906,0.908
0.9893,0.909
0.98946,0.91
0.98982,0.911
0.99004,0.912
0.99018,0.913
0.99032,0.914
0.99046,0.915
0.99068,0.916
0.99084,0.917
0.99104,0.918
0.9912,0.919
0.99154,0.92
0.99164,0.921
0.99182,0.922
0.992,0.923
0.9922,0.924
0.99238,0.925
0.9927,0.926
0.9928,0.927
0.99306,0.928
0.99324,0.929
0.99346,0.93
0.99376,0.931
0.99396,0.932
0.99414,0.933
0.99438,0.934
0.99456,0.935
0.99474,0.936
0.99492,0.937
0.99504,0.938
0.99522,0.939
0.99538,0.94
0.99558,0.941
0.99592,0.942
0.99612,0.943
0.99634,0.944
0.99642,0.945
0.99654,0.946
0.99668,0.947
0.99678,0.948
0.99704,0.949
0.99724,0.95
0.99734,0.951
0.9974,0.952
0.99758,0.953
0.99768,0.954
0.99776,0.955
0.99782,0.956
0.998,0.957
0.99808,0.958
0.99822,0.959
0.99828,0.96
0.99834,0.961
0.99836,0.962
0.9985,0.963
0.99866,0.964
0.9988,0.965
0.9989,0.966
0.99896,0.967
0.99912,0.968
0.99924,0.969
0.99934,0.97
0.99938,0.971
0.99942,0.972
0.99946,0.973
0.99954,0.974
0.99958,0.975
0.99966,0.977
0.99976,0.978
0.9998,0.979
0.99982,0.98
0.99984,0.981
0.99988,0.982
0.9999,0.984
0.99996,0.985
1,0.986


==> simulations/sim-neg-lp_old_avg_K400_C100Mbps.csv <==
cdf,neg
0.79824,0
0.79842,0.001
0.7985,0.002
0.79862,0.003
0.79878,0.004
0.799,0.005
0.79912,0.006
0.79924,0.007
0.79932,0.008
0.79952,0.009
0.7997,0.01
0.79976,0.011
0.7999,0.012
0.80004,0.013
0.80026,0.014
0.80034,0.015
0.80048,0.016
0.80072,0.017
0.80092,0.018
0.80108,0.019
0.80112,0.02
0.80136,0.021
0.80154,0.022
0.80168,0.023
0.8019,0.024
0.80208,0.025
0.80234,0.026
0.80252,0.027
0.80268,0.028
0.80284,0.029
0.803,0.03
0.8033,0.031
0.80338,0.032
0.80362,0.033
0.80394,0.034
0.8042,0.035
0.8044,0.036
0.80462,0.037
0.80486,0.038
0.80496,0.039
0.80512,0.04
0.80532,0.041
0.80554,0.042
0.80574,0.043
0.80584,0.044
0.80596,0.045
0.80624,0.046
0.80636,0.047
0.80654,0.048
0.8068,0.049
0.80696,0.05
0.8072,0.051
0.8074,0.052
0.80756,0.053
0.80764,0.054
0.8077,0.055
0.80796,0.056
0.8082,0.057
0.80826,0.058
0.80836,0.059
0.80858,0.06
0.80868,0.061
0.80876,0.062
0.8091,0.063
0.8093,0.064
0.80944,0.065
0.80952,0.066
0.80978,0.067
0.81004,0.068
0.81034,0.069
0.8105,0.07
0.8109,0.071
0.81106,0.072
0.81134,0.073
0.81148,0.074
0.81176,0.075
0.8119,0.076
0.8121,0.077
0.81228,0.078
0.81264,0.079
0.81284,0.08
0.81302,0.081
0.81324,0.082
0.81348,0.083
0.8136,0.084
0.8138,0.085
0.81398,0.086
0.8142,0.087
0.81434,0.088
0.81458,0.089
0.8148,0.09
0.81494,0.091
0.81508,0.092
0.81532,0.093
0.81552,0.094
0.81566,0.095
0.81584,0.096
0.81608,0.097
0.8163,0.098
0.8165,0.099
0.81668,0.1
0.8168,0.101
0.81696,0.102
0.81708,0.103
0.81726,0.104
0.81738,0.105
0.81754,0.106
0.81772,0.107
0.81792,0.108
0.81802,0.109
0.81824,0.11
0.81846,0.111
0.81868,0.112
0.81892,0.113
0.81904,0.114
0.81916,0.115
0.8194,0.116
0.81954,0.117
0.81976,0.118
0.81994,0.119
0.82014,0.12
0.82032,0.121
0.82052,0.122
0.82072,0.123
0.82096,0.124
0.82114,0.125
0.82126,0.126
0.8215,0.127
0.82174,0.128
0.82194,0.129
0.82206,0.13
0.82226,0.131
0.82246,0.132
0.82258,0.133
0.82274,0.134
0.82302,0.135
0.82314,0.136
0.82336,0.137
0.8235,0.138
0.82368,0.139
0.82378,0.14
0.8239,0.141
0.82418,0.142
0.82434,0.143
0.82452,0.144
0.8247,0.145
0.8249,0.146
0.82512,0.147
0.82528,0.148
0.82544,0.149
0.82558,0.15
0.82578,0.151
0.82594,0.152
0.82614,0.153
0.82632,0.154
0.82656,0.155
0.82672,0.156
0.8269,0.157
0.827,0.158
0.82718,0.159
0.82744,0.16
0.82758,0.161
0.82766,0.162
0.82776,0.163
0.82804,0.164
0.82824,0.165
0.8283,0.166
0.82844,0.167
0.82864,0.168
0.82874,0.169
0.82892,0.17
0.8291,0.171
0.82928,0.172
0.8295,0.173
0.82964,0.174
0.82992,0.175
0.8301,0.176
0.83026,0.177
0.83044,0.178
0.83062,0.179
0.83082,0.18
0.831,0.181
0.83122,0.182
0.83144,0.183
0.83152,0.184
0.8317,0.185
0.8319,0.186
0.83208,0.187
0.83228,0.188
0.83248,0.189
0.83266,0.19
0.83288,0.191
0.83306,0.192
0.83322,0.193
0.83334,0.194
0.83356,0.195
0.8337,0.196
0.83382,0.197
0.83398,0.198
0.83424,0.199
0.83438,0.2
0.83448,0.201
0.83468,0.202
0.83498,0.203
0.8352,0.204
0.83536,0.205
0.83542,0.206
0.83572,0.207
0.83598,0.208
0.83616,0.209
0.8363,0.21
0.83642,0.211
0.83652,0.212
0.83674,0.213
0.83686,0.214
0.83696,0.215
0.83712,0.216
0.83732,0.217
0.83746,0.218
0.83762,0.219
0.83776,0.22
0.83794,0.221
0.83814,0.222
0.83842,0.223
0.83866,0.224
0.83882,0.225
0.83902,0.226
0.83916,0.227
0.8393,0.228
0.83942,0.229
0.83962,0.23
0.8398,0.231
0.84002,0.232
0.84012,0.233
0.84032,0.234
0.8406,0.235
0.84076,0.236
0.84106,0.237
0.84116,0.238
0.84134,0.239
0.84154,0.24
0.84164,0.241
0.84178,0.242
0.84192,0.243
0.84204,0.244
0.84218,0.245
0.8424,0.246
0.84252,0.247
0.8428,0.248
0.84306,0.249
0.84316,0.25
0.84322,0.251
0.84338,0.252
0.8435,0.253
0.84378,0.254
0.84394,0.255
0.84404,0.256
0.8442,0.257
0.8445,0.258
0.84468,0.259
0.84492,0.26
0.84506,0.261
0.8453,0.262
0.84564,0.263
0.84588,0.264
0.84596,0.265
0.84632,0.266
0.84648,0.267
0.8466,0.268
0.84672,0.269
0.84686,0.27
0.84712,0.271
0.84732,0.272
0.8474,0.273
0.84766,0.274
0.84788,0.275
0.848,0.276
0.84812,0.277
0.8484,0.278
0.8487,0.279
0.84886,0.28
0.84902,0.281
0.84914,0.282
0.84926,0.283
0.84948,0.284
0.84972,0.285
0.85,0.286
0.85014,0.287
0.85026,0.288
0.85046,0.289
0.85072,0.29
0.85098,0.291
0.85114,0.292
0.85132,0.293
0.8515,0.294
0.85166,0.295
0.8519,0.296
0.85206,0.297
0.8523,0.298
0.85252,0.299
0.85264,0.3
0.8529,0.301
0.85302,0.302
0.85316,0.303
0.85338,0.304
0.85358,0.305
0.85372,0.306
0.85386,0.307
0.85404,0.308
0.85424,0.309
0.85444,0.31
0.8546,0.311
0.85488,0.312
0.85508,0.313
0.85528,0.314
0.85542,0.315
0.85558,0.316
0.85584,0.317
0.856,0.318
0.85616,0.319
0.85628,0.32
0.85638,0.321
0.85656,0.322
0.85678,0.323
0.85698,0.324
0.85732,0.325
0.8575,0.326
0.8577,0.327
0.85794,0.328
0.85814,0.329
0.85838,0.33
0.85856,0.331
0.85868,0.332
0.85902,0.333
0.85918,0.334
0.8594,0.335
0.8596,0.336
0.85972,0.337
0.85986,0.338
0.86008,0.339
0.86026,0.34
0.86052,0.341
0.86076,0.342
0.86102,0.343
0.8611,0.344
0.86126,0.345
0.86142,0.346
0.86158,0.347
0.86194,0.348
0.8621,0.349
0.86226,0.35
0.86242,0.351
0.86258,0.352
0.86274,0.353
0.86302,0.354
0.8632,0.355
0.86344,0.356
0.86366,0.357
0.8639,0.358
0.86414,0.359
0.86438,0.36
0.86454,0.361
0.86482,0.362
0.86502,0.363
0.86522,0.364
0.86548,0.365
0.86568,0.366
0.86586,0.367
0.86622,0.368
0.86646,0.369
0.86668,0.37
0.86682,0.371
0.86708,0.372
0.86726,0.373
0.86738,0.374
0.86758,0.375
0.86782,0.376
0.86808,0.377
0.8683,0.378
0.86862,0.379
0.86876,0.38
0.86908,0.381
0.86934,0.382
0.86954,0.383
0.86976,0.384
0.86994,0.385
0.8701,0.386
0.87038,0.387
0.8705,0.388
0.87068,0.389
0.87082,0.39
0.8711,0.391
0.8713,0.392
0.87148,0.393
0.87172,0.394
0.87192,0.395
0.87208,0.396
0.8723,0.397
0.8725,0.398
0.8727,0.399
0.87292,0.4
0.87318,0.401
0.87334,0.402
0.87348,0.403
0.87358,0.404
0.87368,0.405
0.87384,0.406
0.87398,0.407
0.87416,0.408
0.8744,0.409
0.87462,0.41
0.87482,0.411
0.87514,0.412
0.8753,0.413
0.8756,0.414
0.8757,0.415
0.87588,0.416
0.87614,0.417
0.87632,0.418
0.87648,0.419
0.8766,0.42
0.87688,0.421
0.87708,0.422
0.87736,0.423
0.87766,0.424
0.87798,0.425
0.87814,0.426
0.87846,0.427
0.87874,0.428
0.87894,0.429
0.87906,0.43
0.8793,0.431
0.87958,0.432
0.87966,0.433
0.87988,0.434
0.88006,0.435
0.88024,0.436
0.8805,0.437
0.88068,0.438
0.88086,0.439
0.88104,0.44
0.88118,0.441
0.88128,0.442
0.88148,0.443
0.88174,0.444
0.88184,0.445
0.88214,0.446
0.88228,0.447
0.88244,0.448
0.88272,0.449
0.8829,0.45
0.88316,0.451
0.88328,0.452
0.8835,0.453
0.88372,0.454
0.8839,0.455
0.88418,0.456
0.88438,0.457
0.88466,0.458
0.88482,0.459
0.88512,0.46
0.88532,0.461
0.88556,0.462
0.88576,0.463
0.886,0.464
0.8862,0.465
0.88634,0.466
0.88652,0.467
0.8868,0.468
0.88696,0.469
0.88714,0.47
0.88742,0.471
0.88762,0.472
0.88784,0.473
0.88798,0.474
0.88818,0.475
0.88834,0.476
0.88852,0.477
0.88874,0.478
0.88884,0.479
0.889,0.48
0.88922,0.481
0.88928,0.482
0.88956,0.483
0.8897,0.484
0.88984,0.485
0.88998,0.486
0.8902,0.487
0.8905,0.488
0.89068,0.489
0.89086,0.49
0.8911,0.491
0.89124,0.492
0.89142,0.493
0.8916,0.494
0.89168,0.495
0.89182,0.496
0.89204,0.497
0.8922,0.498
0.8924,0.499
0.89262,0.5
0.89288,0.501
0.89312,0.502
0.89334,0.503
0.89354,0.504
0.89378,0.505
0.89404,0.506
0.8942,0.507
0.89456,0.508
0.8948,0.509
0.89498,0.51
0.89524,0.511
0.89536,0.512
0.89548,0.513
0.89572,0.514
0.89592,0.515
0.8961,0.516
0.8963,0.517
0.89652,0.518
0.89674,0.519
0.89688,0.52
0.89724,0.521
0.89738,0.522
0.89764,0.523
0.89788,0.524
0.89808,0.525
0.89838,0.526
0.89854,0.527
0.89872,0.528
0.8989,0.529
0.89908,0.53
0.8993,0.531
0.89952,0.532
0.89968,0.533
0.89994,0.534
0.90018,0.535
0.90032,0.536
0.90062,0.537
0.9008,0.538
0.90104,0.539
0.90118,0.54
0.90138,0.541
0.9016,0.542
0.90174,0.543
0.90208,0.544
0.90226,0.545
0.9025,0.546
0.90262,0.547
0.90282,0.548
0.90298,0.549
0.90342,0.55
0.90368,0.551
0.9038,0.552
0.90404,0.553
0.9043,0.554
0.90444,0.555
0.90474,0.556
0.90488,0.557
0.90504,0.558
0.90526,0.559
0.90544,0.56
0.90558,0.561
0.90576,0.562
0.90598,0.563
0.9061,0.564
0.90622,0.565
0.90656,0.566
0.90672,0.567
0.907,0.568
0.90714,0.569
0.90744,0.57
0.90774,0.571
0.908,0.572
0.90822,0.573
0.9085,0.574
0.90868,0.575
0.9089,0.576
0.90924,0.577
0.90934,0.578
0.90954,0.579
0.90964,0.58
0.90978,0.581
0.91004,0.582
0.9102,0.583
0.91044,0.584
0.91058,0.585
0.9108,0.586
0.9111,0.587
0.91128,0.588
0.91166,0.589
0.91196,0.59
0.91222,0.591
0.91256,0.592
0.9128,0.593
0.91298,0.594
0.91312,0.595
0.91352,0.596
0.91376,0.597
0.91404,0.598
0.91432,0.599
0.91454,0.6
0.91488,0.601
0.91512,0.602
0.91534,0.603
0.9156,0.604
0.91578,0.605
0.91592,0.606
0.91608,0.607
0.91638,0.608
0.91652,0.609
0.91674,0.61
0.91702,0.611
0.91736,0.612
0.91756,0.613
0.9177,0.614
0.9179,0.615
0.91812,0.616
0.91834,0.617
0.91858,0.618
0.91868,0.619
0.91894,0.62
0.9191,0.621
0.91924,0.622
0.9194,0.623
0.91964,0.624
0.91988,0.625
0.92018,0.626
0.9204,0.627
0.92062,0.628
0.92086,0.629
0.92104,0.63
0.92128,0.631
0.9215,0.632
0.9216,0.633
0.92188,0.634
0.92206,0.635
0.92224,0.636
0.92248,0.637
0.92264,0.638
0.92292,0.639
0.92308,0.64
0.92336,0.641
0.92362,0.642
0.9239,0.643
0.92412,0.644
0.9243,0.645
0.9245,0.646
0.92464,0.647
0.9248,0.648
0.92508,0.649
0.92522,0.65
0.92552,0.651
0.92576,0.652
0.92598,0.653
0.92616,0.654
0.92646,0.655
0.92666,0.656
0.927,0.657
0.92724,0.658
0.92738,0.659
0.92756,0.66
0.9278,0.661
0.92802,0.662
0.92822,0.663
0.9284,0.664
0.9287,0.665
0.92892,0.666
0.92918,0.667
0.92936,0.668
0.92956,0.669
0.9298,0.67
0.92996,0.671
0.93016,0.672
0.93034,0.673
0.93074,0.674
0.93108,0.675
0.93132,0.676
0.93144,0.677
0.93172,0.678
0.93196,0.679
0.9322,0.68
0.93246,0.681
0.93272,0.682
0.93292,0.683
0.93306,0.684
0.93352,0.685
0.93374,0.686
0.93398,0.687
0.93418,0.688
0.93436,0.689
0.93464,0.69
0.93486,0.691
0.93504,0.692
0.93544,0.693
0.93566,0.694
0.9359,0.695
0.93612,0.696
0.93628,0.697
0.9365,0.698
0.93668,0.699
0.93702,0.7
0.93726,0.701
0.93754,0.702
0.93778,0.703
0.938,0.704
0.93838,0.705
0.93854,0.706
0.93882,0.707
0.93914,0.708
0.93944,0.709
0.9397,0.71
0.9401,0.711
0.94044,0.712
0.94062,0.713
0.94096,0.714
0.94116,0.715
0.94144,0.716
0.94156,0.717
0.94166,0.718
0.94178,0.719
0.942,0.72
0.9422,0.721
0.94238,0.722
0.94262,0.723
0.94292,0.724
0.9431,0.725
0.94348,0.726
0.9438,0.727
0.94412,0.728
0.94434,0.729
0.94466,0.73
0.94488,0.731
0.94516,0.732
0.94546,0.733
0.94578,0.734
0.94604,0.735
0.94622,0.736
0.94638,0.737
0.94658,0.738
0.94678,0.739
0.94716,0.74
0.94748,0.741
0.94762,0.742
0.94782,0.743
0.94808,0.744
0.9483,0.745
0.94858,0.746
0.94886,0.747
0.94906,0.748
0.94928,0.749
0.9495,0.75
0.94976,0.751
0.95002,0.752
0.95042,0.753
0.9507,0.754
0.95102,0.755
0.95132,0.756
0.95156,0.757
0.95188,0.758
0.95198,0.759
0.95228,0.76
0.9526,0.761
0.95272,0.762
0.95294,0.763
0.95318,0.764
0.95334,0.765
0.95366,0.766
0.9539,0.767
0.95416,0.768
0.95452,0.769
0.9548,0.77
0.95506,0.771
0.95524,0.772
0.9555,0.773
0.95576,0.774
0.95606,0.775
0.95632,0.776
0.95648,0.777
0.95666,0.778
0.95682,0.779
0.95704,0.78
0.95728,0.781
0.9576,0.782
0.95782,0.783
0.958,0.784
0.95824,0.785
0.95852,0.786
0.95876,0.787
0.95898,0.788
0.9592,0.789
0.9594,0.79
0.95964,0.791
0.95978,0.792
0.95994,0.793
0.96014,0.794
0.9605,0.795
0.96074,0.796
0.96092,0.797
0.96122,0.798
0.9614,0.799
0.96162,0.8
0.96202,0.801
0.96226,0.802
0.96254,0.803
0.96278,0.804
0.96312,0.805
0.9633,0.806
0.96366,0.807
0.96384,0.808
0.96406,0.809
0.9643,0.81
0.96454,0.811
0.96472,0.812
0.9649,0.813
0.96512,0.814
0.96564,0.815
0.96592,0.816
0.9662,0.817
0.9665,0.818
0.96672,0.819
0.96704,0.82
0.96732,0.821
0.96754,0.822
0.9677,0.823
0.96804,0.824
0.9683,0.825
0.9685,0.826
0.96868,0.827
0.9691,0.828
0.96932,0.829
0.96964,0.83
0.96996,0.831
0.97012,0.832
0.97044,0.833
0.9707,0.834
0.97106,0.835
0.97144,0.836
0.97152,0.837
0.9717,0.838
0.97198,0.839
0.97222,0.84
0.97236,0.841
0.97272,0.842
0.97308,0.843
0.9733,0.844
0.97348,0.845
0.97364,0.846
0.97394,0.847
0.97414,0.848
0.97458,0.849
0.97482,0.85
0.97512,0.851
0.97542,0.852
0.97562,0.853
0.97584,0.854
0.976,0.855
0.97632,0.856
0.97658,0.857
0.97686,0.858
0.97706,0.859
0.97728,0.86
0.97754,0.861
0.97772,0.862
0.97786,0.863
0.97806,0.864
0.97824,0.865
0.9784,0.866
0.97866,0.867
0.97884,0.868
0.97906,0.869
0.97936,0.87
0.97962,0.871
0.97992,0.872
0.98004,0.873
0.98044,0.874
0.98072,0.875
0.981,0.876
0.98122,0.877
0.98148,0.878
0.98162,0.879
0.9818,0.88
0.98206,0.881
0.98234,0.882
0.98254,0.883
0.98282,0.884
0.98306,0.885
0.98354,0.886
0.98384,0.887
0.98416,0.888
0.98442,0.889
0.98476,0.89
0.98498,0.891
0.98516,0.892
0.98536,0.893
0.98556,0.894
0.98576,0.895
0.986,0.896
0.98634,0.897
0.9867,0.898
0.98692,0.899
0.98714,0.9
0.98738,0.901
0.98748,0.902
0.9878,0.903
0.98806,0.904
0.9883,0.905
0.98858,0.906
0.98882,0.907
0.98906,0.908
0.9893,0.909
0.98946,0.91
0.98982,0.911
0.99004,0.912
0.99018,0.913
0.99032,0.914
0.99046,0.915
0.99068,0.916
0.99084,0.917
0.99104,0.918
0.9912,0.919
0.99154,0.92
0.99164,0.921
0.99182,0.922
0.992,0.923
0.9922,0.924
0.99238,0.925
0.9927,0.926
0.9928,0.927
0.99306,0.928
0.99324,0.929
0.99346,0.93
0.99376,0.931
0.99396,0.932
0.99414,0.933
0.99438,0.934
0.99456,0.935
0.99474,0.936
0.99492,0.937
0.99504,0.938
0.99522,0.939
0.99538,0.94
0.99558,0.941
0.99592,0.942
0.99612,0.943
0.99634,0.944
0.99642,0.945
0.99654,0.946
0.99668,0.947
0.99678,0.948
0.99704,0.949
0.99724,0.95
0.99734,0.951
0.9974,0.952
0.99758,0.953
0.99768,0.954
0.99776,0.955
0.99782,0.956
0.998,0.957
0.99808,0.958
0.99822,0.959
0.99828,0.96
0.99834,0.961
0.99836,0.962
0.9985,0.963
0.99866,0.964
0.9988,0.965
0.9989,0.966
0.99896,0.967
0.99912,0.968
0.99924,0.969
0.99934,0.97
0.99938,0.971
0.99942,0.972
0.99946,0.973
0.99954,0.974
0.99958,0.975
0.99966,0.977
0.99976,0.978
0.9998,0.979
0.99982,0.98
0.99984,0.981
0.99988,0.982
0.9999,0.984
0.99996,0.985
1,0.986


==> simulations/sim-neg-lp_old_avg_K40_C100Mbps.csv <==
cdf,neg
0.78538,0
0.78568,0.001
0.78578,0.002
0.78584,0.003
0.786,0.004
0.78616,0.005
0.7863,0.006
0.78644,0.007
0.78652,0.008
0.78666,0.009
0.78682,0.01
0.78684,0.011
0.78708,0.012
0.78724,0.013
0.7875,0.014
0.7876,0.015
0.78772,0.016
0.788,0.017
0.7882,0.018
0.7884,0.019
0.78848,0.02
0.7887,0.021
0.78892,0.022
0.78904,0.023
0.7893,0.024
0.78948,0.025
0.7897,0.026
0.78988,0.027
0.79004,0.028
0.79012,0.029
0.79028,0.03
0.79062,0.031
0.79074,0.032
0.79096,0.033
0.79134,0.034
0.79172,0.035
0.79186,0.036
0.79206,0.037
0.79226,0.038
0.79238,0.039
0.79256,0.04
0.79274,0.041
0.79296,0.042
0.79314,0.043
0.79324,0.044
0.79336,0.045
0.79366,0.046
0.79382,0.047
0.79404,0.048
0.79426,0.049
0.79442,0.05
0.79462,0.051
0.79484,0.052
0.79498,0.053
0.79506,0.054
0.79514,0.055
0.79538,0.056
0.79558,0.057
0.79566,0.058
0.79582,0.059
0.79604,0.06
0.79618,0.061
0.79626,0.062
0.79658,0.063
0.79676,0.064
0.79692,0.065
0.79702,0.066
0.79734,0.067
0.79768,0.068
0.79798,0.069
0.79814,0.07
0.79854,0.071
0.7987,0.072
0.79904,0.073
0.79922,0.074
0.79946,0.075
0.79964,0.076
0.79988,0.077
0.80006,0.078
0.80038,0.079
0.80058,0.08
0.8008,0.081
0.80106,0.082
0.80132,0.083
0.80152,0.084
0.80172,0.085
0.80192,0.086
0.80208,0.087
0.80224,0.088
0.8024,0.089
0.80258,0.09
0.80272,0.091
0.8029,0.092
0.80306,0.093
0.80324,0.094
0.80336,0.095
0.8036,0.096
0.8038,0.097
0.80406,0.098
0.80426,0.099
0.80446,0.1
0.80462,0.101
0.80482,0.102
0.80494,0.103
0.80516,0.104
0.8053,0.105
0.80538,0.106
0.80558,0.107
0.80574,0.108
0.80592,0.109
0.80614,0.11
0.80638,0.111
0.80664,0.112
0.80686,0.113
0.80698,0.114
0.80712,0.115
0.80742,0.116
0.80756,0.117
0.8078,0.118
0.80798,0.119
0.80814,0.12
0.80836,0.121
0.80854,0.122
0.80874,0.123
0.8089,0.124
0.80902,0.125
0.80916,0.126
0.80944,0.127
0.80968,0.128
0.80984,0.129
0.80996,0.13
0.81022,0.131
0.81044,0.132
0.81058,0.133
0.81072,0.134
0.81098,0.135
0.81108,0.136
0.81132,0.137
0.81146,0.138
0.81168,0.139
0.81178,0.14
0.81188,0.141
0.81214,0.142
0.81236,0.143
0.81262,0.144
0.81282,0.145
0.81304,0.146
0.81334,0.147
0.81356,0.148
0.8138,0.149
0.81396,0.15
0.81414,0.151
0.81422,0.152
0.81434,0.153
0.8145,0.154
0.81474,0.155
0.81488,0.156
0.81496,0.157
0.81508,0.158
0.81526,0.159
0.81552,0.16
0.81568,0.161
0.81584,0.162
0.816,0.163
0.81622,0.164
0.81638,0.165
0.81648,0.166
0.81656,0.167
0.81678,0.168
0.81686,0.169
0.817,0.17
0.81724,0.171
0.81748,0.172
0.81772,0.173
0.81782,0.174
0.81804,0.175
0.81828,0.176
0.81846,0.177
0.81866,0.178
0.81886,0.179
0.81912,0.18
0.81934,0.181
0.81956,0.182
0.8198,0.183
0.81986,0.184
0.82006,0.185
0.82026,0.186
0.82044,0.187
0.82062,0.188
0.82076,0.189
0.82094,0.19
0.82116,0.191
0.82134,0.192
0.82148,0.193
0.82168,0.194
0.8219,0.195
0.822,0.196
0.82212,0.197
0.8223,0.198
0.8226,0.199
0.82274,0.2
0.82288,0.201
0.82304,0.202
0.82328,0.203
0.8235,0.204
0.8237,0.205
0.82376,0.206
0.82406,0.207
0.82426,0.208
0.82444,0.209
0.82458,0.21
0.82472,0.211
0.82484,0.212
0.825,0.213
0.82514,0.214
0.82522,0.215
0.8254,0.216
0.82558,0.217
0.8257,0.218
0.82586,0.219
0.82598,0.22
0.82616,0.221
0.82638,0.222
0.82668,0.223
0.82688,0.224
0.82708,0.225
0.8273,0.226
0.8275,0.227
0.82768,0.228
0.82788,0.229
0.8281,0.23
0.82826,0.231
0.8286,0.232
0.82872,0.233
0.82894,0.234
0.8292,0.235
0.8293,0.236
0.82948,0.237
0.8296,0.238
0.8298,0.239
0.83002,0.24
0.83022,0.241
0.83034,0.242
0.83056,0.243
0.83068,0.244
0.83084,0.245
0.83102,0.246
0.83114,0.247
0.83136,0.248
0.83166,0.249
0.83176,0.25
0.83184,0.251
0.83206,0.252
0.83224,0.253
0.83252,0.254
0.83264,0.255
0.83284,0.256
0.83304,0.257
0.83332,0.258
0.83348,0.259
0.8337,0.26
0.83386,0.261
0.83418,0.262
0.8345,0.263
0.83478,0.264
0.83482,0.265
0.83508,0.266
0.8353,0.267
0.83546,0.268
0.83556,0.269
0.83574,0.27
0.83596,0.271
0.83616,0.272
0.83622,0.273
0.83646,0.274
0.83668,0.275
0.83682,0.276
0.83698,0.277
0.83722,0.278
0.83746,0.279
0.83766,0.28
0.83792,0.281
0.83806,0.282
0.83824,0.283
0.83838,0.284
0.83858,0.285
0.83882,0.286
0.83902,0.287
0.8392,0.288
0.83944,0.289
0.83972,0.29
0.83996,0.291
0.84012,0.292
0.84032,0.293
0.84056,0.294
0.84068,0.295
0.8409,0.296
0.8411,0.297
0.8413,0.298
0.8416,0.299
0.84174,0.3
0.84188,0.301
0.84206,0.302
0.84226,0.303
0.84258,0.304
0.84278,0.305
0.843,0.306
0.84312,0.307
0.84328,0.308
0.84344,0.309
0.84358,0.31
0.84376,0.311
0.84398,0.312
0.84414,0.313
0.84438,0.314
0.8445,0.315
0.84462,0.316
0.84486,0.317
0.84506,0.318
0.84522,0.319
0.84538,0.32
0.8455,0.321
0.84572,0.322
0.8459,0.323
0.84612,0.324
0.84646,0.325
0.84664,0.326
0.84686,0.327
0.847,0.328
0.8472,0.329
0.8475,0.33
0.84774,0.331
0.84786,0.332
0.84806,0.333
0.84816,0.334
0.84834,0.335
0.84858,0.336
0.84872,0.337
0.84888,0.338
0.8491,0.339
0.84936,0.34
0.8496,0.341
0.84976,0.342
0.85006,0.343
0.85024,0.344
0.85036,0.345
0.85052,0.346
0.85064,0.347
0.85092,0.348
0.8511,0.349
0.85128,0.35
0.85146,0.351
0.85164,0.352
0.8518,0.353
0.85206,0.354
0.8522,0.355
0.85248,0.356
0.85272,0.357
0.85302,0.358
0.8532,0.359
0.85348,0.36
0.8536,0.361
0.85382,0.362
0.854,0.363
0.85418,0.364
0.8544,0.365
0.85456,0.366
0.85478,0.367
0.8551,0.368
0.85534,0.369
0.85556,0.37
0.85576,0.371
0.856,0.372
0.85622,0.373
0.85638,0.374
0.85662,0.375
0.85684,0.376
0.8571,0.377
0.85736,0.378
0.85762,0.379
0.85778,0.38
0.85804,0.381
0.85838,0.382
0.85858,0.383
0.85878,0.384
0.85894,0.385
0.85916,0.386
0.85944,0.387
0.85962,0.388
0.8598,0.389
0.85992,0.39
0.86024,0.391
0.86048,0.392
0.86072,0.393
0.86096,0.394
0.86118,0.395
0.86132,0.396
0.86156,0.397
0.8618,0.398
0.862,0.399
0.86218,0.4
0.86254,0.401
0.86268,0.402
0.86282,0.403
0.86294,0.404
0.86304,0.405
0.86322,0.406
0.86338,0.407
0.86354,0.408
0.86384,0.409
0.8641,0.41
0.86434,0.411
0.86462,0.412
0.86478,0.413
0.86506,0.414
0.8652,0.415
0.86544,0.416
0.86564,0.417
0.86574,0.418
0.86592,0.419
0.86602,0.42
0.86634,0.421
0.86662,0.422
0.8669,0.423
0.86718,0.424
0.8674,0.425
0.86764,0.426
0.86796,0.427
0.8682,0.428
0.86844,0.429
0.86856,0.43
0.8688,0.431
0.86908,0.432
0.86916,0.433
0.86934,0.434
0.86946,0.435
0.86962,0.436
0.86988,0.437
0.86998,0.438
0.87018,0.439
0.87038,0.44
0.87054,0.441
0.87072,0.442
0.871,0.443
0.87128,0.444
0.8714,0.445
0.87176,0.446
0.8719,0.447
0.87208,0.448
0.87238,0.449
0.87264,0.45
0.87292,0.451
0.87302,0.452
0.87336,0.453
0.8736,0.454
0.8739,0.455
0.8742,0.456
0.8745,0.457
0.87476,0.458
0.87488,0.459
0.87514,0.46
0.8754,0.461
0.87558,0.462
0.8758,0.463
0.876,0.464
0.87624,0.465
0.87648,0.466
0.87666,0.467
0.8769,0.468
0.87712,0.469
0.87738,0.47
0.87768,0.471
0.87786,0.472
0.87804,0.473
0.87822,0.474
0.8785,0.475
0.87868,0.476
0.87878,0.477
0.87902,0.478
0.87924,0.479
0.87934,0.48
0.87958,0.481
0.8797,0.482
0.88,0.483
0.88018,0.484
0.88042,0.485
0.88054,0.486
0.88076,0.487
0.88112,0.488
0.88132,0.489
0.88152,0.49
0.88172,0.491
0.88188,0.492
0.88206,0.493
0.88226,0.494
0.88244,0.495
0.88262,0.496
0.88278,0.497
0.88294,0.498
0.88322,0.499
0.88346,0.5
0.88366,0.501
0.8839,0.502
0.88414,0.503
0.8844,0.504
0.88466,0.505
0.88496,0.506
0.8852,0.507
0.88556,0.508
0.88582,0.509
0.886,0.51
0.88628,0.511
0.8864,0.512
0.8865,0.513
0.88674,0.514
0.88696,0.515
0.88718,0.516
0.8874,0.517
0.88762,0.518
0.88786,0.519
0.88802,0.52
0.88832,0.521
0.8885,0.522
0.88882,0.523
0.88912,0.524
0.88938,0.525
0.88964,0.526
0.88972,0.527
0.88992,0.528
0.8901,0.529
0.8903,0.53
0.89056,0.531
0.89086,0.532
0.891,0.533
0.89124,0.534
0.89148,0.535
0.8917,0.536
0.89204,0.537
0.89226,0.538
0.89246,0.539
0.89262,0.54
0.89282,0.541
0.8931,0.542
0.89332,0.543
0.89356,0.544
0.89384,0.545
0.8941,0.546
0.89424,0.547
0.8945,0.548
0.89466,0.549
0.8951,0.55
0.89538,0.551
0.89568,0.552
0.89598,0.553
0.8962,0.554
0.89638,0.555
0.89654,0.556
0.89668,0.557
0.89686,0.558
0.89706,0.559
0.89724,0.56
0.8974,0.561
0.89762,0.562
0.89786,0.563
0.89802,0.564
0.89812,0.565
0.89852,0.566
0.89868,0.567
0.89894,0.568
0.89922,0.569
0.89956,0.57
0.8999,0.571
0.90016,0.572
0.9003,0.573
0.90062,0.574
0.9008,0.575
0.90104,0.576
0.90142,0.577
0.9015,0.578
0.90168,0.579
0.9019,0.58
0.90206,0.581
0.90228,0.582
0.90248,0.583
0.90278,0.584
0.90294,0.585
0.90316,0.586
0.90344,0.587
0.90362,0.588
0.904,0.589
0.9043,0.59
0.90456,0.591
0.9048,0.592
0.90502,0.593
0.90522,0.594
0.9054,0.595
0.9059,0.596
0.90614,0.597
0.90644,0.598
0.90674,0.599
0.90704,0.6
0.90734,0.601
0.9076,0.602
0.90786,0.603
0.90822,0.604
0.90834,0.605
0.90852,0.606
0.90868,0.607
0.9089,0.608
0.90914,0.609
0.90944,0.61
0.90982,0.611
0.91012,0.612
0.91034,0.613
0.91052,0.614
0.91066,0.615
0.91086,0.616
0.91114,0.617
0.91134,0.618
0.91146,0.619
0.91172,0.62
0.91194,0.621
0.91216,0.622
0.91236,0.623
0.91268,0.624
0.91304,0.625
0.91338,0.626
0.9136,0.627
0.91386,0.628
0.91414,0.629
0.91436,0.63
0.9146,0.631
0.9148,0.632
0.91496,0.633
0.91526,0.634
0.91556,0.635
0.9157,0.636
0.91602,0.637
0.91618,0.638
0.91644,0.639
0.91662,0.64
0.91688,0.641
0.91714,0.642
0.91746,0.643
0.91778,0.644
0.91796,0.645
0.91818,0.646
0.91836,0.647
0.91856,0.648
0.91882,0.649
0.919,0.65
0.9193,0.651
0.9196,0.652
0.91976,0.653
0.91996,0.654
0.92018,0.655
0.92036,0.656
0.92068,0.657
0.92094,0.658
0.92108,0.659
0.92122,0.66
0.92156,0.661
0.92186,0.662
0.92212,0.663
0.92236,0.664
0.92266,0.665
0.92286,0.666
0.92322,0.667
0.9234,0.668
0.92358,0.669
0.9238,0.67
0.92402,0.671
0.92422,0.672
0.92446,0.673
0.9248,0.674
0.92522,0.675
0.92552,0.676
0.92564,0.677
0.92586,0.678
0.92606,0.679
0.9263,0.68
0.9265,0.681
0.92672,0.682
0.9269,0.683
0.92708,0.684
0.92762,0.685
0.92788,0.686
0.9282,0.687
0.92852,0.688
0.92882,0.689
0.92912,0.69
0.9293,0.691
0.92948,0.692
0.93,0.693
0.93024,0.694
0.93058,0.695
0.93084,0.696
0.931,0.697
0.93124,0.698
0.93146,0.699
0.93182,0.7
0.93212,0.701
0.93244,0.702
0.93264,0.703
0.93292,0.704
0.93322,0.705
0.93338,0.706
0.93372,0.707
0.93396,0.708
0.93434,0.709
0.93464,0.71
0.93504,0.711
0.93538,0.712
0.93562,0.713
0.93598,0.714
0.9363,0.715
0.93656,0.716
0.93672,0.717
0.93684,0.718
0.937,0.719
0.93728,0.72
0.93754,0.721
0.93774,0.722
0.93794,0.723
0.93826,0.724
0.93852,0.725
0.93898,0.726
0.93928,0.727
0.93956,0.728
0.93986,0.729
0.94012,0.73
0.94036,0.731
0.94072,0.732
0.94104,0.733
0.94128,0.734
0.9416,0.735
0.94178,0.736
0.94198,0.737
0.9422,0.738
0.94248,0.739
0.94282,0.74
0.9432,0.741
0.9434,0.742
0.94362,0.743
0.94382,0.744
0.94408,0.745
0.94444,0.746
0.94474,0.747
0.94494,0.748
0.9451,0.749
0.94534,0.75
0.94554,0.751
0.94584,0.752
0.94622,0.753
0.94654,0.754
0.94686,0.755
0.94712,0.756
0.94738,0.757
0.9477,0.758
0.94778,0.759
0.94808,0.76
0.94828,0.761
0.9484,0.762
0.94862,0.763
0.94884,0.764
0.94906,0.765
0.9494,0.766
0.9496,0.767
0.94984,0.768
0.95024,0.769
0.95054,0.77
0.95078,0.771
0.95104,0.772
0.95124,0.773
0.9515,0.774
0.95174,0.775
0.952,0.776
0.9522,0.777
0.9524,0.778
0.95262,0.779
0.95286,0.78
0.95312,0.781
0.95342,0.782
0.95366,0.783
0.9538,0.784
0.95404,0.785
0.95434,0.786
0.95454,0.787
0.9548,0.788
0.955,0.789
0.95522,0.79
0.95544,0.791
0.95568,0.792
0.9559,0.793
0.95614,0.794
0.9565,0.795
0.95688,0.796
0.95704,0.797
0.9573,0.798
0.95744,0.799
0.95774,0.8
0.95804,0.801
0.95834,0.802
0.9586,0.803
0.95888,0.804
0.9592,0.805
0.95946,0.806
0.9598,0.807
0.96006,0.808
0.9603,0.809
0.96056,0.81
0.96084,0.811
0.9611,0.812
0.96134,0.813
0.9616,0.814
0.96216,0.815
0.9624,0.816
0.9627,0.817
0.96298,0.818
0.96322,0.819
0.96358,0.82
0.96394,0.821
0.96416,0.822
0.96432,0.823
0.9646,0.824
0.96488,0.825
0.96508,0.826
0.9653,0.827
0.96574,0.828
0.96602,0.829
0.96634,0.83
0.96668,0.831
0.96692,0.832
0.96724,0.833
0.96754,0.834
0.96792,0.835
0.9683,0.836
0.96838,0.837
0.96854,0.838
0.96882,0.839
0.96916,0.84
0.9694,0.841
0.96986,0.842
0.97034,0.843
0.9706,0.844
0.9708,0.845
0.97104,0.846
0.97132,0.847
0.97156,0.848
0.972,0.849
0.97232,0.85
0.97254,0.851
0.97284,0.852
0.9731,0.853
0.9734,0.854
0.97364,0.855
0.97398,0.856
0.97426,0.857
0.97458,0.858
0.9749,0.859
0.9752,0.86
0.97548,0.861
0.97564,0.862
0.9759,0.863
0.97604,0.864
0.97622,0.865
0.97638,0.866
0.97666,0.867
0.9768,0.868
0.97704,0.869
0.97738,0.87
0.97768,0.871
0.9781,0.872
0.9783,0.873
0.97872,0.874
0.97906,0.875
0.9793,0.876
0.97954,0.877
0.97984,0.878
0.98,0.879
0.98022,0.88
0.98038,0.881
0.9808,0.882
0.98102,0.883
0.98134,0.884
0.9816,0.885
0.98206,0.886
0.98236,0.887
0.98266,0.888
0.98296,0.889
0.98334,0.89
0.98352,0.891
0.98376,0.892
0.98392,0.893
0.9841,0.894
0.98434,0.895
0.98464,0.896
0.98498,0.897
0.98536,0.898
0.9855,0.899
0.98574,0.9
0.98606,0.901
0.98616,0.902
0.98646,0.903
0.98664,0.904
0.987,0.905
0.98724,0.906
0.98744,0.907
0.98768,0.908
0.98794,0.909
0.9881,0.91
0.98852,0.911
0.98878,0.912
0.98894,0.913
0.98912,0.914
0.9893,0.915
0.98964,0.916
0.98982,0.917
0.99,0.918
0.99022,0.919
0.99056,0.92
0.99072,0.921
0.99094,0.922
0.9912,0.923
0.99144,0.924
0.99156,0.925
0.99194,0.926
0.99212,0.927
0.9924,0.928
0.99258,0.929
0.9928,0.93
0.9931,0.931
0.99332,0.932
0.99354,0.933
0.99374,0.934
0.99398,0.935
0.99424,0.936
0.99442,0.937
0.9945,0.938
0.99468,0.939
0.99486,0.94
0.995,0.941
0.9952,0.942
0.99538,0.943
0.99562,0.944
0.99572,0.945
0.99582,0.946
0.99598,0.947
0.9961,0.948
0.99636,0.949
0.99644,0.95
0.9966,0.951
0.99668,0.952
0.99696,0.953
0.9972,0.954
0.99724,0.955
0.99734,0.956
0.99756,0.957
0.99764,0.958
0.99782,0.959
0.998,0.96
0.99808,0.961
0.9981,0.962
0.99828,0.963
0.99848,0.964
0.99858,0.965
0.99866,0.966
0.99874,0.967
0.99886,0.968
0.99894,0.969
0.99904,0.97
0.99912,0.971
0.99922,0.972
0.9993,0.973
0.9994,0.974
0.99946,0.975
0.9995,0.976
0.99956,0.977
0.99968,0.978
0.99972,0.979
0.99978,0.98
0.9998,0.981
0.99986,0.982
0.99988,0.983
0.9999,0.984
0.99994,0.985
0.99998,0.986
1,0.988


==> simulations/sim-neg-lp_old_median_K100_C100Mbps.csv <==
cdf,neg
0.83478,0
0.83494,0.001
0.83516,0.002
0.83534,0.003
0.8355,0.004
0.83566,0.005
0.8358,0.006
0.83594,0.007
0.83606,0.008
0.83624,0.009
0.83644,0.01
0.83654,0.011
0.83664,0.012
0.83674,0.013
0.83686,0.014
0.83704,0.015
0.83714,0.016
0.83728,0.017
0.83734,0.018
0.83758,0.019
0.83768,0.02
0.83784,0.021
0.83806,0.022
0.83828,0.023
0.83842,0.024
0.83854,0.025
0.8387,0.026
0.8389,0.027
0.83906,0.028
0.8392,0.029
0.83932,0.03
0.8395,0.031
0.83972,0.032
0.84002,0.033
0.84024,0.034
0.8405,0.035
0.84076,0.036
0.84094,0.037
0.84124,0.038
0.8414,0.039
0.84156,0.04
0.84162,0.041
0.8418,0.042
0.84206,0.043
0.84212,0.044
0.8422,0.045
0.84228,0.046
0.84236,0.047
0.84246,0.048
0.8426,0.049
0.8427,0.05
0.84292,0.051
0.84302,0.052
0.84322,0.053
0.84338,0.054
0.84348,0.055
0.8437,0.056
0.84384,0.057
0.84402,0.058
0.84414,0.059
0.84434,0.06
0.84448,0.061
0.8446,0.062
0.84482,0.063
0.845,0.064
0.84508,0.065
0.84516,0.066
0.84542,0.067
0.84558,0.068
0.8458,0.069
0.84596,0.07
0.84604,0.071
0.8462,0.072
0.8463,0.073
0.84638,0.074
0.84648,0.075
0.84668,0.076
0.84688,0.077
0.84698,0.078
0.84722,0.079
0.84736,0.08
0.84742,0.081
0.84752,0.082
0.8476,0.083
0.84772,0.084
0.84796,0.085
0.8482,0.086
0.84842,0.087
0.84852,0.088
0.84868,0.089
0.84888,0.09
0.84902,0.091
0.84918,0.092
0.8495,0.093
0.84958,0.094
0.84978,0.095
0.84998,0.096
0.85012,0.097
0.85028,0.098
0.85044,0.099
0.85062,0.1
0.85086,0.101
0.85092,0.102
0.85102,0.103
0.85114,0.104
0.8513,0.105
0.85146,0.106
0.85156,0.107
0.85176,0.108
0.8519,0.109
0.85204,0.11
0.85222,0.111
0.85246,0.112
0.8526,0.113
0.85294,0.114
0.85306,0.115
0.85322,0.116
0.85336,0.117
0.85362,0.118
0.8538,0.119
0.85404,0.12
0.8542,0.121
0.85434,0.122
0.85452,0.123
0.85464,0.124
0.85486,0.125
0.8549,0.126
0.85502,0.127
0.85516,0.128
0.85526,0.129
0.85538,0.13
0.85548,0.131
0.8557,0.132
0.85594,0.133
0.85606,0.134
0.85622,0.135
0.85632,0.136
0.85648,0.137
0.85662,0.138
0.85676,0.139
0.85688,0.14
0.85702,0.141
0.85726,0.142
0.85734,0.143
0.85754,0.144
0.85768,0.145
0.85774,0.146
0.85792,0.147
0.85804,0.148
0.8582,0.149
0.85828,0.15
0.85836,0.151
0.85852,0.152
0.8587,0.153
0.8588,0.154
0.85908,0.155
0.85928,0.156
0.85948,0.157
0.85968,0.158
0.85986,0.159
0.86004,0.16
0.86034,0.161
0.8606,0.162
0.86072,0.163
0.86086,0.164
0.86102,0.165
0.8612,0.166
0.86132,0.167
0.8615,0.168
0.86158,0.169
0.8617,0.17
0.86178,0.171
0.86202,0.172
0.86208,0.173
0.86222,0.174
0.86246,0.175
0.86256,0.176
0.86272,0.177
0.86296,0.178
0.86308,0.179
0.86326,0.18
0.86344,0.181
0.86366,0.182
0.86386,0.183
0.864,0.184
0.86416,0.185
0.86442,0.186
0.86454,0.187
0.86468,0.188
0.86498,0.189
0.8651,0.19
0.86532,0.191
0.86552,0.192
0.86574,0.193
0.86586,0.194
0.86604,0.195
0.8662,0.196
0.86636,0.197
0.86656,0.198
0.86668,0.199
0.86684,0.2
0.8671,0.201
0.86726,0.202
0.86754,0.203
0.86772,0.204
0.86782,0.205
0.86796,0.206
0.86818,0.207
0.8684,0.208
0.86856,0.209
0.86874,0.21
0.86896,0.211
0.8691,0.212
0.86942,0.213
0.86954,0.214
0.86968,0.215
0.86982,0.216
0.87,0.217
0.87016,0.218
0.87026,0.219
0.8704,0.22
0.87058,0.221
0.87068,0.222
0.87084,0.223
0.87098,0.224
0.87116,0.225
0.87126,0.226
0.87144,0.227
0.87158,0.228
0.87176,0.229
0.87188,0.23
0.8721,0.231
0.87226,0.232
0.8725,0.233
0.87264,0.234
0.87276,0.235
0.87288,0.236
0.87308,0.237
0.87326,0.238
0.87348,0.239
0.87358,0.24
0.87378,0.241
0.87404,0.242
0.87418,0.243
0.87432,0.244
0.87454,0.245
0.87478,0.246
0.87502,0.247
0.87526,0.248
0.87548,0.249
0.87564,0.25
0.87584,0.251
0.87602,0.252
0.87622,0.253
0.87646,0.254
0.8766,0.255
0.87664,0.256
0.87688,0.257
0.877,0.258
0.87714,0.259
0.87734,0.26
0.87742,0.261
0.8776,0.262
0.87788,0.263
0.87796,0.264
0.8781,0.265
0.87836,0.266
0.87844,0.267
0.87858,0.268
0.87878,0.269
0.87892,0.27
0.87898,0.271
0.87912,0.272
0.87934,0.273
0.87948,0.274
0.87966,0.275
0.87982,0.276
0.87996,0.277
0.88012,0.278
0.88032,0.279
0.88038,0.28
0.88054,0.281
0.88062,0.282
0.88078,0.283
0.88094,0.284
0.88114,0.285
0.88132,0.286
0.88154,0.287
0.88174,0.288
0.88184,0.289
0.88194,0.29
0.8822,0.291
0.8825,0.292
0.88268,0.293
0.8828,0.294
0.88292,0.295
0.88322,0.296
0.8834,0.297
0.8836,0.298
0.88374,0.299
0.88392,0.3
0.88416,0.301
0.88428,0.302
0.88444,0.303
0.88458,0.304
0.88472,0.305
0.88486,0.306
0.88508,0.307
0.88528,0.308
0.88554,0.309
0.88574,0.31
0.88598,0.311
0.88618,0.312
0.8864,0.313
0.8867,0.314
0.88688,0.315
0.88704,0.316
0.88736,0.317
0.88748,0.318
0.88756,0.319
0.88776,0.32
0.8879,0.321
0.888,0.322
0.88812,0.323
0.88826,0.324
0.88842,0.325
0.88862,0.326
0.88878,0.327
0.8889,0.328
0.88912,0.329
0.88932,0.33
0.88952,0.331
0.8897,0.332
0.88988,0.333
0.8901,0.334
0.89022,0.335
0.89044,0.336
0.89052,0.337
0.89062,0.338
0.89088,0.339
0.8911,0.34
0.89134,0.341
0.89148,0.342
0.89158,0.343
0.8917,0.344
0.89182,0.345
0.89198,0.346
0.8922,0.347
0.8924,0.348
0.8926,0.349
0.89268,0.35
0.89282,0.351
0.89292,0.352
0.89312,0.353
0.89322,0.354
0.89342,0.355
0.89372,0.356
0.89388,0.357
0.89406,0.358
0.89432,0.359
0.89442,0.36
0.89458,0.361
0.89474,0.362
0.89488,0.363
0.89498,0.364
0.89506,0.365
0.89518,0.366
0.8953,0.367
0.89552,0.368
0.89568,0.369
0.89592,0.37
0.89614,0.371
0.8963,0.372
0.89642,0.373
0.89652,0.374
0.89668,0.375
0.89678,0.376
0.89698,0.377
0.89712,0.378
0.89728,0.379
0.89748,0.38
0.8976,0.381
0.89796,0.382
0.898,0.383
0.8982,0.384
0.8983,0.385
0.8984,0.386
0.89858,0.387
0.89874,0.388
0.89896,0.389
0.89904,0.39
0.89912,0.391
0.89926,0.392
0.8994,0.393
0.89966,0.394
0.8998,0.395
0.89996,0.396
0.90006,0.397
0.90018,0.398
0.90042,0.399
0.90064,0.4
0.90072,0.401
0.90096,0.402
0.90114,0.403
0.90136,0.404
0.90154,0.405
0.90168,0.406
0.90184,0.407
0.90208,0.408
0.90216,0.409
0.90228,0.41
0.90254,0.411
0.90276,0.412
0.90288,0.413
0.90312,0.414
0.90336,0.415
0.90352,0.416
0.9037,0.417
0.90386,0.418
0.90392,0.419
0.90396,0.42
0.9042,0.421
0.90434,0.422
0.90446,0.423
0.90464,0.424
0.90482,0.425
0.90498,0.426
0.9051,0.427
0.90532,0.428
0.90556,0.429
0.90576,0.43
0.9059,0.431
0.90612,0.432
0.90628,0.433
0.90656,0.434
0.90672,0.435
0.90692,0.436
0.90708,0.437
0.90732,0.438
0.90746,0.439
0.90752,0.44
0.9077,0.441
0.90782,0.442
0.90796,0.443
0.90816,0.444
0.90828,0.445
0.90846,0.446
0.9087,0.447
0.90888,0.448
0.90906,0.449
0.90924,0.45
0.90938,0.451
0.9096,0.452
0.90992,0.453
0.91006,0.454
0.9102,0.455
0.91032,0.456
0.91048,0.457
0.9106,0.458
0.91086,0.459
0.91096,0.46
0.91116,0.461
0.91138,0.462
0.91146,0.463
0.91174,0.464
0.91194,0.465
0.9122,0.466
0.91234,0.467
0.91256,0.468
0.91284,0.469
0.9131,0.47
0.91332,0.471
0.9135,0.472
0.91362,0.473
0.9138,0.474
0.91396,0.475
0.91404,0.476
0.91428,0.477
0.91446,0.478
0.9145,0.479
0.91466,0.48
0.91492,0.481
0.91506,0.482
0.91532,0.483
0.9155,0.484
0.91562,0.485
0.91578,0.486
0.91594,0.487
0.91608,0.488
0.91624,0.489
0.9164,0.49
0.91662,0.491
0.91668,0.492
0.91678,0.493
0.917,0.494
0.9171,0.495
0.9173,0.496
0.9174,0.497
0.9175,0.498
0.91762,0.499
0.91786,0.5
0.91806,0.501
0.91828,0.502
0.91846,0.503
0.91858,0.504
0.9188,0.505
0.91896,0.506
0.91912,0.507
0.91928,0.508
0.9195,0.509
0.91966,0.51
0.91984,0.511
0.91996,0.512
0.92016,0.513
0.92038,0.514
0.9206,0.515
0.92076,0.516
0.92092,0.517
0.92122,0.518
0.92138,0.519
0.92158,0.52
0.9217,0.521
0.92186,0.522
0.9219,0.523
0.92208,0.524
0.92236,0.525
0.92252,0.526
0.92264,0.527
0.9228,0.528
0.92296,0.529
0.92306,0.53
0.92326,0.531
0.9234,0.532
0.9235,0.533
0.92362,0.534
0.92378,0.535
0.92392,0.536
0.92414,0.537
0.9243,0.538
0.92442,0.539
0.92468,0.54
0.92478,0.541
0.92512,0.542
0.92534,0.543
0.92556,0.544
0.9258,0.545
0.92598,0.546
0.92612,0.547
0.92634,0.548
0.92658,0.549
0.92682,0.55
0.92704,0.551
0.92718,0.552
0.92732,0.553
0.92756,0.554
0.92768,0.555
0.92788,0.556
0.928,0.557
0.92812,0.558
0.9282,0.559
0.9284,0.56
0.9285,0.561
0.92862,0.562
0.92874,0.563
0.92892,0.564
0.92916,0.565
0.92924,0.566
0.92936,0.567
0.9296,0.568
0.9297,0.569
0.92988,0.57
0.93014,0.571
0.93024,0.572
0.93046,0.573
0.93058,0.574
0.93074,0.575
0.93084,0.576
0.931,0.577
0.93114,0.578
0.93126,0.579
0.93144,0.58
0.93162,0.581
0.9317,0.582
0.93184,0.583
0.93212,0.584
0.93234,0.585
0.93258,0.586
0.9328,0.587
0.933,0.588
0.93328,0.589
0.93334,0.59
0.93344,0.591
0.93362,0.592
0.9337,0.593
0.93382,0.594
0.934,0.595
0.9341,0.596
0.9343,0.597
0.93452,0.598
0.9347,0.599
0.93486,0.6
0.93514,0.601
0.93534,0.602
0.93546,0.603
0.93564,0.604
0.93582,0.605
0.936,0.606
0.93616,0.607
0.93654,0.608
0.93666,0.609
0.93684,0.61
0.93708,0.611
0.93734,0.612
0.93764,0.613
0.9377,0.614
0.93784,0.615
0.93798,0.616
0.93812,0.617
0.93834,0.618
0.9386,0.619
0.93874,0.62
0.939,0.621
0.9391,0.622
0.93924,0.623
0.93946,0.624
0.93962,0.625
0.93982,0.626
0.93992,0.627
0.9402,0.628
0.94052,0.629
0.94064,0.63
0.9407,0.631
0.94082,0.632
0.941,0.633
0.94118,0.634
0.94134,0.635
0.94158,0.636
0.94174,0.637
0.94188,0.638
0.94212,0.639
0.94234,0.64
0.94254,0.641
0.9428,0.642
0.94306,0.643
0.9432,0.644
0.94338,0.645
0.9435,0.646
0.94362,0.647
0.94378,0.648
0.9441,0.649
0.94422,0.65
0.94452,0.651
0.94468,0.652
0.94498,0.653
0.94514,0.654
0.9453,0.655
0.9455,0.656
0.94572,0.657
0.94598,0.658
0.94622,0.659
0.94646,0.66
0.94662,0.661
0.9468,0.662
0.94692,0.663
0.94714,0.664
0.94724,0.665
0.94738,0.666
0.9475,0.667
0.94766,0.668
0.9479,0.669
0.94808,0.67
0.94826,0.671
0.9485,0.672
0.94866,0.673
0.94886,0.674
0.94904,0.675
0.94906,0.676
0.94914,0.677
0.94936,0.678
0.94952,0.679
0.94966,0.68
0.94978,0.681
0.95008,0.682
0.95034,0.683
0.95054,0.684
0.9508,0.685
0.95108,0.686
0.95124,0.687
0.9515,0.688
0.95166,0.689
0.95186,0.69
0.95202,0.691
0.9521,0.692
0.95232,0.693
0.9526,0.694
0.95282,0.695
0.953,0.696
0.9531,0.697
0.95338,0.698
0.95364,0.699
0.95392,0.7
0.95414,0.701
0.95432,0.702
0.95446,0.703
0.95462,0.704
0.95482,0.705
0.95498,0.706
0.95522,0.707
0.95554,0.708
0.95572,0.709
0.95586,0.71
0.956,0.711
0.95618,0.712
0.95636,0.713
0.95654,0.714
0.9568,0.715
0.95708,0.716
0.95732,0.717
0.95758,0.718
0.9578,0.719
0.95794,0.72
0.95824,0.721
0.95844,0.722
0.9586,0.723
0.95874,0.724
0.95894,0.725
0.95908,0.726
0.95922,0.727
0.95952,0.728
0.95978,0.729
0.96004,0.73
0.96018,0.731
0.9604,0.732
0.96074,0.733
0.96096,0.734
0.96108,0.735
0.96122,0.736
0.9614,0.737
0.9616,0.738
0.96172,0.739
0.96198,0.74
0.96222,0.741
0.96234,0.742
0.9627,0.743
0.96304,0.744
0.9633,0.745
0.96356,0.746
0.96374,0.747
0.96392,0.748
0.96414,0.749
0.96432,0.75
0.9646,0.751
0.96474,0.752
0.96482,0.753
0.96506,0.754
0.96534,0.755
0.96544,0.756
0.96558,0.757
0.96586,0.758
0.96618,0.759
0.96656,0.76
0.9668,0.761
0.96696,0.762
0.96706,0.763
0.96722,0.764
0.9674,0.765
0.9676,0.766
0.96774,0.767
0.9678,0.768
0.96798,0.769
0.9681,0.77
0.96834,0.771
0.96864,0.772
0.96898,0.773
0.96928,0.774
0.96958,0.775
0.96986,0.776
0.97008,0.777
0.97036,0.778
0.97052,0.779
0.97062,0.78
0.9708,0.781
0.97108,0.782
0.9713,0.783
0.97184,0.784
0.97206,0.785
0.97234,0.786
0.97258,0.787
0.9728,0.788
0.97306,0.789
0.97332,0.79
0.97346,0.791
0.97374,0.792
0.97392,0.793
0.9742,0.794
0.97434,0.795
0.97444,0.796
0.97462,0.797
0.97486,0.798
0.97506,0.799
0.97524,0.8
0.97554,0.801
0.97578,0.802
0.9761,0.803
0.97628,0.804
0.97648,0.805
0.97682,0.806
0.97714,0.807
0.9773,0.808
0.97746,0.809
0.9776,0.81
0.97786,0.811
0.97796,0.812
0.97814,0.813
0.97836,0.814
0.97858,0.815
0.9788,0.816
0.979,0.817
0.97918,0.818
0.97944,0.819
0.97976,0.82
0.97996,0.821
0.98008,0.822
0.98014,0.823
0.98034,0.824
0.98046,0.825
0.98072,0.826
0.98094,0.827
0.98118,0.828
0.98134,0.829
0.98154,0.83
0.98168,0.831
0.98178,0.832
0.98196,0.833
0.98208,0.834
0.98224,0.835
0.9824,0.836
0.98256,0.837
0.98282,0.838
0.98302,0.839
0.98322,0.84
0.98338,0.841
0.98358,0.842
0.98374,0.843
0.98388,0.844
0.984,0.845
0.98422,0.846
0.98444,0.847
0.98468,0.848
0.98486,0.849
0.98504,0.85
0.98536,0.851
0.98544,0.852
0.98576,0.853
0.98598,0.854
0.98606,0.855
0.98624,0.856
0.9863,0.857
0.98648,0.858
0.98664,0.859
0.9868,0.86
0.98696,0.861
0.98718,0.862
0.98728,0.863
0.98746,0.864
0.98778,0.865
0.98796,0.866
0.9882,0.867
0.9884,0.868
0.98854,0.869
0.98868,0.87
0.98892,0.871
0.98916,0.872
0.98934,0.873
0.9895,0.874
0.98958,0.875
0.98966,0.876
0.98982,0.877
0.98996,0.878
0.9901,0.879
0.99034,0.88
0.99042,0.881
0.99048,0.882
0.99056,0.883
0.9907,0.884
0.99092,0.885
0.99122,0.886
0.99132,0.887
0.99154,0.888
0.9917,0.889
0.99188,0.89
0.99202,0.891
0.99214,0.892
0.99226,0.893
0.99244,0.894
0.99262,0.895
0.9928,0.896
0.9929,0.897
0.99308,0.898
0.99316,0.899
0.99326,0.9
0.99342,0.901
0.9936,0.902
0.99376,0.903
0.99384,0.904
0.99398,0.905
0.99408,0.906
0.99426,0.907
0.99438,0.908
0.99442,0.909
0.99456,0.91
0.99468,0.911
0.99478,0.912
0.99496,0.913
0.99506,0.914
0.99514,0.915
0.99526,0.916
0.99544,0.917
0.99556,0.918
0.9958,0.919
0.99604,0.92
0.99616,0.921
0.99624,0.922
0.99634,0.923
0.99638,0.924
0.99652,0.925
0.9966,0.926
0.99678,0.927
0.99688,0.928
0.99704,0.929
0.99718,0.93
0.99732,0.931
0.9974,0.932
0.99752,0.933
0.9976,0.934
0.99772,0.935
0.99776,0.936
0.9978,0.937
0.99794,0.938
0.99798,0.939
0.99802,0.94
0.99808,0.941
0.99818,0.942
0.99826,0.943
0.9983,0.944
0.99836,0.945
0.99842,0.946
0.99848,0.947
0.99858,0.948
0.99866,0.949
0.99876,0.95
0.9988,0.951
0.99894,0.952
0.999,0.953
0.99908,0.954
0.99918,0.955
0.9993,0.957
0.99934,0.958
0.99936,0.959
0.99944,0.961
0.99952,0.963
0.99956,0.964
0.99958,0.965
0.9996,0.966
0.99964,0.967
0.99966,0.968
0.99974,0.969
0.9998,0.97
0.99982,0.971
0.99986,0.972
0.99988,0.975
0.9999,0.977
0.99992,0.978
0.99994,0.979
0.99998,0.98
1,0.981


==> simulations/sim-neg-lp_old_median_K400_C100Mbps.csv <==
cdf,neg
0.83296,0
0.83314,0.001
0.83336,0.002
0.83354,0.003
0.83372,0.004
0.8339,0.005
0.83404,0.006
0.83418,0.007
0.83432,0.008
0.83448,0.009
0.83464,0.01
0.83478,0.011
0.8349,0.012
0.83504,0.013
0.8351,0.014
0.8353,0.015
0.8354,0.016
0.8355,0.017
0.83554,0.018
0.83578,0.019
0.83588,0.02
0.83604,0.021
0.83628,0.022
0.83646,0.023
0.83662,0.024
0.83672,0.025
0.8369,0.026
0.83708,0.027
0.83724,0.028
0.8374,0.029
0.83758,0.03
0.83776,0.031
0.83796,0.032
0.83826,0.033
0.83846,0.034
0.83872,0.035
0.83898,0.036
0.83914,0.037
0.83942,0.038
0.83958,0.039
0.83972,0.04
0.8398,0.041
0.83998,0.042
0.84022,0.043
0.8403,0.044
0.84038,0.045
0.84046,0.046
0.84054,0.047
0.84066,0.048
0.84076,0.049
0.84088,0.05
0.84108,0.051
0.84116,0.052
0.8414,0.053
0.84158,0.054
0.8417,0.055
0.84186,0.056
0.84198,0.057
0.84216,0.058
0.84226,0.059
0.84246,0.06
0.8426,0.061
0.84274,0.062
0.84294,0.063
0.8431,0.064
0.84318,0.065
0.84326,0.066
0.84352,0.067
0.84368,0.068
0.84396,0.069
0.84412,0.07
0.84418,0.071
0.84428,0.072
0.84438,0.073
0.84446,0.074
0.84452,0.075
0.84478,0.076
0.84498,0.077
0.8451,0.078
0.84536,0.079
0.8455,0.08
0.84554,0.081
0.84562,0.082
0.84572,0.083
0.84584,0.084
0.84608,0.085
0.8463,0.086
0.84658,0.087
0.84674,0.088
0.84688,0.089
0.84704,0.09
0.84718,0.091
0.84736,0.092
0.84758,0.093
0.84772,0.094
0.8479,0.095
0.84814,0.096
0.84822,0.097
0.84838,0.098
0.84852,0.099
0.8487,0.1
0.84896,0.101
0.84906,0.102
0.84916,0.103
0.84928,0.104
0.84946,0.105
0.84956,0.106
0.84964,0.107
0.8498,0.108
0.84994,0.109
0.85012,0.11
0.85032,0.111
0.85054,0.112
0.85066,0.113
0.85104,0.114
0.8512,0.115
0.85132,0.116
0.85144,0.117
0.85168,0.118
0.85188,0.119
0.85212,0.12
0.85228,0.121
0.85242,0.122
0.85258,0.123
0.85274,0.124
0.85294,0.125
0.85298,0.126
0.85308,0.127
0.85324,0.128
0.85336,0.129
0.85348,0.13
0.85362,0.131
0.85384,0.132
0.8541,0.133
0.85422,0.134
0.85438,0.135
0.8545,0.136
0.85466,0.137
0.85482,0.138
0.85496,0.139
0.85512,0.14
0.85524,0.141
0.85546,0.142
0.85554,0.143
0.85578,0.144
0.85596,0.145
0.85602,0.146
0.85618,0.147
0.85632,0.148
0.85648,0.149
0.85658,0.15
0.85668,0.151
0.8568,0.152
0.85696,0.153
0.85706,0.154
0.85732,0.155
0.85748,0.156
0.85766,0.157
0.85784,0.158
0.85804,0.159
0.85818,0.16
0.85848,0.161
0.85874,0.162
0.85886,0.163
0.85896,0.164
0.85914,0.165
0.85936,0.166
0.85944,0.167
0.85962,0.168
0.8597,0.169
0.85982,0.17
0.85992,0.171
0.86018,0.172
0.86024,0.173
0.86038,0.174
0.86058,0.175
0.86066,0.176
0.86082,0.177
0.86108,0.178
0.86122,0.179
0.86142,0.18
0.8616,0.181
0.86186,0.182
0.86206,0.183
0.86222,0.184
0.86238,0.185
0.86262,0.186
0.86276,0.187
0.8629,0.188
0.86316,0.189
0.86328,0.19
0.8635,0.191
0.86372,0.192
0.86394,0.193
0.86408,0.194
0.86428,0.195
0.86444,0.196
0.8646,0.197
0.8649,0.198
0.86504,0.199
0.86522,0.2
0.86552,0.201
0.8657,0.202
0.86594,0.203
0.86614,0.204
0.86624,0.205
0.86638,0.206
0.8666,0.207
0.8668,0.208
0.86696,0.209
0.86718,0.21
0.8674,0.211
0.86756,0.212
0.86784,0.213
0.86796,0.214
0.8681,0.215
0.86828,0.216
0.86846,0.217
0.86864,0.218
0.86876,0.219
0.86888,0.22
0.86904,0.221
0.86916,0.222
0.86934,0.223
0.86948,0.224
0.86968,0.225
0.86976,0.226
0.86994,0.227
0.87008,0.228
0.87028,0.229
0.87042,0.23
0.87062,0.231
0.8708,0.232
0.87102,0.233
0.87116,0.234
0.87128,0.235
0.87138,0.236
0.87148,0.237
0.87162,0.238
0.87186,0.239
0.87194,0.24
0.87218,0.241
0.87242,0.242
0.87256,0.243
0.87268,0.244
0.87292,0.245
0.87316,0.246
0.87338,0.247
0.87358,0.248
0.8738,0.249
0.87398,0.25
0.8742,0.251
0.87438,0.252
0.87462,0.253
0.87484,0.254
0.87502,0.255
0.87506,0.256
0.87536,0.257
0.8755,0.258
0.87564,0.259
0.87582,0.26
0.87594,0.261
0.87616,0.262
0.87648,0.263
0.87658,0.264
0.8767,0.265
0.87688,0.266
0.87696,0.267
0.8771,0.268
0.87728,0.269
0.87746,0.27
0.87754,0.271
0.8777,0.272
0.87792,0.273
0.87808,0.274
0.87826,0.275
0.87844,0.276
0.87856,0.277
0.87868,0.278
0.87886,0.279
0.87896,0.28
0.87912,0.281
0.87922,0.282
0.87944,0.283
0.87956,0.284
0.87976,0.285
0.8799,0.286
0.88012,0.287
0.88032,0.288
0.88042,0.289
0.88054,0.29
0.88076,0.291
0.88104,0.292
0.88122,0.293
0.88138,0.294
0.88152,0.295
0.88178,0.296
0.88198,0.297
0.88214,0.298
0.88228,0.299
0.88246,0.3
0.88266,0.301
0.88282,0.302
0.88296,0.303
0.88314,0.304
0.88328,0.305
0.88344,0.306
0.88364,0.307
0.88382,0.308
0.88406,0.309
0.88428,0.31
0.8845,0.311
0.88466,0.312
0.88486,0.313
0.88514,0.314
0.88532,0.315
0.88548,0.316
0.8858,0.317
0.88592,0.318
0.886,0.319
0.88622,0.32
0.88636,0.321
0.88648,0.322
0.88658,0.323
0.8867,0.324
0.88696,0.325
0.88718,0.326
0.88732,0.327
0.88748,0.328
0.8877,0.329
0.8879,0.33
0.88808,0.331
0.88828,0.332
0.88842,0.333
0.88866,0.334
0.88878,0.335
0.889,0.336
0.88912,0.337
0.8892,0.338
0.88946,0.339
0.8897,0.34
0.88994,0.341
0.89004,0.342
0.89012,0.343
0.89026,0.344
0.8904,0.345
0.89058,0.346
0.89076,0.347
0.8909,0.348
0.8911,0.349
0.89118,0.35
0.89138,0.351
0.89148,0.352
0.8917,0.353
0.89178,0.354
0.89194,0.355
0.8922,0.356
0.89236,0.357
0.89252,0.358
0.89278,0.359
0.89284,0.36
0.89298,0.361
0.89312,0.362
0.89326,0.363
0.89334,0.364
0.89342,0.365
0.8935,0.366
0.89368,0.367
0.8939,0.368
0.89408,0.369
0.89428,0.37
0.89452,0.371
0.89466,0.372
0.89482,0.373
0.89494,0.374
0.8951,0.375
0.89522,0.376
0.89542,0.377
0.89554,0.378
0.89572,0.379
0.89594,0.38
0.89608,0.381
0.89646,0.382
0.89652,0.383
0.8967,0.384
0.89678,0.385
0.89688,0.386
0.89708,0.387
0.89724,0.388
0.89744,0.389
0.89752,0.39
0.89766,0.391
0.89782,0.392
0.89798,0.393
0.8982,0.394
0.89834,0.395
0.8985,0.396
0.8986,0.397
0.8987,0.398
0.89894,0.399
0.89914,0.4
0.89922,0.401
0.89948,0.402
0.89968,0.403
0.8999,0.404
0.9001,0.405
0.90022,0.406
0.90036,0.407
0.90062,0.408
0.9007,0.409
0.90084,0.41
0.90112,0.411
0.90134,0.412
0.90146,0.413
0.9017,0.414
0.90196,0.415
0.90212,0.416
0.9023,0.417
0.90246,0.418
0.90254,0.419
0.90258,0.42
0.90284,0.421
0.90298,0.422
0.9031,0.423
0.90332,0.424
0.9035,0.425
0.90368,0.426
0.9038,0.427
0.90404,0.428
0.90432,0.429
0.90458,0.43
0.9047,0.431
0.90492,0.432
0.90508,0.433
0.90538,0.434
0.9056,0.435
0.90582,0.436
0.906,0.437
0.90624,0.438
0.90638,0.439
0.90648,0.44
0.9067,0.441
0.9068,0.442
0.90698,0.443
0.90718,0.444
0.90732,0.445
0.90748,0.446
0.90772,0.447
0.90788,0.448
0.90808,0.449
0.9083,0.45
0.90844,0.451
0.90866,0.452
0.909,0.453
0.90914,0.454
0.90928,0.455
0.90944,0.456
0.9096,0.457
0.90974,0.458
0.90998,0.459
0.91014,0.46
0.91036,0.461
0.91058,0.462
0.91064,0.463
0.91098,0.464
0.91118,0.465
0.91144,0.466
0.91156,0.467
0.91176,0.468
0.912,0.469
0.91224,0.47
0.91242,0.471
0.9126,0.472
0.91274,0.473
0.91292,0.474
0.9131,0.475
0.9132,0.476
0.91338,0.477
0.91358,0.478
0.91362,0.479
0.91378,0.48
0.91402,0.481
0.91418,0.482
0.91444,0.483
0.91464,0.484
0.9148,0.485
0.91496,0.486
0.9151,0.487
0.91522,0.488
0.91536,0.489
0.91556,0.49
0.91578,0.491
0.91584,0.492
0.91592,0.493
0.91614,0.494
0.91624,0.495
0.91642,0.496
0.91654,0.497
0.91666,0.498
0.91678,0.499
0.91702,0.5
0.91724,0.501
0.91744,0.502
0.91764,0.503
0.91774,0.504
0.91794,0.505
0.91808,0.506
0.91822,0.507
0.91836,0.508
0.91858,0.509
0.91876,0.51
0.91892,0.511
0.91906,0.512
0.91922,0.513
0.91942,0.514
0.91962,0.515
0.91978,0.516
0.91994,0.517
0.92028,0.518
0.9204,0.519
0.92058,0.52
0.92068,0.521
0.92084,0.522
0.92088,0.523
0.92106,0.524
0.92136,0.525
0.92152,0.526
0.92164,0.527
0.92184,0.528
0.92204,0.529
0.92216,0.53
0.92242,0.531
0.92258,0.532
0.9227,0.533
0.92282,0.534
0.92296,0.535
0.9231,0.536
0.92334,0.537
0.9235,0.538
0.92362,0.539
0.9239,0.54
0.92404,0.541
0.92436,0.542
0.92458,0.543
0.92474,0.544
0.925,0.545
0.92516,0.546
0.92532,0.547
0.92554,0.548
0.92578,0.549
0.92602,0.55
0.92624,0.551
0.9264,0.552
0.92652,0.553
0.92676,0.554
0.92688,0.555
0.92704,0.556
0.92716,0.557
0.92726,0.558
0.92736,0.559
0.92754,0.56
0.92764,0.561
0.9278,0.562
0.92794,0.563
0.92814,0.564
0.92838,0.565
0.92846,0.566
0.92856,0.567
0.9288,0.568
0.92894,0.569
0.9291,0.57
0.92938,0.571
0.92946,0.572
0.92964,0.573
0.92976,0.574
0.92994,0.575
0.93004,0.576
0.93016,0.577
0.93032,0.578
0.93046,0.579
0.93064,0.58
0.93086,0.581
0.93092,0.582
0.93106,0.583
0.93132,0.584
0.93154,0.585
0.93178,0.586
0.93198,0.587
0.93216,0.588
0.93244,0.589
0.9325,0.59
0.9326,0.591
0.9328,0.592
0.93288,0.593
0.93296,0.594
0.93316,0.595
0.93326,0.596
0.9335,0.597
0.93372,0.598
0.93388,0.599
0.93406,0.6
0.9343,0.601
0.93452,0.602
0.93464,0.603
0.93482,0.604
0.93502,0.605
0.93522,0.606
0.93542,0.607
0.9358,0.608
0.93594,0.609
0.93612,0.61
0.93638,0.611
0.93658,0.612
0.93686,0.613
0.93694,0.614
0.9371,0.615
0.93722,0.616
0.93738,0.617
0.9376,0.618
0.93786,0.619
0.938,0.62
0.93824,0.621
0.93838,0.622
0.93854,0.623
0.93876,0.624
0.93892,0.625
0.93918,0.626
0.93926,0.627
0.93954,0.628
0.93984,0.629
0.93998,0.63
0.94,0.631
0.94014,0.632
0.9403,0.633
0.94046,0.634
0.94064,0.635
0.94092,0.636
0.94106,0.637
0.9412,0.638
0.94142,0.639
0.94164,0.64
0.94186,0.641
0.9421,0.642
0.94236,0.643
0.94252,0.644
0.94272,0.645
0.94282,0.646
0.94298,0.647
0.94312,0.648
0.94344,0.649
0.94354,0.65
0.94382,0.651
0.944,0.652
0.94428,0.653
0.94446,0.654
0.9446,0.655
0.9448,0.656
0.94508,0.657
0.94534,0.658
0.94558,0.659
0.94582,0.66
0.946,0.661
0.9462,0.662
0.94634,0.663
0.94658,0.664
0.9467,0.665
0.94682,0.666
0.94696,0.667
0.94712,0.668
0.94736,0.669
0.94754,0.67
0.94772,0.671
0.94798,0.672
0.94816,0.673
0.94836,0.674
0.94856,0.675
0.9486,0.676
0.94872,0.677
0.94894,0.678
0.9491,0.679
0.94926,0.68
0.94936,0.681
0.94964,0.682
0.94994,0.683
0.95014,0.684
0.95038,0.685
0.95064,0.686
0.9508,0.687
0.95108,0.688
0.95126,0.689
0.95148,0.69
0.95164,0.691
0.95174,0.692
0.95198,0.693
0.95226,0.694
0.9525,0.695
0.95268,0.696
0.95278,0.697
0.95308,0.698
0.95334,0.699
0.9536,0.7
0.95382,0.701
0.954,0.702
0.95412,0.703
0.9543,0.704
0.9545,0.705
0.95462,0.706
0.95486,0.707
0.95516,0.708
0.95534,0.709
0.95548,0.71
0.95564,0.711
0.95582,0.712
0.956,0.713
0.95614,0.714
0.95638,0.715
0.95666,0.716
0.95692,0.717
0.9572,0.718
0.95744,0.719
0.95758,0.72
0.95786,0.721
0.9581,0.722
0.95828,0.723
0.9584,0.724
0.9586,0.725
0.95872,0.726
0.95884,0.727
0.9591,0.728
0.95938,0.729
0.95958,0.73
0.95972,0.731
0.95992,0.732
0.9602,0.733
0.9604,0.734
0.96054,0.735
0.96066,0.736
0.96086,0.737
0.96104,0.738
0.96118,0.739
0.96144,0.74
0.96166,0.741
0.96182,0.742
0.96218,0.743
0.96246,0.744
0.9627,0.745
0.96296,0.746
0.96318,0.747
0.96336,0.748
0.96356,0.749
0.96374,0.75
0.96402,0.751
0.96416,0.752
0.96428,0.753
0.96452,0.754
0.96476,0.755
0.96488,0.756
0.96502,0.757
0.96526,0.758
0.96562,0.759
0.96598,0.76
0.96616,0.761
0.96632,0.762
0.96644,0.763
0.96664,0.764
0.96682,0.765
0.967,0.766
0.96714,0.767
0.96718,0.768
0.96738,0.769
0.96752,0.77
0.96778,0.771
0.96808,0.772
0.96842,0.773
0.9688,0.774
0.9691,0.775
0.96934,0.776
0.96958,0.777
0.9699,0.778
0.97006,0.779
0.97018,0.78
0.97036,0.781
0.97056,0.782
0.97078,0.783
0.97132,0.784
0.97154,0.785
0.97184,0.786
0.97204,0.787
0.97234,0.788
0.97264,0.789
0.9729,0.79
0.97308,0.791
0.97336,0.792
0.97356,0.793
0.97388,0.794
0.97402,0.795
0.97412,0.796
0.97432,0.797
0.97454,0.798
0.97472,0.799
0.9749,0.8
0.9752,0.801
0.97548,0.802
0.97578,0.803
0.97596,0.804
0.97616,0.805
0.9765,0.806
0.97688,0.807
0.9771,0.808
0.97726,0.809
0.97742,0.81
0.97772,0.811
0.97788,0.812
0.97806,0.813
0.97828,0.814
0.9785,0.815
0.9787,0.816
0.9789,0.817
0.97908,0.818
0.97934,0.819
0.97962,0.82
0.97984,0.821
0.97998,0.822
0.98004,0.823
0.98022,0.824
0.98034,0.825
0.9806,0.826
0.9808,0.827
0.98104,0.828
0.9812,0.829
0.9814,0.83
0.98154,0.831
0.98164,0.832
0.98182,0.833
0.98194,0.834
0.98212,0.835
0.98228,0.836
0.98246,0.837
0.98272,0.838
0.9829,0.839
0.9831,0.84
0.9833,0.841
0.9835,0.842
0.98366,0.843
0.9838,0.844
0.9839,0.845
0.98414,0.846
0.98438,0.847
0.98462,0.848
0.9848,0.849
0.98498,0.85
0.98528,0.851
0.98536,0.852
0.98568,0.853
0.98588,0.854
0.98596,0.855
0.98614,0.856
0.98622,0.857
0.98636,0.858
0.98652,0.859
0.98668,0.86
0.98684,0.861
0.98708,0.862
0.9872,0.863
0.98736,0.864
0.98766,0.865
0.98782,0.866
0.98806,0.867
0.98828,0.868
0.98842,0.869
0.98856,0.87
0.98882,0.871
0.98906,0.872
0.98924,0.873
0.98942,0.874
0.9895,0.875
0.98958,0.876
0.98974,0.877
0.98986,0.878
0.99,0.879
0.99026,0.88
0.99038,0.881
0.99044,0.882
0.99052,0.883
0.99066,0.884
0.99088,0.885
0.99116,0.886
0.99126,0.887
0.99146,0.888
0.99164,0.889
0.99182,0.89
0.99196,0.891
0.9921,0.892
0.9922,0.893
0.99238,0.894
0.99256,0.895
0.99274,0.896
0.99284,0.897
0.99302,0.898
0.99312,0.899
0.99322,0.9
0.9934,0.901
0.99358,0.902
0.99374,0.903
0.99382,0.904
0.99398,0.905
0.99408,0.906
0.99424,0.907
0.99436,0.908
0.9944,0.909
0.99454,0.91
0.99466,0.911
0.99476,0.912
0.99494,0.913
0.99504,0.914
0.99512,0.915
0.99524,0.916
0.99542,0.917
0.99556,0.918
0.9958,0.919
0.99604,0.92
0.99616,0.921
0.99624,0.922
0.99634,0.923
0.99638,0.924
0.99652,0.925
0.9966,0.926
0.99678,0.927
0.99688,0.928
0.99704,0.929
0.99718,0.93
0.99732,0.931
0.9974,0.932
0.99752,0.933
0.9976,0.934
0.99772,0.935
0.99776,0.936
0.9978,0.937
0.99794,0.938
0.99798,0.939
0.99802,0.94
0.99808,0.941
0.99818,0.942
0.99826,0.943
0.9983,0.944
0.99836,0.945
0.99842,0.946
0.99848,0.947
0.99858,0.948
0.99866,0.949
0.99876,0.95
0.9988,0.951
0.99894,0.952
0.999,0.953
0.99908,0.954
0.99918,0.955
0.9993,0.957
0.99934,0.958
0.99936,0.959
0.99944,0.961
0.9995,0.963
0.99954,0.964
0.99956,0.965
0.99958,0.966
0.99964,0.967
0.99966,0.968
0.99974,0.969
0.9998,0.97
0.99982,0.971
0.99986,0.972
0.99988,0.975
0.9999,0.977
0.99992,0.978
0.99994,0.979
0.99998,0.98
1,0.981


==> simulations/sim-neg-lp_old_median_K40_C100Mbps.csv <==
cdf,neg
0.81634,0
0.8165,0.001
0.8167,0.002
0.8168,0.003
0.81704,0.004
0.81726,0.005
0.8174,0.006
0.81756,0.007
0.81764,0.008
0.81792,0.009
0.8181,0.01
0.81826,0.011
0.81836,0.012
0.8185,0.013
0.8186,0.014
0.81876,0.015
0.81886,0.016
0.81902,0.017
0.81912,0.018
0.81938,0.019
0.81948,0.02
0.81968,0.021
0.81992,0.022
0.82006,0.023
0.8202,0.024
0.8203,0.025
0.8205,0.026
0.82066,0.027
0.82084,0.028
0.82102,0.029
0.8211,0.03
0.8213,0.031
0.82144,0.032
0.8217,0.033
0.82188,0.034
0.82216,0.035
0.82242,0.036
0.8226,0.037
0.82286,0.038
0.82298,0.039
0.82314,0.04
0.82322,0.041
0.82338,0.042
0.8236,0.043
0.8237,0.044
0.8238,0.045
0.82388,0.046
0.82398,0.047
0.82408,0.048
0.82418,0.049
0.82434,0.05
0.82448,0.051
0.82462,0.052
0.8248,0.053
0.82494,0.054
0.82504,0.055
0.8252,0.056
0.82538,0.057
0.82556,0.058
0.82572,0.059
0.82594,0.06
0.82608,0.061
0.8262,0.062
0.8264,0.063
0.8266,0.064
0.82662,0.065
0.82674,0.066
0.827,0.067
0.82712,0.068
0.82734,0.069
0.82752,0.07
0.8277,0.071
0.82774,0.072
0.82792,0.073
0.828,0.074
0.82814,0.075
0.82826,0.076
0.82844,0.077
0.82862,0.078
0.82886,0.079
0.829,0.08
0.82908,0.081
0.82916,0.082
0.82934,0.083
0.82948,0.084
0.82966,0.085
0.82986,0.086
0.83008,0.087
0.8302,0.088
0.83036,0.089
0.83058,0.09
0.8308,0.091
0.83102,0.092
0.83128,0.093
0.8314,0.094
0.8316,0.095
0.8318,0.096
0.8319,0.097
0.83208,0.098
0.83222,0.099
0.83238,0.1
0.83264,0.101
0.83278,0.102
0.8329,0.103
0.833,0.104
0.83316,0.105
0.83324,0.106
0.8334,0.107
0.83362,0.108
0.8338,0.109
0.83394,0.11
0.83412,0.111
0.83436,0.112
0.83452,0.113
0.83484,0.114
0.83498,0.115
0.8351,0.116
0.83526,0.117
0.83544,0.118
0.8356,0.119
0.8358,0.12
0.83592,0.121
0.83608,0.122
0.83626,0.123
0.83644,0.124
0.83662,0.125
0.8367,0.126
0.83676,0.127
0.83696,0.128
0.83712,0.129
0.83728,0.13
0.83734,0.131
0.83752,0.132
0.83776,0.133
0.8379,0.134
0.83814,0.135
0.83822,0.136
0.8385,0.137
0.8387,0.138
0.83886,0.139
0.83892,0.14
0.83906,0.141
0.83922,0.142
0.83928,0.143
0.83952,0.144
0.8397,0.145
0.8398,0.146
0.83996,0.147
0.84014,0.148
0.84028,0.149
0.84044,0.15
0.84054,0.151
0.8407,0.152
0.84084,0.153
0.841,0.154
0.84124,0.155
0.8414,0.156
0.84156,0.157
0.84182,0.158
0.84196,0.159
0.84212,0.16
0.8424,0.161
0.84266,0.162
0.84278,0.163
0.84298,0.164
0.8431,0.165
0.8433,0.166
0.84342,0.167
0.84358,0.168
0.84374,0.169
0.84382,0.17
0.84392,0.171
0.84414,0.172
0.84426,0.173
0.84444,0.174
0.84456,0.175
0.84466,0.176
0.84484,0.177
0.8451,0.178
0.8452,0.179
0.84536,0.18
0.84548,0.181
0.8457,0.182
0.8459,0.183
0.84604,0.184
0.84616,0.185
0.84644,0.186
0.84662,0.187
0.8468,0.188
0.84704,0.189
0.8472,0.19
0.84744,0.191
0.84758,0.192
0.84784,0.193
0.84796,0.194
0.84822,0.195
0.84838,0.196
0.84856,0.197
0.84878,0.198
0.84894,0.199
0.8491,0.2
0.8493,0.201
0.84948,0.202
0.84974,0.203
0.85,0.204
0.85016,0.205
0.85032,0.206
0.85058,0.207
0.85078,0.208
0.85094,0.209
0.85106,0.21
0.8513,0.211
0.85144,0.212
0.85176,0.213
0.8519,0.214
0.85206,0.215
0.85222,0.216
0.85242,0.217
0.85258,0.218
0.85272,0.219
0.85288,0.22
0.85304,0.221
0.85316,0.222
0.85342,0.223
0.85354,0.224
0.8537,0.225
0.85376,0.226
0.85394,0.227
0.8541,0.228
0.85426,0.229
0.85442,0.23
0.8547,0.231
0.8549,0.232
0.85514,0.233
0.85532,0.234
0.85544,0.235
0.8555,0.236
0.85566,0.237
0.8558,0.238
0.856,0.239
0.85606,0.24
0.85626,0.241
0.85642,0.242
0.85654,0.243
0.8567,0.244
0.85696,0.245
0.8572,0.246
0.8574,0.247
0.85764,0.248
0.85796,0.249
0.85812,0.25
0.8583,0.251
0.8586,0.252
0.85884,0.253
0.8591,0.254
0.85922,0.255
0.85932,0.256
0.8595,0.257
0.85962,0.258
0.85974,0.259
0.86,0.26
0.8602,0.261
0.86048,0.262
0.8608,0.263
0.86096,0.264
0.86106,0.265
0.86134,0.266
0.86144,0.267
0.86162,0.268
0.86184,0.269
0.862,0.27
0.86218,0.271
0.86238,0.272
0.86254,0.273
0.86274,0.274
0.86288,0.275
0.86302,0.276
0.86316,0.277
0.86332,0.278
0.86354,0.279
0.86368,0.28
0.86384,0.281
0.8639,0.282
0.86406,0.283
0.86416,0.284
0.86442,0.285
0.86462,0.286
0.86488,0.287
0.86508,0.288
0.86524,0.289
0.8653,0.29
0.8655,0.291
0.86574,0.292
0.86586,0.293
0.86602,0.294
0.86614,0.295
0.86648,0.296
0.86666,0.297
0.86684,0.298
0.86708,0.299
0.86732,0.3
0.86752,0.301
0.8677,0.302
0.8678,0.303
0.86794,0.304
0.86814,0.305
0.86836,0.306
0.86858,0.307
0.86878,0.308
0.86898,0.309
0.8692,0.31
0.86938,0.311
0.86954,0.312
0.8698,0.313
0.87,0.314
0.87012,0.315
0.87032,0.316
0.87064,0.317
0.8708,0.318
0.87092,0.319
0.8711,0.32
0.87128,0.321
0.87144,0.322
0.87158,0.323
0.87178,0.324
0.87202,0.325
0.8723,0.326
0.87242,0.327
0.87262,0.328
0.87284,0.329
0.87312,0.33
0.87332,0.331
0.87354,0.332
0.87366,0.333
0.8739,0.334
0.87406,0.335
0.8743,0.336
0.8744,0.337
0.87456,0.338
0.87478,0.339
0.87502,0.34
0.87526,0.341
0.8755,0.342
0.87566,0.343
0.8758,0.344
0.87594,0.345
0.87616,0.346
0.87638,0.347
0.87652,0.348
0.8767,0.349
0.87674,0.35
0.87688,0.351
0.87704,0.352
0.87724,0.353
0.87736,0.354
0.87752,0.355
0.8778,0.356
0.87802,0.357
0.8783,0.358
0.87858,0.359
0.87876,0.36
0.87894,0.361
0.87914,0.362
0.87928,0.363
0.87942,0.364
0.87952,0.365
0.87962,0.366
0.8797,0.367
0.87994,0.368
0.88014,0.369
0.88038,0.37
0.88064,0.371
0.88086,0.372
0.88114,0.373
0.8813,0.374
0.8815,0.375
0.8816,0.376
0.88176,0.377
0.8819,0.378
0.8821,0.379
0.88232,0.38
0.88246,0.381
0.88278,0.382
0.88288,0.383
0.88304,0.384
0.88316,0.385
0.88334,0.386
0.88358,0.387
0.88378,0.388
0.88398,0.389
0.88404,0.39
0.88424,0.391
0.88438,0.392
0.88456,0.393
0.88482,0.394
0.8849,0.395
0.88502,0.396
0.88516,0.397
0.88532,0.398
0.88558,0.399
0.88574,0.4
0.88586,0.401
0.88614,0.402
0.88628,0.403
0.88654,0.404
0.88674,0.405
0.8869,0.406
0.88706,0.407
0.88724,0.408
0.88738,0.409
0.8877,0.41
0.8879,0.411
0.8881,0.412
0.88822,0.413
0.88848,0.414
0.88874,0.415
0.88892,0.416
0.88914,0.417
0.8893,0.418
0.88942,0.419
0.88946,0.42
0.8898,0.421
0.88996,0.422
0.89006,0.423
0.89022,0.424
0.8905,0.425
0.89066,0.426
0.89084,0.427
0.89108,0.428
0.89134,0.429
0.89152,0.43
0.89166,0.431
0.89192,0.432
0.89202,0.433
0.89234,0.434
0.89246,0.435
0.89264,0.436
0.89284,0.437
0.8931,0.438
0.89332,0.439
0.89336,0.44
0.89356,0.441
0.8937,0.442
0.89394,0.443
0.8942,0.444
0.89444,0.445
0.8946,0.446
0.8949,0.447
0.89508,0.448
0.89524,0.449
0.8954,0.45
0.89558,0.451
0.89584,0.452
0.89616,0.453
0.89626,0.454
0.89642,0.455
0.89666,0.456
0.89682,0.457
0.89702,0.458
0.89732,0.459
0.89748,0.46
0.89772,0.461
0.89796,0.462
0.89808,0.463
0.89838,0.464
0.8986,0.465
0.89876,0.466
0.8989,0.467
0.89912,0.468
0.89934,0.469
0.89958,0.47
0.89984,0.471
0.90008,0.472
0.90026,0.473
0.9005,0.474
0.90072,0.475
0.90076,0.476
0.9009,0.477
0.901,0.478
0.90112,0.479
0.90134,0.48
0.90164,0.481
0.90186,0.482
0.9021,0.483
0.9024,0.484
0.90254,0.485
0.90268,0.486
0.90284,0.487
0.90302,0.488
0.90322,0.489
0.90348,0.49
0.90378,0.491
0.90382,0.492
0.90392,0.493
0.90404,0.494
0.90426,0.495
0.90442,0.496
0.90452,0.497
0.90464,0.498
0.90482,0.499
0.90514,0.5
0.90538,0.501
0.9056,0.502
0.90588,0.503
0.90604,0.504
0.90616,0.505
0.90628,0.506
0.90646,0.507
0.90662,0.508
0.90678,0.509
0.90694,0.51
0.90708,0.511
0.90724,0.512
0.90736,0.513
0.90756,0.514
0.90776,0.515
0.90794,0.516
0.90816,0.517
0.90852,0.518
0.90868,0.519
0.90904,0.52
0.90918,0.521
0.90938,0.522
0.90946,0.523
0.90966,0.524
0.90988,0.525
0.9101,0.526
0.91022,0.527
0.9104,0.528
0.91052,0.529
0.9106,0.53
0.91078,0.531
0.91098,0.532
0.91112,0.533
0.91128,0.534
0.91142,0.535
0.9116,0.536
0.91186,0.537
0.912,0.538
0.9122,0.539
0.9125,0.54
0.91268,0.541
0.91302,0.542
0.91322,0.543
0.91348,0.544
0.9137,0.545
0.91392,0.546
0.91412,0.547
0.91438,0.548
0.91468,0.549
0.915,0.55
0.91526,0.551
0.91546,0.552
0.9156,0.553
0.91576,0.554
0.91592,0.555
0.91612,0.556
0.9163,0.557
0.9164,0.558
0.9165,0.559
0.91664,0.56
0.9168,0.561
0.91692,0.562
0.9171,0.563
0.91738,0.564
0.91766,0.565
0.9178,0.566
0.91796,0.567
0.91814,0.568
0.91828,0.569
0.91846,0.57
0.91874,0.571
0.91886,0.572
0.91906,0.573
0.91926,0.574
0.91938,0.575
0.91952,0.576
0.91966,0.577
0.91978,0.578
0.9199,0.579
0.92012,0.58
0.92032,0.581
0.92046,0.582
0.9206,0.583
0.92078,0.584
0.92098,0.585
0.92122,0.586
0.92152,0.587
0.92174,0.588
0.92196,0.589
0.92206,0.59
0.92228,0.591
0.92254,0.592
0.92266,0.593
0.92276,0.594
0.92298,0.595
0.9231,0.596
0.92334,0.597
0.92356,0.598
0.92378,0.599
0.92398,0.6
0.92424,0.601
0.92448,0.602
0.92464,0.603
0.92492,0.604
0.9251,0.605
0.92536,0.606
0.92558,0.607
0.92594,0.608
0.92612,0.609
0.92628,0.61
0.92648,0.611
0.92672,0.612
0.92696,0.613
0.9271,0.614
0.92726,0.615
0.92736,0.616
0.92754,0.617
0.92772,0.618
0.9279,0.619
0.92806,0.62
0.9283,0.621
0.92844,0.622
0.92864,0.623
0.92892,0.624
0.92914,0.625
0.92936,0.626
0.92958,0.627
0.9299,0.628
0.93026,0.629
0.9304,0.63
0.93056,0.631
0.93072,0.632
0.93092,0.633
0.93112,0.634
0.93142,0.635
0.93178,0.636
0.93194,0.637
0.93214,0.638
0.93246,0.639
0.93272,0.64
0.93294,0.641
0.93316,0.642
0.93344,0.643
0.93362,0.644
0.93378,0.645
0.93386,0.646
0.93404,0.647
0.93426,0.648
0.93462,0.649
0.93482,0.65
0.93514,0.651
0.93528,0.652
0.93554,0.653
0.9358,0.654
0.93596,0.655
0.93624,0.656
0.93648,0.657
0.9368,0.658
0.93714,0.659
0.93742,0.66
0.9376,0.661
0.93778,0.662
0.9379,0.663
0.9382,0.664
0.93838,0.665
0.93862,0.666
0.93882,0.667
0.93898,0.668
0.93922,0.669
0.93944,0.67
0.93976,0.671
0.93998,0.672
0.9402,0.673
0.94048,0.674
0.94066,0.675
0.94082,0.676
0.941,0.677
0.94124,0.678
0.94142,0.679
0.94154,0.68
0.9417,0.681
0.94196,0.682
0.94216,0.683
0.94234,0.684
0.94264,0.685
0.94286,0.686
0.94304,0.687
0.94334,0.688
0.9435,0.689
0.94378,0.69
0.94396,0.691
0.94406,0.692
0.94442,0.693
0.94466,0.694
0.94484,0.695
0.94504,0.696
0.9452,0.697
0.94544,0.698
0.94572,0.699
0.94602,0.7
0.94628,0.701
0.94654,0.702
0.94684,0.703
0.947,0.704
0.94722,0.705
0.94738,0.706
0.94764,0.707
0.948,0.708
0.94822,0.709
0.94842,0.71
0.94854,0.711
0.9488,0.712
0.94898,0.713
0.9491,0.714
0.94942,0.715
0.94962,0.716
0.9499,0.717
0.95014,0.718
0.95034,0.719
0.95044,0.72
0.95076,0.721
0.95098,0.722
0.95124,0.723
0.95142,0.724
0.9517,0.725
0.95198,0.726
0.95216,0.727
0.95238,0.728
0.95266,0.729
0.95284,0.73
0.95294,0.731
0.95318,0.732
0.95346,0.733
0.9537,0.734
0.95388,0.735
0.95408,0.736
0.9543,0.737
0.95444,0.738
0.95466,0.739
0.95494,0.74
0.95522,0.741
0.95542,0.742
0.9558,0.743
0.95608,0.744
0.95634,0.745
0.95668,0.746
0.95684,0.747
0.95702,0.748
0.95716,0.749
0.95742,0.75
0.9577,0.751
0.95786,0.752
0.95802,0.753
0.95826,0.754
0.9585,0.755
0.95872,0.756
0.95892,0.757
0.95926,0.758
0.9595,0.759
0.95984,0.76
0.95998,0.761
0.96018,0.762
0.96036,0.763
0.96058,0.764
0.96082,0.765
0.96118,0.766
0.9613,0.767
0.96152,0.768
0.9618,0.769
0.96204,0.77
0.9623,0.771
0.9626,0.772
0.96298,0.773
0.96328,0.774
0.9636,0.775
0.96384,0.776
0.96412,0.777
0.96442,0.778
0.9646,0.779
0.96476,0.78
0.96498,0.781
0.96524,0.782
0.96552,0.783
0.96604,0.784
0.96628,0.785
0.96652,0.786
0.96662,0.787
0.96688,0.788
0.96712,0.789
0.96736,0.79
0.96756,0.791
0.96786,0.792
0.96814,0.793
0.96848,0.794
0.96868,0.795
0.96882,0.796
0.96902,0.797
0.96938,0.798
0.9697,0.799
0.96988,0.8
0.9702,0.801
0.97046,0.802
0.97068,0.803
0.97092,0.804
0.97108,0.805
0.97138,0.806
0.97174,0.807
0.97194,0.808
0.97216,0.809
0.97232,0.81
0.97262,0.811
0.97274,0.812
0.97288,0.813
0.97312,0.814
0.9734,0.815
0.97362,0.816
0.97392,0.817
0.9741,0.818
0.97432,0.819
0.9747,0.82
0.97492,0.821
0.97506,0.822
0.97518,0.823
0.97542,0.824
0.97564,0.825
0.97588,0.826
0.97606,0.827
0.97642,0.828
0.9766,0.829
0.97686,0.83
0.97704,0.831
0.97726,0.832
0.97748,0.833
0.97766,0.834
0.97792,0.835
0.97812,0.836
0.97828,0.837
0.97864,0.838
0.97882,0.839
0.97908,0.84
0.97926,0.841
0.9795,0.842
0.97972,0.843
0.97994,0.844
0.98008,0.845
0.9802,0.846
0.98052,0.847
0.98078,0.848
0.98102,0.849
0.98126,0.85
0.98166,0.851
0.9818,0.852
0.98214,0.853
0.98238,0.854
0.98246,0.855
0.9828,0.856
0.98286,0.857
0.98308,0.858
0.98332,0.859
0.9836,0.86
0.9839,0.861
0.98418,0.862
0.9845,0.863
0.98468,0.864
0.98498,0.865
0.98516,0.866
0.9854,0.867
0.98568,0.868
0.98586,0.869
0.98616,0.87
0.9864,0.871
0.98682,0.872
0.98706,0.873
0.9872,0.874
0.98744,0.875
0.9876,0.876
0.98786,0.877
0.98804,0.878
0.98828,0.879
0.98856,0.88
0.98864,0.881
0.98874,0.882
0.98886,0.883
0.989,0.884
0.98924,0.885
0.9895,0.886
0.98964,0.887
0.9899,0.888
0.99002,0.889
0.99018,0.89
0.9903,0.891
0.99046,0.892
0.9906,0.893
0.99076,0.894
0.991,0.895
0.99108,0.896
0.99126,0.897
0.99152,0.898
0.99174,0.899
0.9919,0.9
0.9921,0.901
0.9923,0.902
0.99254,0.903
0.99266,0.904
0.99282,0.905
0.99294,0.906
0.99304,0.907
0.9932,0.908
0.99326,0.909
0.99338,0.91
0.99362,0.911
0.99386,0.912
0.99396,0.913
0.99408,0.914
0.9942,0.915
0.99436,0.916
0.99458,0.917
0.99478,0.918
0.9951,0.919
0.99542,0.92
0.9955,0.921
0.99564,0.922
0.99578,0.923
0.99584,0.924
0.99596,0.925
0.99608,0.926
0.9962,0.927
0.99636,0.928
0.99656,0.929
0.99672,0.93
0.99688,0.931
0.997,0.932
0.99714,0.933
0.99724,0.934
0.99736,0.935
0.9974,0.936
0.99744,0.937
0.99758,0.938
0.99766,0.939
0.9977,0.94
0.99776,0.941
0.99784,0.942
0.99792,0.943
0.998,0.944
0.99806,0.945
0.99812,0.946
0.99826,0.947
0.99836,0.948
0.99848,0.949
0.9986,0.95
0.99868,0.951
0.99882,0.952
0.99888,0.953
0.99896,0.954
0.99906,0.955
0.9991,0.956
0.99922,0.957
0.99926,0.958
0.99928,0.959
0.99936,0.961
0.99938,0.962
0.99948,0.963
0.99952,0.964
0.99954,0.965
0.99958,0.966
0.99962,0.967
0.99964,0.968
0.99972,0.969
0.99976,0.97
0.99978,0.971
0.99982,0.972
0.99984,0.975
0.99986,0.977
0.9999,0.978
0.99992,0.979
0.99996,0.98
0.99998,0.981
1,0.982


==> simulations/sim-neg-microsoft.csv <==
cdf,neg
0.70252,0
0.70274,0.001
0.70292,0.002
0.70316,0.003
0.7034,0.004
0.70364,0.005
0.70388,0.006
0.70412,0.007
0.70442,0.008
0.7046,0.009
0.70482,0.01
0.70508,0.011
0.70522,0.012
0.70544,0.013
0.70568,0.014
0.70596,0.015
0.70614,0.016
0.70638,0.017
0.70648,0.018
0.70684,0.019
0.70702,0.02
0.70724,0.021
0.7075,0.022
0.70772,0.023
0.7081,0.024
0.70826,0.025
0.70838,0.026
0.70872,0.027
0.70892,0.028
0.70918,0.029
0.70954,0.03
0.70966,0.031
0.70986,0.032
0.71018,0.033
0.71044,0.034
0.71064,0.035
0.71084,0.036
0.71108,0.037
0.71114,0.038
0.71134,0.039
0.7115,0.04
0.71172,0.041
0.71194,0.042
0.71216,0.043
0.71248,0.044
0.7126,0.045
0.71288,0.046
0.71294,0.047
0.71332,0.048
0.71346,0.049
0.71366,0.05
0.71392,0.051
0.71416,0.052
0.71442,0.053
0.71464,0.054
0.71488,0.055
0.71506,0.056
0.71522,0.057
0.71542,0.058
0.71556,0.059
0.71578,0.06
0.716,0.061
0.7162,0.062
0.71638,0.063
0.71658,0.064
0.71692,0.065
0.71724,0.066
0.71734,0.067
0.71754,0.068
0.71772,0.069
0.71804,0.07
0.71826,0.071
0.71842,0.072
0.71876,0.073
0.71902,0.074
0.71916,0.075
0.71946,0.076
0.71964,0.077
0.71996,0.078
0.72018,0.079
0.72034,0.08
0.72048,0.081
0.72062,0.082
0.72082,0.083
0.72104,0.084
0.7213,0.085
0.72158,0.086
0.72174,0.087
0.72212,0.088
0.72238,0.089
0.72262,0.09
0.72298,0.091
0.72328,0.092
0.72348,0.093
0.7238,0.094
0.724,0.095
0.72422,0.096
0.72442,0.097
0.72464,0.098
0.72482,0.099
0.72506,0.1
0.72526,0.101
0.72542,0.102
0.72574,0.103
0.72608,0.104
0.72624,0.105
0.72644,0.106
0.72664,0.107
0.7268,0.108
0.72704,0.109
0.7273,0.11
0.72746,0.111
0.72774,0.112
0.728,0.113
0.72814,0.114
0.7283,0.115
0.72852,0.116
0.72878,0.117
0.72906,0.118
0.72926,0.119
0.72942,0.12
0.7296,0.121
0.7298,0.122
0.73002,0.123
0.73036,0.124
0.7306,0.125
0.73082,0.126
0.7311,0.127
0.73124,0.128
0.73146,0.129
0.73168,0.13
0.73182,0.131
0.73204,0.132
0.73224,0.133
0.7325,0.134
0.73272,0.135
0.73296,0.136
0.73316,0.137
0.73344,0.138
0.73364,0.139
0.73384,0.14
0.73418,0.141
0.73454,0.142
0.73468,0.143
0.73486,0.144
0.73506,0.145
0.7353,0.146
0.73554,0.147
0.73568,0.148
0.73584,0.149
0.73612,0.15
0.73638,0.151
0.73662,0.152
0.7367,0.153
0.7369,0.154
0.73714,0.155
0.73742,0.156
0.73762,0.157
0.73782,0.158
0.738,0.159
0.73828,0.16
0.73834,0.161
0.73868,0.162
0.7389,0.163
0.73912,0.164
0.7394,0.165
0.73966,0.166
0.73998,0.167
0.74014,0.168
0.74032,0.169
0.74054,0.17
0.74066,0.171
0.74084,0.172
0.74116,0.173
0.74124,0.174
0.74138,0.175
0.7416,0.176
0.74184,0.177
0.7421,0.178
0.74238,0.179
0.74264,0.18
0.74288,0.181
0.74318,0.182
0.74344,0.183
0.74356,0.184
0.74392,0.185
0.74422,0.186
0.7446,0.187
0.74486,0.188
0.74506,0.189
0.74536,0.19
0.74556,0.191
0.74586,0.192
0.74608,0.193
0.7462,0.194
0.74648,0.195
0.7467,0.196
0.74692,0.197
0.74718,0.198
0.74734,0.199
0.74764,0.2
0.748,0.201
0.74834,0.202
0.74866,0.203
0.74876,0.204
0.74898,0.205
0.74924,0.206
0.74946,0.207
0.74966,0.208
0.74984,0.209
0.75004,0.21
0.7502,0.211
0.75052,0.212
0.75084,0.213
0.75114,0.214
0.75136,0.215
0.75176,0.216
0.752,0.217
0.75224,0.218
0.75256,0.219
0.75286,0.22
0.75306,0.221
0.75328,0.222
0.75356,0.223
0.75394,0.224
0.75412,0.225
0.75434,0.226
0.75464,0.227
0.75488,0.228
0.7551,0.229
0.75538,0.23
0.75562,0.231
0.75598,0.232
0.7563,0.233
0.75662,0.234
0.75694,0.235
0.75712,0.236
0.75732,0.237
0.7575,0.238
0.75782,0.239
0.75816,0.24
0.75836,0.241
0.7587,0.242
0.75892,0.243
0.75904,0.244
0.7593,0.245
0.7596,0.246
0.75988,0.247
0.76008,0.248
0.76044,0.249
0.76062,0.25
0.76102,0.251
0.76124,0.252
0.76154,0.253
0.76192,0.254
0.7621,0.255
0.76234,0.256
0.76258,0.257
0.7628,0.258
0.76312,0.259
0.76336,0.26
0.76372,0.261
0.76396,0.262
0.7644,0.263
0.76476,0.264
0.76504,0.265
0.7653,0.266
0.7656,0.267
0.76582,0.268
0.7661,0.269
0.76632,0.27
0.76658,0.271
0.7669,0.272
0.76712,0.273
0.76736,0.274
0.76766,0.275
0.76798,0.276
0.76812,0.277
0.76838,0.278
0.76866,0.279
0.76906,0.28
0.76932,0.281
0.76964,0.282
0.76992,0.283
0.7702,0.284
0.77056,0.285
0.77082,0.286
0.7711,0.287
0.77124,0.288
0.77142,0.289
0.77172,0.29
0.772,0.291
0.7723,0.292
0.77256,0.293
0.7728,0.294
0.77306,0.295
0.77336,0.296
0.77358,0.297
0.77382,0.298
0.77414,0.299
0.77442,0.3
0.77458,0.301
0.77484,0.302
0.7752,0.303
0.77548,0.304
0.77578,0.305
0.7761,0.306
0.77632,0.307
0.7766,0.308
0.7768,0.309
0.77706,0.31
0.77726,0.311
0.77746,0.312
0.77768,0.313
0.778,0.314
0.77838,0.315
0.77878,0.316
0.77902,0.317
0.77926,0.318
0.77944,0.319
0.7798,0.32
0.78012,0.321
0.78034,0.322
0.78076,0.323
0.78106,0.324
0.7814,0.325
0.7816,0.326
0.78172,0.327
0.78194,0.328
0.78216,0.329
0.78242,0.33
0.78286,0.331
0.78312,0.332
0.78344,0.333
0.78368,0.334
0.78398,0.335
0.7842,0.336
0.78442,0.337
0.78468,0.338
0.78484,0.339
0.78506,0.34
0.78528,0.341
0.78554,0.342
0.78574,0.343
0.78604,0.344
0.78632,0.345
0.78654,0.346
0.78696,0.347
0.78726,0.348
0.78748,0.349
0.78776,0.35
0.78802,0.351
0.78826,0.352
0.78858,0.353
0.7889,0.354
0.78912,0.355
0.78958,0.356
0.78982,0.357
0.78998,0.358
0.79028,0.359
0.79054,0.36
0.79068,0.361
0.79096,0.362
0.79128,0.363
0.79148,0.364
0.79166,0.365
0.7919,0.366
0.79216,0.367
0.79256,0.368
0.79272,0.369
0.79304,0.37
0.79336,0.371
0.79364,0.372
0.79386,0.373
0.79414,0.374
0.79446,0.375
0.79476,0.376
0.7951,0.377
0.79548,0.378
0.79566,0.379
0.79594,0.38
0.79634,0.381
0.79658,0.382
0.79682,0.383
0.79706,0.384
0.79732,0.385
0.79754,0.386
0.79788,0.387
0.79814,0.388
0.7984,0.389
0.79868,0.39
0.79884,0.391
0.79918,0.392
0.79948,0.393
0.7998,0.394
0.80004,0.395
0.80024,0.396
0.80058,0.397
0.80092,0.398
0.80114,0.399
0.8013,0.4
0.80168,0.401
0.80202,0.402
0.80224,0.403
0.80262,0.404
0.80288,0.405
0.80312,0.406
0.80336,0.407
0.80358,0.408
0.80396,0.409
0.80444,0.41
0.80464,0.411
0.80514,0.412
0.80538,0.413
0.8056,0.414
0.80586,0.415
0.80602,0.416
0.80638,0.417
0.80664,0.418
0.8069,0.419
0.80712,0.42
0.80738,0.421
0.80758,0.422
0.80776,0.423
0.80798,0.424
0.80844,0.425
0.80876,0.426
0.80892,0.427
0.80928,0.428
0.80956,0.429
0.80992,0.43
0.81028,0.431
0.81054,0.432
0.81074,0.433
0.81098,0.434
0.81128,0.435
0.81158,0.436
0.81188,0.437
0.81214,0.438
0.81244,0.439
0.81268,0.44
0.81302,0.441
0.81328,0.442
0.81362,0.443
0.81388,0.444
0.81404,0.445
0.81434,0.446
0.81458,0.447
0.81484,0.448
0.81516,0.449
0.81538,0.45
0.81562,0.451
0.81612,0.452
0.81654,0.453
0.8168,0.454
0.81716,0.455
0.81744,0.456
0.81784,0.457
0.81812,0.458
0.81838,0.459
0.81882,0.46
0.8192,0.461
0.81944,0.462
0.81968,0.463
0.81998,0.464
0.82046,0.465
0.82084,0.466
0.82118,0.467
0.82136,0.468
0.8217,0.469
0.82202,0.47
0.82228,0.471
0.8227,0.472
0.82288,0.473
0.8232,0.474
0.82342,0.475
0.8238,0.476
0.8242,0.477
0.82444,0.478
0.82494,0.479
0.82532,0.48
0.82556,0.481
0.82582,0.482
0.82614,0.483
0.82656,0.484
0.8269,0.485
0.8274,0.486
0.82764,0.487
0.82808,0.488
0.82838,0.489
0.8287,0.49
0.82898,0.491
0.8293,0.492
0.82966,0.493
0.82992,0.494
0.83032,0.495
0.83074,0.496
0.83102,0.497
0.83128,0.498
0.83158,0.499
0.83194,0.5
0.83226,0.501
0.83266,0.502
0.833,0.503
0.83316,0.504
0.83354,0.505
0.83386,0.506
0.83428,0.507
0.8346,0.508
0.83496,0.509
0.83516,0.51
0.83546,0.511
0.83578,0.512
0.83606,0.513
0.83644,0.514
0.83674,0.515
0.837,0.516
0.83734,0.517
0.83752,0.518
0.83774,0.519
0.83816,0.52
0.83854,0.521
0.83884,0.522
0.83908,0.523
0.8393,0.524
0.83952,0.525
0.83972,0.526
0.84018,0.527
0.84044,0.528
0.84076,0.529
0.8413,0.53
0.84178,0.531
0.84228,0.532
0.84242,0.533
0.84286,0.534
0.84306,0.535
0.84346,0.536
0.84388,0.537
0.84426,0.538
0.8446,0.539
0.84488,0.54
0.84526,0.541
0.8457,0.542
0.84612,0.543
0.84662,0.544
0.84698,0.545
0.8473,0.546
0.84776,0.547
0.848,0.548
0.84846,0.549
0.84864,0.55
0.84902,0.551
0.84932,0.552
0.8497,0.553
0.84976,0.554
0.85,0.555
0.85026,0.556
0.85052,0.557
0.85082,0.558
0.85114,0.559
0.85144,0.56
0.85184,0.561
0.85228,0.562
0.85248,0.563
0.85268,0.564
0.85306,0.565
0.85336,0.566
0.85374,0.567
0.85396,0.568
0.85426,0.569
0.85466,0.57
0.85512,0.571
0.85548,0.572
0.85578,0.573
0.85604,0.574
0.85646,0.575
0.8568,0.576
0.85708,0.577
0.85734,0.578
0.85764,0.579
0.85798,0.58
0.8584,0.581
0.85866,0.582
0.85892,0.583
0.8592,0.584
0.85956,0.585
0.85996,0.586
0.86028,0.587
0.86062,0.588
0.86108,0.589
0.86148,0.59
0.86182,0.591
0.86226,0.592
0.86258,0.593
0.86282,0.594
0.86318,0.595
0.86366,0.596
0.86398,0.597
0.8644,0.598
0.86484,0.599
0.86524,0.6
0.86564,0.601
0.866,0.602
0.8663,0.603
0.86658,0.604
0.86688,0.605
0.86724,0.606
0.86754,0.607
0.86782,0.608
0.86806,0.609
0.86832,0.61
0.8686,0.611
0.8689,0.612
0.86926,0.613
0.86976,0.614
0.86994,0.615
0.87024,0.616
0.87074,0.617
0.87116,0.618
0.87136,0.619
0.87192,0.62
0.87222,0.621
0.8725,0.622
0.87286,0.623
0.87318,0.624
0.87344,0.625
0.87376,0.626
0.87394,0.627
0.87424,0.628
0.87458,0.629
0.87492,0.63
0.87532,0.631
0.8756,0.632
0.87598,0.633
0.87644,0.634
0.87702,0.635
0.87746,0.636
0.878,0.637
0.87824,0.638
0.87866,0.639
0.87892,0.64
0.87922,0.641
0.87962,0.642
0.87998,0.643
0.88024,0.644
0.88066,0.645
0.88106,0.646
0.88164,0.647
0.88192,0.648
0.8822,0.649
0.88254,0.65
0.88304,0.651
0.88322,0.652
0.88374,0.653
0.88414,0.654
0.88456,0.655
0.88504,0.656
0.88536,0.657
0.88578,0.658
0.88612,0.659
0.8866,0.66
0.88694,0.661
0.88734,0.662
0.88762,0.663
0.888,0.664
0.88834,0.665
0.8887,0.666
0.88914,0.667
0.8894,0.668
0.88966,0.669
0.89002,0.67
0.8904,0.671
0.8909,0.672
0.89114,0.673
0.89162,0.674
0.89204,0.675
0.89258,0.676
0.89292,0.677
0.89316,0.678
0.89352,0.679
0.89394,0.68
0.89442,0.681
0.89472,0.682
0.89514,0.683
0.89552,0.684
0.896,0.685
0.8964,0.686
0.89678,0.687
0.8971,0.688
0.89744,0.689
0.8978,0.69
0.8982,0.691
0.89856,0.692
0.89906,0.693
0.89952,0.694
0.9001,0.695
0.9007,0.696
0.9013,0.697
0.9016,0.698
0.90202,0.699
0.90236,0.7
0.90296,0.701
0.90326,0.702
0.90372,0.703
0.9041,0.704
0.90438,0.705
0.90476,0.706
0.90496,0.707
0.90524,0.708
0.90562,0.709
0.90602,0.71
0.90634,0.711
0.9066,0.712
0.90702,0.713
0.90742,0.714
0.90792,0.715
0.90824,0.716
0.90856,0.717
0.90898,0.718
0.90922,0.719
0.90974,0.72
0.91018,0.721
0.91058,0.722
0.91104,0.723
0.91126,0.724
0.91166,0.725
0.91226,0.726
0.9128,0.727
0.9132,0.728
0.91346,0.729
0.91388,0.73
0.91448,0.731
0.91518,0.732
0.91544,0.733
0.9157,0.734
0.91608,0.735
0.9164,0.736
0.91694,0.737
0.91714,0.738
0.91754,0.739
0.91798,0.74
0.91834,0.741
0.91874,0.742
0.91938,0.743
0.91992,0.744
0.92016,0.745
0.92064,0.746
0.92098,0.747
0.92152,0.748
0.92204,0.749
0.92232,0.75
0.92256,0.751
0.92294,0.752
0.92346,0.753
0.9238,0.754
0.92414,0.755
0.92452,0.756
0.92498,0.757
0.92528,0.758
0.92562,0.759
0.92602,0.76
0.92652,0.761
0.9268,0.762
0.92734,0.763
0.92772,0.764
0.92806,0.765
0.92856,0.766
0.92912,0.767
0.92968,0.768
0.93032,0.769
0.9308,0.77
0.93142,0.771
0.9319,0.772
0.93236,0.773
0.9327,0.774
0.933,0.775
0.9333,0.776
0.93374,0.777
0.93398,0.778
0.93454,0.779
0.93496,0.78
0.93534,0.781
0.93598,0.782
0.93648,0.783
0.93676,0.784
0.93708,0.785
0.93748,0.786
0.93806,0.787
0.93836,0.788
0.93866,0.789
0.93904,0.79
0.9395,0.791
0.93978,0.792
0.94024,0.793
0.94064,0.794
0.94102,0.795
0.94148,0.796
0.94192,0.797
0.9425,0.798
0.9428,0.799
0.94322,0.8
0.9437,0.801
0.9441,0.802
0.94444,0.803
0.94488,0.804
0.94516,0.805
0.9456,0.806
0.9461,0.807
0.94664,0.808
0.94716,0.809
0.94778,0.81
0.94816,0.811
0.94866,0.812
0.94906,0.813
0.94932,0.814
0.94986,0.815
0.95038,0.816
0.9507,0.817
0.95098,0.818
0.95124,0.819
0.9516,0.82
0.95206,0.821
0.95246,0.822
0.95306,0.823
0.9535,0.824
0.9539,0.825
0.95412,0.826
0.95466,0.827
0.95498,0.828
0.95562,0.829
0.95616,0.83
0.9565,0.831
0.95696,0.832
0.95734,0.833
0.95772,0.834
0.95808,0.835
0.95844,0.836
0.95882,0.837
0.95916,0.838
0.95974,0.839
0.96026,0.84
0.96082,0.841
0.96122,0.842
0.96162,0.843
0.96214,0.844
0.96246,0.845
0.96298,0.846
0.96332,0.847
0.96376,0.848
0.96408,0.849
0.96428,0.85
0.96472,0.851
0.96526,0.852
0.96566,0.853
0.96616,0.854
0.96654,0.855
0.96698,0.856
0.9676,0.857
0.9679,0.858
0.96834,0.859
0.96868,0.86
0.96902,0.861
0.9694,0.862
0.96966,0.863
0.97008,0.864
0.97046,0.865
0.9709,0.866
0.97134,0.867
0.97172,0.868
0.97218,0.869
0.97244,0.87
0.97286,0.871
0.9732,0.872
0.9736,0.873
0.97396,0.874
0.9745,0.875
0.97482,0.876
0.97524,0.877
0.97552,0.878
0.97584,0.879
0.9761,0.88
0.97644,0.881
0.97678,0.882
0.97702,0.883
0.97724,0.884
0.97776,0.885
0.97814,0.886
0.97862,0.887
0.9789,0.888
0.97916,0.889
0.97954,0.89
0.97986,0.891
0.9803,0.892
0.98062,0.893
0.981,0.894
0.98144,0.895
0.98176,0.896
0.98218,0.897
0.98238,0.898
0.98274,0.899
0.98312,0.9
0.98342,0.901
0.98384,0.902
0.98426,0.903
0.98484,0.904
0.98518,0.905
0.9855,0.906
0.98582,0.907
0.98614,0.908
0.98646,0.909
0.98674,0.91
0.98704,0.911
0.9873,0.912
0.98762,0.913
0.98808,0.914
0.98842,0.915
0.9888,0.916
0.98902,0.917
0.98924,0.918
0.9895,0.919
0.98968,0.92
0.9899,0.921
0.9904,0.922
0.99086,0.923
0.99106,0.924
0.9913,0.925
0.9915,0.926
0.99184,0.927
0.99204,0.928
0.9923,0.929
0.9926,0.93
0.9929,0.931
0.99314,0.932
0.99336,0.933
0.99356,0.934
0.99378,0.935
0.99394,0.936
0.99418,0.937
0.99458,0.938
0.99484,0.939
0.99502,0.94
0.9952,0.941
0.99552,0.942
0.99564,0.943
0.99596,0.944
0.99616,0.945
0.9965,0.946
0.99666,0.947
0.99682,0.948
0.99694,0.949
0.99714,0.95
0.9975,0.951
0.99766,0.952
0.9978,0.953
0.99796,0.954
0.99806,0.955
0.99816,0.956
0.9983,0.957
0.99844,0.958
0.99858,0.959
0.99876,0.96
0.99888,0.961
0.99894,0.962
0.9991,0.963
0.99918,0.964
0.99928,0.965
0.99942,0.966
0.99948,0.967
0.9995,0.968
0.99954,0.969
0.99962,0.97
0.99966,0.971
0.9997,0.973
0.99978,0.974
0.9998,0.975
0.99982,0.976
0.99984,0.981
0.99986,0.982
0.9999,0.983
0.99992,0.984
0.99998,0.986
1,0.987


==> simulations/sim-neg-netflix.csv <==
cdf,neg
0.85958,0
0.8597,0.001
0.85988,0.002
0.86,0.003
0.86014,0.004
0.86028,0.005
0.86042,0.006
0.86048,0.007
0.86056,0.008
0.86066,0.009
0.86074,0.01
0.86082,0.011
0.86094,0.012
0.86106,0.013
0.86114,0.014
0.86136,0.015
0.86152,0.016
0.86162,0.017
0.86172,0.018
0.86192,0.019
0.862,0.02
0.86212,0.021
0.86232,0.022
0.8625,0.023
0.86262,0.024
0.8627,0.025
0.8629,0.026
0.86304,0.027
0.86312,0.028
0.86324,0.029
0.86334,0.03
0.86342,0.031
0.86358,0.032
0.8637,0.033
0.8638,0.034
0.86386,0.035
0.86406,0.036
0.8642,0.037
0.86434,0.038
0.86458,0.039
0.8647,0.04
0.8648,0.041
0.8651,0.042
0.8654,0.043
0.86558,0.044
0.86572,0.045
0.86584,0.046
0.86592,0.047
0.86608,0.048
0.86618,0.049
0.86634,0.05
0.86642,0.051
0.86654,0.052
0.86672,0.053
0.86694,0.054
0.86706,0.055
0.86718,0.056
0.86732,0.057
0.86744,0.058
0.8675,0.059
0.86764,0.06
0.86774,0.061
0.86786,0.062
0.8681,0.063
0.86834,0.064
0.8685,0.065
0.86862,0.066
0.86874,0.067
0.8689,0.068
0.869,0.069
0.86916,0.07
0.86928,0.071
0.86932,0.072
0.86952,0.073
0.86966,0.074
0.86974,0.075
0.86986,0.076
0.86996,0.077
0.87012,0.078
0.87026,0.079
0.87042,0.08
0.87056,0.081
0.87068,0.082
0.87076,0.083
0.87092,0.084
0.87096,0.085
0.87108,0.086
0.87116,0.087
0.87132,0.088
0.87142,0.089
0.87158,0.09
0.87166,0.091
0.87174,0.092
0.87178,0.093
0.87184,0.094
0.87192,0.095
0.87216,0.096
0.87236,0.097
0.87256,0.098
0.8727,0.099
0.87294,0.1
0.87296,0.101
0.87308,0.103
0.87318,0.104
0.87328,0.105
0.87344,0.106
0.87354,0.107
0.87374,0.108
0.87386,0.109
0.87394,0.11
0.87404,0.111
0.87418,0.112
0.8743,0.113
0.8744,0.114
0.87474,0.115
0.87486,0.116
0.87502,0.117
0.87518,0.118
0.8753,0.119
0.87544,0.12
0.87558,0.121
0.87574,0.122
0.87584,0.123
0.87596,0.124
0.87602,0.125
0.87622,0.126
0.87634,0.127
0.8765,0.128
0.87658,0.129
0.8767,0.13
0.8768,0.131
0.87694,0.132
0.87712,0.133
0.87732,0.134
0.87738,0.135
0.87746,0.136
0.87758,0.137
0.87778,0.138
0.87788,0.139
0.87794,0.14
0.87802,0.141
0.87816,0.142
0.87824,0.143
0.87834,0.144
0.87842,0.145
0.8786,0.146
0.8788,0.147
0.87892,0.148
0.87918,0.149
0.87944,0.15
0.87966,0.151
0.87988,0.152
0.87998,0.153
0.88018,0.154
0.88028,0.155
0.88038,0.156
0.88052,0.157
0.8807,0.158
0.88088,0.159
0.88102,0.16
0.8812,0.161
0.88134,0.162
0.8815,0.163
0.88164,0.164
0.88174,0.165
0.88192,0.166
0.882,0.167
0.88208,0.168
0.8822,0.169
0.88232,0.17
0.88244,0.171
0.88254,0.172
0.88278,0.173
0.88308,0.174
0.88318,0.175
0.8834,0.176
0.88352,0.177
0.8836,0.178
0.88374,0.179
0.88384,0.18
0.88402,0.181
0.88408,0.182
0.8842,0.183
0.88432,0.184
0.8846,0.185
0.88476,0.186
0.88492,0.187
0.885,0.188
0.88514,0.189
0.88524,0.19
0.88542,0.191
0.88552,0.192
0.88564,0.193
0.88574,0.194
0.8859,0.195
0.88606,0.196
0.88622,0.197
0.8864,0.198
0.88658,0.199
0.88676,0.2
0.88684,0.201
0.887,0.202
0.88728,0.203
0.8874,0.204
0.8876,0.205
0.88786,0.206
0.888,0.207
0.88814,0.208
0.88828,0.209
0.88834,0.21
0.88846,0.211
0.88862,0.212
0.88876,0.213
0.8889,0.214
0.88898,0.215
0.88908,0.216
0.88924,0.217
0.88944,0.218
0.88954,0.219
0.88972,0.22
0.88982,0.221
0.88996,0.222
0.89008,0.223
0.8903,0.224
0.89034,0.225
0.89044,0.226
0.8906,0.227
0.89076,0.228
0.89088,0.229
0.89106,0.23
0.89118,0.231
0.89136,0.232
0.89162,0.233
0.89182,0.234
0.892,0.235
0.89208,0.236
0.8922,0.237
0.89228,0.238
0.8925,0.239
0.8926,0.24
0.89282,0.241
0.89294,0.242
0.89312,0.243
0.89322,0.244
0.8934,0.245
0.89364,0.246
0.89378,0.247
0.8939,0.248
0.89398,0.249
0.89418,0.25
0.89432,0.251
0.89438,0.252
0.89464,0.253
0.89478,0.254
0.89484,0.255
0.89502,0.256
0.8953,0.257
0.89544,0.258
0.89556,0.259
0.89572,0.26
0.8959,0.261
0.89602,0.262
0.89614,0.263
0.89632,0.264
0.8965,0.265
0.89672,0.266
0.89686,0.267
0.89698,0.268
0.8971,0.269
0.89724,0.27
0.89756,0.271
0.89762,0.272
0.89778,0.273
0.89786,0.274
0.89796,0.275
0.89806,0.276
0.8982,0.277
0.89846,0.278
0.8986,0.279
0.89876,0.28
0.89894,0.281
0.89902,0.282
0.89926,0.283
0.89942,0.284
0.8996,0.285
0.89976,0.286
0.90002,0.287
0.90022,0.288
0.90042,0.289
0.90056,0.29
0.90066,0.291
0.90086,0.292
0.90108,0.293
0.90128,0.294
0.90146,0.295
0.90158,0.296
0.9017,0.297
0.90182,0.298
0.90204,0.299
0.90218,0.3
0.90236,0.301
0.9025,0.302
0.90278,0.303
0.90304,0.304
0.90314,0.305
0.9032,0.306
0.90332,0.307
0.90346,0.308
0.90354,0.309
0.90372,0.31
0.9039,0.311
0.90398,0.312
0.90414,0.313
0.90424,0.314
0.90444,0.315
0.90458,0.316
0.9047,0.317
0.9048,0.318
0.90496,0.319
0.90512,0.32
0.90526,0.321
0.90552,0.322
0.90564,0.323
0.90584,0.324
0.90598,0.325
0.9061,0.326
0.9062,0.327
0.9063,0.328
0.90648,0.329
0.90672,0.33
0.90688,0.331
0.907,0.332
0.90708,0.333
0.90722,0.334
0.90732,0.335
0.90736,0.336
0.9075,0.337
0.90768,0.338
0.90776,0.339
0.90786,0.34
0.90806,0.341
0.9084,0.342
0.9087,0.343
0.90886,0.344
0.90902,0.345
0.90914,0.346
0.90932,0.347
0.90952,0.348
0.9096,0.349
0.90976,0.35
0.90992,0.351
0.91004,0.352
0.91022,0.353
0.91032,0.354
0.91048,0.355
0.91064,0.356
0.9108,0.357
0.91096,0.358
0.91116,0.359
0.91144,0.36
0.9116,0.361
0.91184,0.362
0.912,0.363
0.91218,0.364
0.9123,0.365
0.91246,0.366
0.91258,0.367
0.91278,0.368
0.91296,0.369
0.91302,0.37
0.91314,0.371
0.91328,0.372
0.91346,0.373
0.9137,0.374
0.91378,0.375
0.91394,0.376
0.91404,0.377
0.9141,0.378
0.91426,0.379
0.91432,0.38
0.91456,0.381
0.91482,0.382
0.91492,0.383
0.9151,0.384
0.91526,0.385
0.91546,0.386
0.91554,0.387
0.91564,0.388
0.91576,0.389
0.91584,0.39
0.91608,0.391
0.91622,0.392
0.91638,0.393
0.91662,0.394
0.91674,0.395
0.917,0.396
0.91712,0.397
0.91726,0.398
0.9175,0.399
0.91776,0.4
0.91792,0.401
0.9181,0.402
0.91828,0.403
0.91836,0.404
0.91856,0.405
0.9186,0.406
0.91878,0.407
0.91886,0.408
0.91906,0.409
0.91914,0.41
0.9193,0.411
0.91946,0.412
0.91964,0.413
0.91978,0.414
0.9199,0.415
0.9201,0.416
0.92022,0.417
0.9203,0.418
0.92052,0.419
0.92068,0.42
0.92084,0.421
0.92094,0.422
0.92108,0.423
0.92126,0.424
0.92138,0.425
0.9216,0.426
0.92172,0.427
0.92194,0.428
0.92208,0.429
0.9223,0.43
0.92244,0.431
0.92264,0.432
0.92282,0.433
0.923,0.434
0.9232,0.435
0.92334,0.436
0.92352,0.437
0.92366,0.438
0.92376,0.439
0.92402,0.44
0.92414,0.441
0.92438,0.442
0.92454,0.443
0.92466,0.444
0.92478,0.445
0.92488,0.446
0.92514,0.447
0.92526,0.448
0.92546,0.449
0.92556,0.45
0.92582,0.451
0.92596,0.452
0.92604,0.453
0.92624,0.454
0.92632,0.455
0.92644,0.456
0.9266,0.457
0.92682,0.458
0.92698,0.459
0.92718,0.46
0.9274,0.461
0.92758,0.462
0.92774,0.463
0.92792,0.464
0.92806,0.465
0.92818,0.466
0.92832,0.467
0.92864,0.468
0.92872,0.469
0.92886,0.47
0.92902,0.471
0.92922,0.472
0.92934,0.473
0.92946,0.474
0.92958,0.475
0.92966,0.476
0.92978,0.477
0.9298,0.478
0.92994,0.479
0.93008,0.48
0.93032,0.481
0.93058,0.482
0.9307,0.483
0.93094,0.484
0.93108,0.485
0.93134,0.486
0.93146,0.487
0.9317,0.488
0.9318,0.489
0.93192,0.49
0.93206,0.491
0.93224,0.492
0.93244,0.493
0.93258,0.494
0.93286,0.495
0.93296,0.496
0.93312,0.497
0.93324,0.498
0.93342,0.499
0.9336,0.5
0.93378,0.501
0.9339,0.502
0.93406,0.503
0.9343,0.504
0.9345,0.505
0.93462,0.506
0.93478,0.507
0.93486,0.508
0.93502,0.509
0.93528,0.51
0.9354,0.511
0.93566,0.512
0.93588,0.513
0.93608,0.514
0.93622,0.515
0.9363,0.516
0.93656,0.517
0.93668,0.518
0.93688,0.519
0.93724,0.52
0.93732,0.521
0.93742,0.522
0.93754,0.523
0.93774,0.524
0.93794,0.525
0.93818,0.526
0.93842,0.527
0.93864,0.528
0.93894,0.529
0.93916,0.53
0.93928,0.531
0.93938,0.532
0.93958,0.533
0.93986,0.534
0.93998,0.535
0.94018,0.536
0.94044,0.537
0.94056,0.538
0.94082,0.539
0.941,0.54
0.94122,0.541
0.9414,0.542
0.94158,0.543
0.94188,0.544
0.94208,0.545
0.94222,0.546
0.94244,0.547
0.94268,0.548
0.94284,0.549
0.94292,0.55
0.94316,0.551
0.9434,0.552
0.94352,0.553
0.94358,0.554
0.94388,0.555
0.944,0.556
0.94416,0.557
0.94432,0.558
0.94454,0.559
0.94472,0.56
0.94492,0.561
0.94504,0.562
0.94512,0.563
0.94532,0.564
0.94556,0.565
0.94562,0.566
0.94576,0.567
0.9459,0.568
0.9461,0.569
0.9462,0.57
0.94632,0.571
0.94648,0.572
0.9468,0.573
0.94702,0.574
0.94726,0.575
0.94748,0.576
0.94758,0.577
0.94774,0.578
0.94784,0.579
0.948,0.58
0.94826,0.581
0.94848,0.582
0.9486,0.583
0.94874,0.584
0.94888,0.585
0.94908,0.586
0.94928,0.587
0.94948,0.588
0.94964,0.589
0.94974,0.59
0.94996,0.591
0.95008,0.592
0.9503,0.593
0.95044,0.594
0.95054,0.595
0.95064,0.596
0.95082,0.597
0.95096,0.598
0.9512,0.599
0.9514,0.6
0.95162,0.601
0.95186,0.602
0.95202,0.603
0.95226,0.604
0.95246,0.605
0.95256,0.606
0.9527,0.607
0.95296,0.608
0.95312,0.609
0.95332,0.61
0.95344,0.611
0.95364,0.612
0.95378,0.613
0.95388,0.614
0.95406,0.615
0.95428,0.616
0.95472,0.617
0.95502,0.618
0.95506,0.619
0.95516,0.62
0.95528,0.621
0.95546,0.622
0.95566,0.623
0.95582,0.624
0.95608,0.625
0.95624,0.626
0.95644,0.627
0.9566,0.628
0.9568,0.629
0.95694,0.63
0.95708,0.631
0.95724,0.632
0.95742,0.633
0.9575,0.634
0.9576,0.635
0.95784,0.636
0.95798,0.637
0.95816,0.638
0.9583,0.639
0.95844,0.64
0.95872,0.641
0.95894,0.642
0.95904,0.643
0.95916,0.644
0.95932,0.645
0.95946,0.646
0.95958,0.647
0.95986,0.648
0.9601,0.649
0.96014,0.65
0.96026,0.651
0.96046,0.652
0.96072,0.653
0.96092,0.654
0.96114,0.655
0.9613,0.656
0.9615,0.657
0.9616,0.658
0.96176,0.659
0.96194,0.66
0.96216,0.661
0.96228,0.662
0.9624,0.663
0.96256,0.664
0.96276,0.665
0.96296,0.666
0.96308,0.667
0.96328,0.668
0.9634,0.669
0.96366,0.67
0.96372,0.671
0.96396,0.672
0.96412,0.673
0.9643,0.674
0.96448,0.675
0.96472,0.676
0.9648,0.677
0.965,0.678
0.96524,0.679
0.96552,0.68
0.9657,0.681
0.9659,0.682
0.96606,0.683
0.96626,0.684
0.96632,0.685
0.96644,0.686
0.96668,0.687
0.96678,0.688
0.96688,0.689
0.96694,0.69
0.96716,0.691
0.9674,0.692
0.96764,0.693
0.96784,0.694
0.96812,0.695
0.96838,0.696
0.9685,0.697
0.96862,0.698
0.9688,0.699
0.96896,0.7
0.96912,0.701
0.96924,0.702
0.96934,0.703
0.96946,0.704
0.96966,0.705
0.96976,0.706
0.9699,0.707
0.97008,0.708
0.9703,0.709
0.97052,0.71
0.97066,0.711
0.9708,0.712
0.97092,0.713
0.97114,0.714
0.97136,0.715
0.97146,0.716
0.97162,0.717
0.97178,0.718
0.97182,0.719
0.97188,0.72
0.97206,0.721
0.97222,0.722
0.97236,0.723
0.97248,0.724
0.97268,0.725
0.97282,0.726
0.97294,0.727
0.97306,0.728
0.97318,0.729
0.9734,0.73
0.97354,0.731
0.9738,0.732
0.97398,0.733
0.97426,0.734
0.97444,0.735
0.97466,0.736
0.97492,0.737
0.97504,0.738
0.97514,0.739
0.97528,0.74
0.97538,0.741
0.97552,0.742
0.97568,0.743
0.9758,0.744
0.97604,0.745
0.97616,0.746
0.97624,0.747
0.97636,0.748
0.97652,0.749
0.97666,0.75
0.97688,0.751
0.97704,0.752
0.9772,0.753
0.97734,0.754
0.97748,0.755
0.97764,0.756
0.97776,0.757
0.97792,0.758
0.9781,0.759
0.97828,0.76
0.9785,0.761
0.97868,0.762
0.97874,0.763
0.9788,0.764
0.97892,0.765
0.9791,0.766
0.9792,0.767
0.97938,0.768
0.97954,0.769
0.97972,0.77
0.9799,0.771
0.98,0.772
0.9801,0.773
0.98028,0.774
0.98044,0.775
0.9806,0.776
0.9808,0.777
0.98086,0.778
0.98104,0.779
0.98118,0.78
0.98134,0.781
0.98154,0.782
0.98164,0.783
0.98176,0.784
0.98186,0.785
0.982,0.786
0.98206,0.787
0.98224,0.788
0.98234,0.789
0.9824,0.79
0.98262,0.791
0.98276,0.792
0.9829,0.793
0.9831,0.794
0.98324,0.795
0.9833,0.796
0.98338,0.797
0.98366,0.798
0.98372,0.799
0.98384,0.8
0.98404,0.801
0.98418,0.802
0.98434,0.803
0.98444,0.804
0.98462,0.805
0.98482,0.806
0.985,0.807
0.98508,0.808
0.98516,0.809
0.9853,0.81
0.98548,0.811
0.98556,0.812
0.9857,0.813
0.98594,0.814
0.98602,0.815
0.98624,0.816
0.98636,0.817
0.98648,0.818
0.98662,0.819
0.98682,0.82
0.98688,0.821
0.98706,0.822
0.98718,0.823
0.98736,0.824
0.98758,0.825
0.98772,0.826
0.98784,0.827
0.98808,0.828
0.9882,0.829
0.98834,0.83
0.98844,0.831
0.98854,0.832
0.98864,0.833
0.98878,0.834
0.9889,0.835
0.989,0.836
0.9891,0.837
0.98914,0.838
0.98926,0.839
0.98944,0.84
0.98952,0.841
0.9897,0.842
0.98982,0.843
0.98984,0.844
0.98992,0.845
0.99002,0.846
0.9901,0.847
0.99026,0.848
0.99034,0.849
0.9904,0.85
0.99052,0.851
0.99062,0.852
0.99072,0.853
0.99084,0.854
0.99098,0.855
0.9911,0.856
0.99122,0.857
0.99126,0.858
0.9915,0.859
0.99162,0.86
0.99166,0.861
0.99178,0.862
0.99186,0.863
0.99202,0.864
0.99216,0.865
0.99234,0.866
0.99246,0.867
0.99252,0.868
0.99258,0.869
0.99274,0.87
0.99282,0.871
0.99298,0.872
0.99302,0.873
0.99316,0.874
0.9933,0.875
0.99338,0.876
0.99346,0.877
0.99356,0.878
0.99364,0.879
0.99384,0.88
0.99404,0.881
0.9941,0.882
0.99426,0.883
0.9944,0.884
0.99444,0.885
0.99448,0.886
0.99458,0.887
0.99464,0.888
0.9947,0.889
0.99484,0.89
0.9951,0.891
0.99518,0.892
0.99532,0.893
0.99538,0.894
0.9954,0.895
0.99544,0.896
0.99556,0.897
0.99562,0.898
0.99568,0.899
0.99574,0.9
0.9959,0.901
0.996,0.902
0.99618,0.903
0.99626,0.904
0.9964,0.905
0.9965,0.906
0.99656,0.907
0.99664,0.908
0.99672,0.909
0.99676,0.91
0.99686,0.911
0.99694,0.912
0.99706,0.913
0.99712,0.914
0.9972,0.915
0.99724,0.916
0.9974,0.917
0.99746,0.918
0.99762,0.919
0.9977,0.92
0.99784,0.921
0.9979,0.922
0.99794,0.923
0.99806,0.924
0.9982,0.925
0.99828,0.926
0.9983,0.927
0.99838,0.928
0.9984,0.929
0.99844,0.93
0.99858,0.931
0.99876,0.932
0.9988,0.934
0.99884,0.935
0.99892,0.936
0.99898,0.937
0.999,0.938
0.99906,0.939
0.99916,0.94
0.99922,0.941
0.99928,0.942
0.99932,0.943
0.99936,0.944
0.99944,0.945
0.9995,0.946
0.99952,0.947
0.99954,0.948
0.99958,0.949
0.9996,0.95
0.99966,0.951
0.99968,0.952
0.99972,0.953
0.99976,0.954
0.9998,0.958
0.99982,0.959
0.99984,0.962
0.99986,0.963
0.99988,0.964
0.9999,0.965
0.99992,0.966
0.99994,0.975
0.99996,0.976
1,0.981


==> simulations/user-cdf-high_qoe-apple.csv <==
cdf,qoe
0.002,0.501485642874543
0.004,0.517569308625522
0.006,0.620848167691222
0.008,0.629084266105054
0.01,0.697120185205129
0.016,0.70900160802224
0.016,0.70900160802224
0.016,0.70900160802224
0.018,0.72834046516138
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.044,0.772021710039072
0.046,0.774492165133112
0.048,0.777348263673633
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.082,0.780079834349662
0.09,0.782919672990994
0.09,0.782919672990994
0.09,0.782919672990994
0.09,0.782919672990994
0.092,0.786952031059545
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.12,0.807037942847465
0.124,0.807709503618722
0.124,0.807709503618722
0.13,0.813909834814777
0.13,0.813909834814777
0.13,0.813909834814777
0.132,0.814421762563209
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.17,0.848673854523039
0.172,0.865453245988898
0.174,0.870867268143159
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.218,0.87575686252058
0.22,0.87798895717575
0.222,0.879719189434014
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.272,0.881001339558283
0.276,0.882810780851859
0.276,0.882810780851859
0.28,0.883542312769177
0.28,0.883542312769177
0.282,0.889325020525977
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.316,0.895313073014199
0.32,0.909184992351285
0.32,0.909184992351285
0.324,0.915878632336193
0.324,0.915878632336193
0.326,0.918405140149495
0.33,0.919158078569516
0.33,0.919158078569516
0.332,0.921868519137938
0.334,0.926811897549891
0.338,0.927448025691497
0.338,0.927448025691497
0.342,0.9278960622901
0.342,0.9278960622901
0.356,0.931928391677523
0.356,0.931928391677523
0.356,0.931928391677523
0.356,0.931928391677523
0.356,0.931928391677523
0.356,0.931928391677523
0.356,0.931928391677523
0.358,0.935706517769424
0.374,0.940526253864736
0.374,0.940526253864736
0.374,0.940526253864736
0.374,0.940526253864736
0.374,0.940526253864736
0.374,0.940526253864736
0.374,0.940526253864736
0.374,0.940526253864736
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.432,0.942084158469059
0.44,0.944018011075229
0.44,0.944018011075229
0.44,0.944018011075229
0.44,0.944018011075229
0.46,0.948673094669423
0.46,0.948673094669423
0.46,0.948673094669423
0.46,0.948673094669423
0.46,0.948673094669423
0.46,0.948673094669423
0.46,0.948673094669423
0.46,0.948673094669423
0.46,0.948673094669423
0.46,0.948673094669423
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.5,0.948763347885683
0.504,0.949514189096043
0.504,0.949514189096043
0.506,0.951383535237844
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.554,0.951698813319417
0.556,0.952363006925238
0.576,0.952442703163738
0.576,0.952442703163738
0.576,0.952442703163738
0.576,0.952442703163738
0.576,0.952442703163738
0.576,0.952442703163738
0.576,0.952442703163738
0.576,0.952442703163738
0.576,0.952442703163738
0.576,0.952442703163738
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.616,0.954913445687913
0.626,0.955530708503987
0.626,0.955530708503987
0.626,0.955530708503987
0.626,0.955530708503987
0.626,0.955530708503987
0.628,0.957612425138667
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.662,0.963300476774946
0.668,0.966384136638426
0.668,0.966384136638426
0.668,0.966384136638426
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.692,0.971075875470457
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.734,0.97544382596966
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.798,0.975777500353634
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.824,0.978002367387992
0.834,0.979077554109358
0.834,0.979077554109358
0.834,0.979077554109358
0.834,0.979077554109358
0.834,0.979077554109358
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.884,0.983322756566226
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.908,0.985793481644685
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
0.968,0.988754234601652
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747
1,0.994137075409747


==> simulations/user-cdf-high_qoe-lp_new_K100_C100Mbps.csv <==
cdf,qoe
0.002,0.498181889821842
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.064,0.599999747294356
0.066,0.600000896236619
0.068,0.600004219714007
0.07,0.642308648096953
0.072,0.700000020273112
0.074,0.70000042133975
0.076,0.714895873121167
0.078,0.733576260408095
0.08,0.739692935432656
0.082,0.740103764341006
0.084,0.774999620556638
0.086,0.782499808368203
0.09,0.793719184416388
0.09,0.793719184416388
0.092,0.795308134085321
0.106,0.799999722496338
0.106,0.799999722496338
0.106,0.799999722496338
0.106,0.799999722496338
0.106,0.799999722496338
0.106,0.799999722496338
0.106,0.799999722496338
0.108,0.809999737717144
0.11,0.814999753646467
0.112,0.817499749499651
0.114,0.819623913272647
0.116,0.822156888912635
0.118,0.824999972585407
0.12,0.843859748946343
0.134,0.844953669672528
0.134,0.844953669672528
0.134,0.844953669672528
0.134,0.844953669672528
0.134,0.844953669672528
0.134,0.844953669672528
0.134,0.844953669672528
0.136,0.847431042647352
0.138,0.849999953991117
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.15,0.854547167392445
0.152,0.85499999351524
0.154,0.855000010746087
0.156,0.862177918150486
0.17,0.869727399420768
0.17,0.869727399420768
0.17,0.869727399420768
0.17,0.869727399420768
0.17,0.869727399420768
0.17,0.869727399420768
0.17,0.869727399420768
0.172,0.87032020450921
0.174,0.872150964594685
0.178,0.874522451811513
0.178,0.874522451811513
0.18,0.874999619675723
0.182,0.874999892829641
0.184,0.874999963628842
0.186,0.87684352416586
0.188,0.877500634022526
0.19,0.880788182856016
0.192,0.884999898732201
0.194,0.890753290667147
0.202,0.893963051159932
0.202,0.893963051159932
0.202,0.893963051159932
0.202,0.893963051159932
0.204,0.89633453837676
0.206,0.899999750472911
0.218,0.899999874704385
0.218,0.899999874704385
0.218,0.899999874704385
0.218,0.899999874704385
0.218,0.899999874704385
0.218,0.899999874704385
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.246,0.900000053397527
0.254,0.900000081269771
0.254,0.900000081269771
0.254,0.900000081269771
0.254,0.900000081269771
0.258,0.900000521540814
0.258,0.900000521540814
0.26,0.902066731115003
0.262,0.902499885158531
0.264,0.902500131711154
0.266,0.903892897169977
0.28,0.917677923328213
0.28,0.917677923328213
0.28,0.917677923328213
0.28,0.917677923328213
0.28,0.917677923328213
0.28,0.917677923328213
0.28,0.917677923328213
0.284,0.923919482099411
0.284,0.923919482099411
0.286,0.924999774686808
0.29,0.924999822515966
0.29,0.924999822515966
0.302,0.924999979245838
0.302,0.924999979245838
0.302,0.924999979245838
0.302,0.924999979245838
0.302,0.924999979245838
0.302,0.924999979245838
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.324,0.92499998631952
0.332,0.925000029052893
0.332,0.925000029052893
0.332,0.925000029052893
0.332,0.925000029052893
0.338,0.927499984721016
0.338,0.927499984721016
0.338,0.927499984721016
0.342,0.928255353105838
0.342,0.928255353105838
0.344,0.931918730615742
0.346,0.932499955357815
0.348,0.932499987687569
0.35,0.932929816592981
0.358,0.949999468866171
0.358,0.949999468866171
0.358,0.949999468866171
0.358,0.949999468866171
0.36,0.949999739737325
0.364,0.949999894748731
0.364,0.949999894748731
0.366,0.949999958470389
0.38,0.94999997294521
0.38,0.94999997294521
0.38,0.94999997294521
0.38,0.94999997294521
0.38,0.94999997294521
0.38,0.94999997294521
0.38,0.94999997294521
0.392,0.949999993763988
0.392,0.949999993763988
0.392,0.949999993763988
0.392,0.949999993763988
0.392,0.949999993763988
0.392,0.949999993763988
0.396,0.950000033997613
0.396,0.950000033997613
0.398,0.950000039943989
0.4,0.950000103904169
0.41,0.950000170893871
0.41,0.950000170893871
0.41,0.950000170893871
0.41,0.950000170893871
0.41,0.950000170893871
0.412,0.95249990376331
0.414,0.952499950765894
0.422,0.952499975321913
0.422,0.952499975321913
0.422,0.952499975321913
0.422,0.952499975321913
0.424,0.952500029850797
0.426,0.952500096220911
0.432,0.952500149028198
0.432,0.952500149028198
0.432,0.952500149028198
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.494,0.96488912820488
0.494,0.96488912820488
0.494,0.96488912820488
0.494,0.96488912820488
0.494,0.96488912820488
0.494,0.96488912820488
0.494,0.96488912820488
0.494,0.96488912820488
0.494,0.96488912820488
0.494,0.96488912820488
0.496,0.965900214182119
0.5,0.966590244456195
0.5,0.966590244456195
0.508,0.974999850710632
0.508,0.974999850710632
0.508,0.974999850710632
0.508,0.974999850710632
0.512,0.974999861502301
0.512,0.974999861502301
0.52,0.974999874080474
0.52,0.974999874080474
0.52,0.974999874080474
0.52,0.974999874080474
0.534,0.974999881425438
0.534,0.974999881425438
0.534,0.974999881425438
0.534,0.974999881425438
0.534,0.974999881425438
0.534,0.974999881425438
0.534,0.974999881425438
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.562,0.974999952237139
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.658,0.974999984894517
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.722,0.974999987977266
0.724,0.97499999252945
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.748,0.974999996712239
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.804,0.975000007715398
0.818,0.975000027071588
0.818,0.975000027071588
0.818,0.975000027071588
0.818,0.975000027071588
0.818,0.975000027071588
0.818,0.975000027071588
0.818,0.975000027071588
0.822,0.977499886672427
0.822,0.977499886672427
0.834,0.977499957013425
0.834,0.977499957013425
0.834,0.977499957013425
0.834,0.977499957013425
0.834,0.977499957013425
0.834,0.977499957013425
0.84,0.97749998925222
0.84,0.97749998925222
0.84,0.97749998925222
0.844,0.977500006943858
0.844,0.977500006943858
0.852,0.999999880409558
0.852,0.999999880409558
0.852,0.999999880409558
0.852,0.999999880409558
0.864,0.999999922112051
0.864,0.999999922112051
0.864,0.999999922112051
0.864,0.999999922112051
0.864,0.999999922112051
0.864,0.999999922112051
0.87,0.999999930937133
0.87,0.999999930937133
0.87,0.999999930937133
0.886,0.999999956913378
0.886,0.999999956913378
0.886,0.999999956913378
0.886,0.999999956913378
0.886,0.999999956913378
0.886,0.999999956913378
0.886,0.999999956913378
0.886,0.999999956913378
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_new_K132_C100Mbps.csv <==
cdf,qoe
0.002,0.594495351447757
0.004,0.600004219714007
0.012,0.625000083453605
0.012,0.625000083453605
0.012,0.625000083453605
0.012,0.625000083453605
0.014,0.638676312728293
0.016,0.642308648096953
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.078,0.649999984087688
0.08,0.674999666414886
0.082,0.68818502787389
0.084,0.70000042133975
0.088,0.733576260408095
0.088,0.733576260408095
0.09,0.750000374554672
0.092,0.777500129586179
0.098,0.799999722496338
0.098,0.799999722496338
0.098,0.799999722496338
0.1,0.800000091871502
0.102,0.809999737717144
0.104,0.814999753646467
0.112,0.824999810535751
0.112,0.824999810535751
0.112,0.824999810535751
0.112,0.824999810535751
0.12,0.825000109072543
0.12,0.825000109072543
0.12,0.825000109072543
0.12,0.825000109072543
0.122,0.827499835826911
0.124,0.827500182217185
0.126,0.840000097418235
0.13,0.846153831011404
0.13,0.846153831011404
0.132,0.849999953991117
0.142,0.850000006716446
0.142,0.850000006716446
0.142,0.850000006716446
0.142,0.850000006716446
0.142,0.850000006716446
0.158,0.850000063447347
0.158,0.850000063447347
0.158,0.850000063447347
0.158,0.850000063447347
0.158,0.850000063447347
0.158,0.850000063447347
0.158,0.850000063447347
0.158,0.850000063447347
0.16,0.852500053807305
0.162,0.85499999351524
0.164,0.855000010746087
0.168,0.860000014899396
0.168,0.860000014899396
0.17,0.862177918150486
0.172,0.862283645148174
0.174,0.87032020450921
0.176,0.873555279122809
0.178,0.874999892829641
0.184,0.874999967046921
0.184,0.874999967046921
0.184,0.874999967046921
0.196,0.875000029508277
0.196,0.875000029508277
0.196,0.875000029508277
0.196,0.875000029508277
0.196,0.875000029508277
0.196,0.875000029508277
0.198,0.877499969505503
0.2,0.877500634022526
0.202,0.879999964582042
0.204,0.880788182856016
0.206,0.882499928139013
0.208,0.884999898732201
0.21,0.890753290667147
0.212,0.899999750472911
0.224,0.899999874704385
0.224,0.899999874704385
0.224,0.899999874704385
0.224,0.899999874704385
0.224,0.899999874704385
0.224,0.899999874704385
0.23,0.899999991632743
0.23,0.899999991632743
0.23,0.899999991632743
0.232,0.900000008358779
0.236,0.900000081269771
0.236,0.900000081269771
0.238,0.900000121256306
0.242,0.900000521540814
0.242,0.900000521540814
0.244,0.902499885158531
0.246,0.902499986709281
0.248,0.902500081170037
0.25,0.902500131711154
0.252,0.903892897169977
0.254,0.909999986956612
0.258,0.923919482099411
0.258,0.923919482099411
0.26,0.924999774686808
0.264,0.924999822515966
0.264,0.924999822515966
0.278,0.924999942398123
0.278,0.924999942398123
0.278,0.924999942398123
0.278,0.924999942398123
0.278,0.924999942398123
0.278,0.924999942398123
0.278,0.924999942398123
0.29,0.924999979245838
0.29,0.924999979245838
0.29,0.924999979245838
0.29,0.924999979245838
0.29,0.924999979245838
0.29,0.924999979245838
0.298,0.925000029052893
0.298,0.925000029052893
0.298,0.925000029052893
0.298,0.925000029052893
0.3,0.925000080272427
0.31,0.925000224896819
0.31,0.925000224896819
0.31,0.925000224896819
0.31,0.925000224896819
0.31,0.925000224896819
0.316,0.927499984721016
0.316,0.927499984721016
0.316,0.927499984721016
0.32,0.928255353105838
0.32,0.928255353105838
0.326,0.930000197630851
0.326,0.930000197630851
0.326,0.930000197630851
0.328,0.931918730615742
0.33,0.932499955357815
0.332,0.932929816592981
0.336,0.949999468866171
0.336,0.949999468866171
0.338,0.949999739737325
0.34,0.949999958470389
0.354,0.94999997294521
0.354,0.94999997294521
0.354,0.94999997294521
0.354,0.94999997294521
0.354,0.94999997294521
0.354,0.94999997294521
0.354,0.94999997294521
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.376,0.949999993563125
0.388,0.949999993763988
0.388,0.949999993763988
0.388,0.949999993763988
0.388,0.949999993763988
0.388,0.949999993763988
0.388,0.949999993763988
0.392,0.950000033997613
0.392,0.950000033997613
0.394,0.950000039943989
0.396,0.950000103904169
0.398,0.952499950765894
0.406,0.952499975321913
0.406,0.952499975321913
0.406,0.952499975321913
0.406,0.952499975321913
0.408,0.952500029850797
0.41,0.952500096220911
0.412,0.954999994206813
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.454,0.962878049395772
0.474,0.96488912820488
0.474,0.96488912820488
0.474,0.96488912820488
0.474,0.96488912820488
0.474,0.96488912820488
0.474,0.96488912820488
0.474,0.96488912820488
0.474,0.96488912820488
0.474,0.96488912820488
0.474,0.96488912820488
0.476,0.965900214182119
0.48,0.966590244456195
0.48,0.966590244456195
0.484,0.974999841428186
0.484,0.974999841428186
0.488,0.974999850710632
0.488,0.974999850710632
0.492,0.974999861502301
0.492,0.974999861502301
0.5,0.974999874080474
0.5,0.974999874080474
0.5,0.974999874080474
0.5,0.974999874080474
0.516,0.974999874728957
0.516,0.974999874728957
0.516,0.974999874728957
0.516,0.974999874728957
0.516,0.974999874728957
0.516,0.974999874728957
0.516,0.974999874728957
0.516,0.974999874728957
0.53,0.974999881425438
0.53,0.974999881425438
0.53,0.974999881425438
0.53,0.974999881425438
0.53,0.974999881425438
0.53,0.974999881425438
0.53,0.974999881425438
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.558,0.974999952237139
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.636,0.974999984894517
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.668,0.974999987977266
0.67,0.97499999252945
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.694,0.974999996712239
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.75,0.975000007715398
0.764,0.975000027071588
0.764,0.975000027071588
0.764,0.975000027071588
0.764,0.975000027071588
0.764,0.975000027071588
0.764,0.975000027071588
0.764,0.975000027071588
0.766,0.977499860126712
0.77,0.977499886672427
0.77,0.977499886672427
0.782,0.977499957013425
0.782,0.977499957013425
0.782,0.977499957013425
0.782,0.977499957013425
0.782,0.977499957013425
0.782,0.977499957013425
0.792,0.97749998246646
0.792,0.97749998246646
0.792,0.97749998246646
0.792,0.97749998246646
0.792,0.97749998246646
0.794,0.977499983585928
0.8,0.97749998925222
0.8,0.97749998925222
0.8,0.97749998925222
0.804,0.977500006943858
0.804,0.977500006943858
0.812,0.999999880409558
0.812,0.999999880409558
0.812,0.999999880409558
0.812,0.999999880409558
0.824,0.999999922112051
0.824,0.999999922112051
0.824,0.999999922112051
0.824,0.999999922112051
0.824,0.999999922112051
0.824,0.999999922112051
0.83,0.999999930937133
0.83,0.999999930937133
0.83,0.999999930937133
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.86,0.999999944063885
0.862,0.999999944871428
0.878,0.999999956913378
0.878,0.999999956913378
0.878,0.999999956913378
0.878,0.999999956913378
0.878,0.999999956913378
0.878,0.999999956913378
0.878,0.999999956913378
0.878,0.999999956913378
0.886,0.999999960613948
0.886,0.999999960613948
0.886,0.999999960613948
0.886,0.999999960613948
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.906,0.999999962213801
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
0.92,0.999999986943919
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_new_K400_C100Mbps.csv <==
cdf,qoe
0.002,0.498181889821842
0.004,0.600004219714007
0.006,0.613714878705809
0.008,0.642308648096953
0.01,0.714895873121167
0.012,0.749999832800461
0.014,0.750000098414795
0.016,0.750000374554672
0.02,0.75366628640395
0.02,0.75366628640395
0.022,0.774999620556638
0.026,0.775000207396198
0.026,0.775000207396198
0.028,0.777500129586179
0.034,0.799999722496338
0.034,0.799999722496338
0.034,0.799999722496338
0.036,0.799999982015856
0.038,0.809999737717144
0.04,0.814999753646467
0.048,0.824999810535751
0.048,0.824999810535751
0.048,0.824999810535751
0.048,0.824999810535751
0.056,0.825000109072543
0.056,0.825000109072543
0.056,0.825000109072543
0.056,0.825000109072543
0.058,0.825000588051784
0.06,0.827499835826911
0.062,0.827500182217185
0.066,0.837300608381105
0.066,0.837300608381105
0.068,0.840000097418235
0.07,0.840000528044333
0.072,0.849999953991117
0.082,0.850000006716446
0.082,0.850000006716446
0.082,0.850000006716446
0.082,0.850000006716446
0.082,0.850000006716446
0.084,0.85000001270799
0.1,0.850000063447347
0.1,0.850000063447347
0.1,0.850000063447347
0.1,0.850000063447347
0.1,0.850000063447347
0.1,0.850000063447347
0.1,0.850000063447347
0.1,0.850000063447347
0.102,0.852500053807305
0.104,0.85499999351524
0.106,0.855000010746087
0.11,0.860000014899396
0.11,0.860000014899396
0.112,0.872544952092679
0.114,0.874999892829641
0.12,0.874999967046921
0.12,0.874999967046921
0.12,0.874999967046921
0.122,0.875000116124361
0.124,0.877499724839112
0.126,0.877499969505503
0.128,0.877500634022526
0.13,0.879999964582042
0.132,0.882499749671662
0.134,0.882499928139013
0.136,0.884999898732201
0.138,0.899999750472911
0.15,0.899999874704385
0.15,0.899999874704385
0.15,0.899999874704385
0.15,0.899999874704385
0.15,0.899999874704385
0.15,0.899999874704385
0.152,0.899999894816212
0.154,0.899999968131895
0.16,0.899999991632743
0.16,0.899999991632743
0.16,0.899999991632743
0.162,0.900000008358779
0.164,0.900000053397527
0.168,0.900000081269771
0.168,0.900000081269771
0.17,0.900000121256306
0.174,0.900000521540814
0.174,0.900000521540814
0.176,0.902499827483716
0.178,0.902499885158531
0.18,0.902499912468467
0.182,0.902499986709281
0.184,0.902500051735278
0.186,0.902500081170037
0.188,0.902500131711154
0.19,0.909999986956612
0.192,0.924999774686808
0.196,0.924999822515966
0.196,0.924999822515966
0.21,0.924999942398123
0.21,0.924999942398123
0.21,0.924999942398123
0.21,0.924999942398123
0.21,0.924999942398123
0.21,0.924999942398123
0.21,0.924999942398123
0.222,0.924999979245838
0.222,0.924999979245838
0.222,0.924999979245838
0.222,0.924999979245838
0.222,0.924999979245838
0.222,0.924999979245838
0.23,0.925000029052893
0.23,0.925000029052893
0.23,0.925000029052893
0.23,0.925000029052893
0.238,0.925000071338756
0.238,0.925000071338756
0.238,0.925000071338756
0.238,0.925000071338756
0.24,0.925000080272427
0.246,0.927499984721016
0.246,0.927499984721016
0.246,0.927499984721016
0.248,0.927500117803764
0.25,0.930000112339164
0.252,0.932499955357815
0.254,0.932500067425686
0.258,0.949999468866171
0.258,0.949999468866171
0.26,0.949999739737325
0.264,0.949999894748731
0.264,0.949999894748731
0.272,0.94999991771039
0.272,0.94999991771039
0.272,0.94999991771039
0.272,0.94999991771039
0.274,0.949999958470389
0.288,0.94999997294521
0.288,0.94999997294521
0.288,0.94999997294521
0.288,0.94999997294521
0.288,0.94999997294521
0.288,0.94999997294521
0.288,0.94999997294521
0.3,0.949999993763988
0.3,0.949999993763988
0.3,0.949999993763988
0.3,0.949999993763988
0.3,0.949999993763988
0.3,0.949999993763988
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.352,0.950000033500267
0.356,0.950000033997613
0.356,0.950000033997613
0.358,0.950000039943989
0.378,0.950000042623271
0.378,0.950000042623271
0.378,0.950000042623271
0.378,0.950000042623271
0.378,0.950000042623271
0.378,0.950000042623271
0.378,0.950000042623271
0.378,0.950000042623271
0.378,0.950000042623271
0.378,0.950000042623271
0.384,0.950000065958325
0.384,0.950000065958325
0.384,0.950000065958325
0.386,0.950000103904169
0.396,0.950000170893871
0.396,0.950000170893871
0.396,0.950000170893871
0.396,0.950000170893871
0.396,0.950000170893871
0.398,0.95249990376331
0.4,0.952499950765894
0.408,0.952499975321913
0.408,0.952499975321913
0.408,0.952499975321913
0.408,0.952499975321913
0.41,0.952500029850797
0.412,0.952500031488144
0.414,0.952500037158671
0.416,0.952500096220911
0.422,0.952500149028198
0.422,0.952500149028198
0.422,0.952500149028198
0.426,0.974999841428186
0.426,0.974999841428186
0.43,0.974999850710632
0.43,0.974999850710632
0.434,0.974999861502301
0.434,0.974999861502301
0.442,0.974999874080474
0.442,0.974999874080474
0.442,0.974999874080474
0.442,0.974999874080474
0.458,0.974999874728957
0.458,0.974999874728957
0.458,0.974999874728957
0.458,0.974999874728957
0.458,0.974999874728957
0.458,0.974999874728957
0.458,0.974999874728957
0.458,0.974999874728957
0.472,0.974999881425438
0.472,0.974999881425438
0.472,0.974999881425438
0.472,0.974999881425438
0.472,0.974999881425438
0.472,0.974999881425438
0.472,0.974999881425438
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.5,0.974999952237139
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.578,0.974999984894517
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.61,0.974999987977266
0.612,0.97499999252945
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.636,0.974999996712239
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.692,0.975000007715398
0.712,0.975000008848929
0.712,0.975000008848929
0.712,0.975000008848929
0.712,0.975000008848929
0.712,0.975000008848929
0.712,0.975000008848929
0.712,0.975000008848929
0.712,0.975000008848929
0.712,0.975000008848929
0.712,0.975000008848929
0.714,0.975000013379036
0.72,0.975000021916692
0.72,0.975000021916692
0.72,0.975000021916692
0.734,0.975000027071588
0.734,0.975000027071588
0.734,0.975000027071588
0.734,0.975000027071588
0.734,0.975000027071588
0.734,0.975000027071588
0.734,0.975000027071588
0.736,0.977499860126712
0.74,0.977499886672427
0.74,0.977499886672427
0.752,0.977499957013425
0.752,0.977499957013425
0.752,0.977499957013425
0.752,0.977499957013425
0.752,0.977499957013425
0.752,0.977499957013425
0.762,0.97749998246646
0.762,0.97749998246646
0.762,0.97749998246646
0.762,0.97749998246646
0.762,0.97749998246646
0.764,0.977499983585928
0.77,0.97749998925222
0.77,0.97749998925222
0.77,0.97749998925222
0.774,0.977500006943858
0.774,0.977500006943858
0.776,0.977500007964036
0.784,0.999999880409558
0.784,0.999999880409558
0.784,0.999999880409558
0.784,0.999999880409558
0.796,0.999999922112051
0.796,0.999999922112051
0.796,0.999999922112051
0.796,0.999999922112051
0.796,0.999999922112051
0.796,0.999999922112051
0.802,0.999999930937133
0.802,0.999999930937133
0.802,0.999999930937133
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.832,0.999999944063885
0.834,0.999999944871428
0.85,0.999999956913378
0.85,0.999999956913378
0.85,0.999999956913378
0.85,0.999999956913378
0.85,0.999999956913378
0.85,0.999999956913378
0.85,0.999999956913378
0.85,0.999999956913378
0.858,0.999999960613948
0.858,0.999999960613948
0.858,0.999999960613948
0.858,0.999999960613948
0.878,0.999999962213801
0.878,0.999999962213801
0.878,0.999999962213801
0.878,0.999999962213801
0.878,0.999999962213801
0.878,0.999999962213801
0.878,0.999999962213801
0.878,0.999999962213801
0.878,0.999999962213801
0.878,0.999999962213801
0.894,0.999999962848706
0.894,0.999999962848706
0.894,0.999999962848706
0.894,0.999999962848706
0.894,0.999999962848706
0.894,0.999999962848706
0.894,0.999999962848706
0.894,0.999999962848706
0.896,0.999999966563835
0.91,0.999999986943919
0.91,0.999999986943919
0.91,0.999999986943919
0.91,0.999999986943919
0.91,0.999999986943919
0.91,0.999999986943919
0.91,0.999999986943919
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_new_K40_C100Mbps.csv <==
cdf,qoe
0.002,0.498181889821842
0.004,0.599999370787847
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.036,0.599999600025676
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.102,0.600000896236619
0.102,0.600000896236619
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.146,0.600004219714007
0.156,0.624385614917745
0.156,0.624385614917745
0.156,0.624385614917745
0.156,0.624385614917745
0.156,0.624385614917745
0.158,0.624999439218256
0.16,0.624999688290641
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.198,0.650000006021726
0.2,0.68818502787389
0.204,0.751641459061638
0.204,0.751641459061638
0.21,0.767219551415513
0.21,0.767219551415513
0.21,0.767219551415513
0.218,0.774999620556638
0.218,0.774999620556638
0.218,0.774999620556638
0.218,0.774999620556638
0.22,0.784999647332003
0.222,0.789999656425559
0.24,0.819623913272647
0.24,0.819623913272647
0.24,0.819623913272647
0.24,0.819623913272647
0.24,0.819623913272647
0.24,0.819623913272647
0.24,0.819623913272647
0.24,0.819623913272647
0.24,0.819623913272647
0.244,0.82463426188746
0.244,0.82463426188746
0.262,0.825000109072543
0.262,0.825000109072543
0.262,0.825000109072543
0.262,0.825000109072543
0.262,0.825000109072543
0.262,0.825000109072543
0.262,0.825000109072543
0.262,0.825000109072543
0.262,0.825000109072543
0.264,0.830000086996317
0.266,0.835000096089873
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.328,0.843859748946343
0.338,0.849999953991117
0.338,0.849999953991117
0.338,0.849999953991117
0.338,0.849999953991117
0.338,0.849999953991117
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.37,0.850000055091916
0.372,0.859999932565739
0.376,0.862177918150486
0.376,0.862177918150486
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.432,0.869727399420768
0.434,0.87032020450921
0.446,0.874999888310283
0.446,0.874999888310283
0.446,0.874999888310283
0.446,0.874999888310283
0.446,0.874999888310283
0.446,0.874999888310283
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.49,0.875000029508277
0.494,0.879777096878778
0.494,0.879777096878778
0.498,0.879999897403839
0.498,0.879999897403839
0.504,0.899999750472911
0.504,0.899999750472911
0.504,0.899999750472911
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.526,0.899999959062073
0.53,0.900000171380526
0.53,0.900000171380526
0.532,0.909999963155867
0.536,0.923919482099411
0.536,0.923919482099411
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.57,0.924999979245838
0.572,0.925000069391242
0.582,0.925000224896819
0.582,0.925000224896819
0.582,0.925000224896819
0.582,0.925000224896819
0.582,0.925000224896819
0.586,0.928255353105838
0.586,0.928255353105838
0.592,0.930000197630851
0.592,0.930000197630851
0.592,0.930000197630851
0.596,0.931918730615742
0.596,0.931918730615742
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.622,0.949999739737325
0.636,0.94999997294521
0.636,0.94999997294521
0.636,0.94999997294521
0.636,0.94999997294521
0.636,0.94999997294521
0.636,0.94999997294521
0.636,0.94999997294521
0.648,0.949999993763988
0.648,0.949999993763988
0.648,0.949999993763988
0.648,0.949999993763988
0.648,0.949999993763988
0.648,0.949999993763988
0.656,0.952499975321913
0.656,0.952499975321913
0.656,0.952499975321913
0.656,0.952499975321913
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.722,0.962878049395772
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.808,0.96488912820488
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.83,0.974999874080474
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.9,0.974999996712239
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.968,0.975000007715398
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_old_avg_K100_C100Mbps.csv <==
cdf,qoe
0.002,0.638676312728293
0.002,0.638676312728293
0.004,0.646171169487279
0.004,0.646171169487279
0.006,0.650000494654246
0.006,0.650000494654246
0.008,0.712350949589999
0.008,0.712350949589999
0.012,0.724999955050937
0.012,0.724999955050937
0.012,0.724999955050937
0.012,0.724999955050937
0.014,0.766596546317645
0.014,0.766596546317645
0.016,0.767219551415513
0.016,0.767219551415513
0.018,0.774999620556638
0.018,0.774999620556638
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.048,0.793719184416388
0.048,0.793719184416388
0.048,0.793719184416388
0.048,0.793719184416388
0.054,0.799999722496338
0.054,0.799999722496338
0.054,0.799999722496338
0.054,0.799999722496338
0.054,0.799999722496338
0.054,0.799999722496338
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.068,0.809999737717144
0.068,0.809999737717144
0.068,0.809999737717144
0.068,0.809999737717144
0.072,0.815610610622331
0.072,0.815610610622331
0.072,0.815610610622331
0.072,0.815610610622331
0.078,0.81749999410131
0.078,0.81749999410131
0.078,0.81749999410131
0.078,0.81749999410131
0.078,0.81749999410131
0.078,0.81749999410131
0.08,0.819623913272647
0.08,0.819623913272647
0.082,0.824998634349905
0.082,0.824998634349905
0.09,0.824999810535751
0.09,0.824999810535751
0.09,0.824999810535751
0.09,0.824999810535751
0.09,0.824999810535751
0.09,0.824999810535751
0.09,0.824999810535751
0.09,0.824999810535751
0.098,0.825000109072543
0.098,0.825000109072543
0.098,0.825000109072543
0.098,0.825000109072543
0.098,0.825000109072543
0.098,0.825000109072543
0.098,0.825000109072543
0.098,0.825000109072543
0.1,0.825000468182302
0.1,0.825000468182302
0.102,0.827499835826911
0.102,0.827499835826911
0.104,0.827500182217185
0.104,0.827500182217185
0.106,0.832500085635728
0.106,0.832500085635728
0.108,0.849999953991117
0.108,0.849999953991117
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.188,0.850571632419362
0.188,0.850571632419362
0.188,0.850571632419362
0.188,0.850571632419362
0.19,0.854677495142236
0.19,0.854677495142236
0.192,0.85499999351524
0.192,0.85499999351524
0.194,0.855000010746087
0.194,0.855000010746087
0.196,0.862177918150486
0.196,0.862177918150486
0.198,0.87032020450921
0.198,0.87032020450921
0.2,0.874999892829641
0.2,0.874999892829641
0.202,0.877499886949693
0.202,0.877499886949693
0.204,0.877500634022526
0.204,0.877500634022526
0.206,0.880788182856016
0.206,0.880788182856016
0.208,0.890753290667147
0.208,0.890753290667147
0.21,0.899999750472911
0.21,0.899999750472911
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.26,0.900000008358779
0.26,0.900000008358779
0.264,0.900000081269771
0.264,0.900000081269771
0.264,0.900000081269771
0.264,0.900000081269771
0.266,0.900000121256306
0.266,0.900000121256306
0.27,0.900000521540814
0.27,0.900000521540814
0.27,0.900000521540814
0.27,0.900000521540814
0.272,0.902500081170037
0.272,0.902500081170037
0.274,0.902500131711154
0.274,0.902500131711154
0.276,0.903892897169977
0.276,0.903892897169977
0.28,0.923919482099411
0.28,0.923919482099411
0.28,0.923919482099411
0.28,0.923919482099411
0.282,0.924999774686808
0.282,0.924999774686808
0.286,0.924999822515966
0.286,0.924999822515966
0.286,0.924999822515966
0.286,0.924999822515966
0.294,0.925000029052893
0.294,0.925000029052893
0.294,0.925000029052893
0.294,0.925000029052893
0.294,0.925000029052893
0.294,0.925000029052893
0.294,0.925000029052893
0.294,0.925000029052893
0.296,0.925000080272427
0.296,0.925000080272427
0.3,0.928255353105838
0.3,0.928255353105838
0.3,0.928255353105838
0.3,0.928255353105838
0.302,0.931918730615742
0.302,0.931918730615742
0.304,0.932499955357815
0.304,0.932499955357815
0.306,0.932929816592981
0.306,0.932929816592981
0.314,0.949999468866171
0.314,0.949999468866171
0.314,0.949999468866171
0.314,0.949999468866171
0.314,0.949999468866171
0.314,0.949999468866171
0.314,0.949999468866171
0.314,0.949999468866171
0.316,0.949999739737325
0.316,0.949999739737325
0.32,0.949999894748731
0.32,0.949999894748731
0.32,0.949999894748731
0.32,0.949999894748731
0.322,0.949999958470389
0.322,0.949999958470389
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.35,0.950000039943989
0.35,0.950000039943989
0.352,0.950000103904169
0.352,0.950000103904169
0.354,0.95249990376331
0.354,0.95249990376331
0.356,0.952499950765894
0.356,0.952499950765894
0.364,0.952499975321913
0.364,0.952499975321913
0.364,0.952499975321913
0.364,0.952499975321913
0.364,0.952499975321913
0.364,0.952499975321913
0.364,0.952499975321913
0.364,0.952499975321913
0.366,0.952500096220911
0.366,0.952500096220911
0.368,0.959646102577995
0.368,0.959646102577995
0.37,0.961155196948455
0.37,0.961155196948455
0.372,0.961424000531964
0.372,0.961424000531964
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.416,0.963843232783545
0.416,0.963843232783545
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.438,0.965900214182119
0.438,0.965900214182119
0.442,0.966590244456195
0.442,0.966590244456195
0.442,0.966590244456195
0.442,0.966590244456195
0.446,0.974999861502301
0.446,0.974999861502301
0.446,0.974999861502301
0.446,0.974999861502301
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.836,0.977500006943858
0.836,0.977500006943858
0.836,0.977500006943858
0.836,0.977500006943858
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_old_avg_K132_C100Mbps.csv <==
cdf,qoe
0.002,0.638676312728293
0.004,0.646171169487279
0.006,0.650000494654246
0.008,0.712350949589999
0.012,0.724999955050937
0.012,0.724999955050937
0.014,0.766596546317645
0.016,0.767219551415513
0.018,0.774999620556638
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.044,0.775000026794992
0.048,0.793719184416388
0.048,0.793719184416388
0.054,0.799999722496338
0.054,0.799999722496338
0.054,0.799999722496338
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.064,0.799999998752883
0.068,0.809999737717144
0.068,0.809999737717144
0.072,0.815610610622331
0.072,0.815610610622331
0.078,0.81749999410131
0.078,0.81749999410131
0.078,0.81749999410131
0.08,0.819623913272647
0.082,0.824998634349905
0.09,0.824999810535751
0.09,0.824999810535751
0.09,0.824999810535751
0.09,0.824999810535751
0.098,0.825000109072543
0.098,0.825000109072543
0.098,0.825000109072543
0.098,0.825000109072543
0.1,0.825000468182302
0.102,0.827499835826911
0.104,0.827500182217185
0.106,0.832500085635728
0.108,0.849999953991117
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.118,0.850000006716446
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.184,0.850000063447347
0.188,0.850571632419362
0.188,0.850571632419362
0.19,0.854677495142236
0.192,0.85499999351524
0.194,0.855000010746087
0.196,0.862177918150486
0.198,0.87032020450921
0.2,0.874999892829641
0.202,0.877499886949693
0.204,0.877500634022526
0.206,0.880788182856016
0.208,0.890753290667147
0.21,0.899999750472911
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.258,0.899999874704385
0.26,0.900000008358779
0.264,0.900000081269771
0.264,0.900000081269771
0.266,0.900000121256306
0.27,0.900000521540814
0.27,0.900000521540814
0.272,0.902500081170037
0.274,0.902500131711154
0.276,0.903892897169977
0.28,0.923919482099411
0.28,0.923919482099411
0.282,0.924999774686808
0.286,0.924999822515966
0.286,0.924999822515966
0.294,0.925000029052893
0.294,0.925000029052893
0.294,0.925000029052893
0.294,0.925000029052893
0.296,0.925000080272427
0.3,0.928255353105838
0.3,0.928255353105838
0.302,0.931918730615742
0.304,0.932499955357815
0.306,0.932929816592981
0.314,0.949999468866171
0.314,0.949999468866171
0.314,0.949999468866171
0.314,0.949999468866171
0.316,0.949999739737325
0.32,0.949999894748731
0.32,0.949999894748731
0.322,0.949999958470389
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.336,0.94999997294521
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.348,0.949999993763988
0.35,0.950000039943989
0.352,0.950000103904169
0.354,0.95249990376331
0.356,0.952499950765894
0.364,0.952499975321913
0.364,0.952499975321913
0.364,0.952499975321913
0.364,0.952499975321913
0.366,0.952500096220911
0.368,0.959646102577995
0.37,0.961155196948455
0.372,0.961424000531964
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.414,0.962878049395772
0.416,0.963843232783545
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.436,0.96488912820488
0.438,0.965900214182119
0.442,0.966590244456195
0.442,0.966590244456195
0.446,0.974999861502301
0.446,0.974999861502301
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.468,0.974999874080474
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.5,0.974999874728957
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.52,0.974999881425438
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.548,0.974999952237139
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.644,0.974999984894517
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.708,0.974999987977266
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.75,0.974999996712239
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.806,0.975000007715398
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.82,0.975000027071588
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.832,0.977499957013425
0.836,0.977500006943858
0.836,0.977500006943858
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.856,0.999999962213801
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
0.87,0.999999986943919
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_old_avg_K400_C100Mbps.csv <==
cdf,qoe
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.064,0.638676312728293
0.064,0.638676312728293
0.066,0.646171169487279
0.066,0.646171169487279
0.068,0.650000494654246
0.068,0.650000494654246
0.078,0.699999811653117
0.078,0.699999811653117
0.078,0.699999811653117
0.078,0.699999811653117
0.078,0.699999811653117
0.078,0.699999811653117
0.078,0.699999811653117
0.078,0.699999811653117
0.078,0.699999811653117
0.078,0.699999811653117
0.08,0.712350949589999
0.08,0.712350949589999
0.084,0.724999955050937
0.084,0.724999955050937
0.084,0.724999955050937
0.084,0.724999955050937
0.09,0.727499825711521
0.09,0.727499825711521
0.09,0.727499825711521
0.09,0.727499825711521
0.09,0.727499825711521
0.09,0.727499825711521
0.092,0.766596546317645
0.092,0.766596546317645
0.094,0.767219551415513
0.094,0.767219551415513
0.096,0.774999620556638
0.096,0.774999620556638
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.118,0.775000026794992
0.122,0.793719184416388
0.122,0.793719184416388
0.122,0.793719184416388
0.122,0.793719184416388
0.124,0.797500024115495
0.124,0.797500024115495
0.13,0.799999722496338
0.13,0.799999722496338
0.13,0.799999722496338
0.13,0.799999722496338
0.13,0.799999722496338
0.13,0.799999722496338
0.134,0.809999737717144
0.134,0.809999737717144
0.134,0.809999737717144
0.134,0.809999737717144
0.138,0.815610610622331
0.138,0.815610610622331
0.138,0.815610610622331
0.138,0.815610610622331
0.14,0.819623913272647
0.14,0.819623913272647
0.142,0.824998634349905
0.142,0.824998634349905
0.15,0.824999810535751
0.15,0.824999810535751
0.15,0.824999810535751
0.15,0.824999810535751
0.15,0.824999810535751
0.15,0.824999810535751
0.15,0.824999810535751
0.15,0.824999810535751
0.158,0.825000109072543
0.158,0.825000109072543
0.158,0.825000109072543
0.158,0.825000109072543
0.158,0.825000109072543
0.158,0.825000109072543
0.158,0.825000109072543
0.158,0.825000109072543
0.16,0.825000468182302
0.16,0.825000468182302
0.162,0.827499835826911
0.162,0.827499835826911
0.164,0.827500182217185
0.164,0.827500182217185
0.166,0.832500085635728
0.166,0.832500085635728
0.168,0.849999953991117
0.168,0.849999953991117
0.178,0.850000006716446
0.178,0.850000006716446
0.178,0.850000006716446
0.178,0.850000006716446
0.178,0.850000006716446
0.178,0.850000006716446
0.178,0.850000006716446
0.178,0.850000006716446
0.178,0.850000006716446
0.178,0.850000006716446
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.244,0.850000063447347
0.248,0.850571632419362
0.248,0.850571632419362
0.248,0.850571632419362
0.248,0.850571632419362
0.25,0.854677495142236
0.25,0.854677495142236
0.252,0.85499999351524
0.252,0.85499999351524
0.254,0.855000010746087
0.254,0.855000010746087
0.256,0.862177918150486
0.256,0.862177918150486
0.258,0.87032020450921
0.258,0.87032020450921
0.26,0.874999892829641
0.26,0.874999892829641
0.262,0.877499886949693
0.262,0.877499886949693
0.264,0.877500634022526
0.264,0.877500634022526
0.266,0.880788182856016
0.266,0.880788182856016
0.268,0.890753290667147
0.268,0.890753290667147
0.27,0.899999750472911
0.27,0.899999750472911
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.318,0.899999874704385
0.32,0.900000008358779
0.32,0.900000008358779
0.324,0.900000081269771
0.324,0.900000081269771
0.324,0.900000081269771
0.324,0.900000081269771
0.326,0.900000121256306
0.326,0.900000121256306
0.33,0.900000521540814
0.33,0.900000521540814
0.33,0.900000521540814
0.33,0.900000521540814
0.332,0.902500081170037
0.332,0.902500081170037
0.334,0.902500131711154
0.334,0.902500131711154
0.336,0.903892897169977
0.336,0.903892897169977
0.34,0.923919482099411
0.34,0.923919482099411
0.34,0.923919482099411
0.34,0.923919482099411
0.342,0.924999774686808
0.342,0.924999774686808
0.346,0.924999822515966
0.346,0.924999822515966
0.346,0.924999822515966
0.346,0.924999822515966
0.354,0.925000029052893
0.354,0.925000029052893
0.354,0.925000029052893
0.354,0.925000029052893
0.354,0.925000029052893
0.354,0.925000029052893
0.354,0.925000029052893
0.354,0.925000029052893
0.356,0.925000080272427
0.356,0.925000080272427
0.36,0.928255353105838
0.36,0.928255353105838
0.36,0.928255353105838
0.36,0.928255353105838
0.362,0.931918730615742
0.362,0.931918730615742
0.364,0.932499955357815
0.364,0.932499955357815
0.366,0.932929816592981
0.366,0.932929816592981
0.374,0.949999468866171
0.374,0.949999468866171
0.374,0.949999468866171
0.374,0.949999468866171
0.374,0.949999468866171
0.374,0.949999468866171
0.374,0.949999468866171
0.374,0.949999468866171
0.376,0.949999739737325
0.376,0.949999739737325
0.38,0.949999894748731
0.38,0.949999894748731
0.38,0.949999894748731
0.38,0.949999894748731
0.382,0.949999958470389
0.382,0.949999958470389
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.396,0.94999997294521
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.408,0.949999993763988
0.41,0.950000039943989
0.41,0.950000039943989
0.412,0.950000103904169
0.412,0.950000103904169
0.414,0.95249990376331
0.414,0.95249990376331
0.416,0.952499950765894
0.416,0.952499950765894
0.424,0.952499975321913
0.424,0.952499975321913
0.424,0.952499975321913
0.424,0.952499975321913
0.424,0.952499975321913
0.424,0.952499975321913
0.424,0.952499975321913
0.424,0.952499975321913
0.426,0.952500096220911
0.426,0.952500096220911
0.428,0.959646102577995
0.428,0.959646102577995
0.43,0.961155196948455
0.43,0.961155196948455
0.432,0.961424000531964
0.432,0.961424000531964
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.474,0.962878049395772
0.476,0.963843232783545
0.476,0.963843232783545
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.496,0.96488912820488
0.498,0.965900214182119
0.498,0.965900214182119
0.502,0.966590244456195
0.502,0.966590244456195
0.502,0.966590244456195
0.502,0.966590244456195
0.506,0.974999861502301
0.506,0.974999861502301
0.506,0.974999861502301
0.506,0.974999861502301
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.528,0.974999874080474
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.56,0.974999874728957
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.58,0.974999881425438
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.608,0.974999952237139
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.704,0.974999984894517
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.768,0.974999987977266
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.81,0.974999996712239
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.866,0.975000007715398
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.88,0.975000027071588
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.892,0.977499957013425
0.896,0.977500006943858
0.896,0.977500006943858
0.896,0.977500006943858
0.896,0.977500006943858
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.916,0.999999962213801
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
0.93,0.999999986943919
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_old_avg_K40_C100Mbps.csv <==
cdf,qoe
0.002,0.624999881041004
0.002,0.624999881041004
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.064,0.625000210915711
0.066,0.638676312728293
0.066,0.638676312728293
0.068,0.646171169487279
0.068,0.646171169487279
0.07,0.650000494654246
0.07,0.650000494654246
0.072,0.712350949589999
0.072,0.712350949589999
0.076,0.724999955050937
0.076,0.724999955050937
0.076,0.724999955050937
0.076,0.724999955050937
0.078,0.766596546317645
0.078,0.766596546317645
0.08,0.767219551415513
0.08,0.767219551415513
0.082,0.774999620556638
0.082,0.774999620556638
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.104,0.775000026794992
0.106,0.782499808368203
0.106,0.782499808368203
0.11,0.793719184416388
0.11,0.793719184416388
0.11,0.793719184416388
0.11,0.793719184416388
0.112,0.797500024115495
0.112,0.797500024115495
0.118,0.799999722496338
0.118,0.799999722496338
0.118,0.799999722496338
0.118,0.799999722496338
0.118,0.799999722496338
0.118,0.799999722496338
0.122,0.809999737717144
0.122,0.809999737717144
0.122,0.809999737717144
0.122,0.809999737717144
0.126,0.815610610622331
0.126,0.815610610622331
0.126,0.815610610622331
0.126,0.815610610622331
0.128,0.819623913272647
0.128,0.819623913272647
0.13,0.822156888912635
0.13,0.822156888912635
0.132,0.824998634349905
0.132,0.824998634349905
0.14,0.825000109072543
0.14,0.825000109072543
0.14,0.825000109072543
0.14,0.825000109072543
0.14,0.825000109072543
0.14,0.825000109072543
0.14,0.825000109072543
0.14,0.825000109072543
0.142,0.825000468182302
0.142,0.825000468182302
0.144,0.825000869416751
0.144,0.825000869416751
0.146,0.832500085635728
0.146,0.832500085635728
0.148,0.832500834629158
0.148,0.832500834629158
0.15,0.837300608381105
0.15,0.837300608381105
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.224,0.844953669672528
0.234,0.850000006716446
0.234,0.850000006716446
0.234,0.850000006716446
0.234,0.850000006716446
0.234,0.850000006716446
0.234,0.850000006716446
0.234,0.850000006716446
0.234,0.850000006716446
0.234,0.850000006716446
0.234,0.850000006716446
0.238,0.850571632419362
0.238,0.850571632419362
0.238,0.850571632419362
0.238,0.850571632419362
0.24,0.85499999351524
0.24,0.85499999351524
0.246,0.874999892829641
0.246,0.874999892829641
0.246,0.874999892829641
0.246,0.874999892829641
0.246,0.874999892829641
0.246,0.874999892829641
0.248,0.874999963628842
0.248,0.874999963628842
0.25,0.877499886949693
0.25,0.877499886949693
0.252,0.877500634022526
0.252,0.877500634022526
0.254,0.879999812067167
0.254,0.879999812067167
0.256,0.87999991157392
0.256,0.87999991157392
0.258,0.885160127500036
0.258,0.885160127500036
0.26,0.890753290667147
0.26,0.890753290667147
0.262,0.897115538166098
0.262,0.897115538166098
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.31,0.899999874704385
0.314,0.900000121256306
0.314,0.900000121256306
0.314,0.900000121256306
0.314,0.900000121256306
0.318,0.900000521540814
0.318,0.900000521540814
0.318,0.900000521540814
0.318,0.900000521540814
0.322,0.903892897169977
0.322,0.903892897169977
0.322,0.903892897169977
0.322,0.903892897169977
0.324,0.907500111837835
0.324,0.907500111837835
0.328,0.923919482099411
0.328,0.923919482099411
0.328,0.923919482099411
0.328,0.923919482099411
0.33,0.924999774686808
0.33,0.924999774686808
0.334,0.924999822515966
0.334,0.924999822515966
0.334,0.924999822515966
0.334,0.924999822515966
0.342,0.925000029052893
0.342,0.925000029052893
0.342,0.925000029052893
0.342,0.925000029052893
0.342,0.925000029052893
0.342,0.925000029052893
0.342,0.925000029052893
0.342,0.925000029052893
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.366,0.925000080272427
0.368,0.927499933110167
0.368,0.927499933110167
0.372,0.928255353105838
0.372,0.928255353105838
0.372,0.928255353105838
0.372,0.928255353105838
0.376,0.931918730615742
0.376,0.931918730615742
0.376,0.931918730615742
0.376,0.931918730615742
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.402,0.949999739737325
0.406,0.949999894748731
0.406,0.949999894748731
0.406,0.949999894748731
0.406,0.949999894748731
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.43,0.949999958470389
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.444,0.94999997294521
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.456,0.949999993763988
0.458,0.950000039943989
0.458,0.950000039943989
0.46,0.95249990376331
0.46,0.95249990376331
0.468,0.952499975321913
0.468,0.952499975321913
0.468,0.952499975321913
0.468,0.952499975321913
0.468,0.952499975321913
0.468,0.952499975321913
0.468,0.952499975321913
0.468,0.952499975321913
0.47,0.958015301882464
0.47,0.958015301882464
0.476,0.961155196948455
0.476,0.961155196948455
0.476,0.961155196948455
0.476,0.961155196948455
0.476,0.961155196948455
0.476,0.961155196948455
0.478,0.96181106116575
0.478,0.96181106116575
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.544,0.962878049395772
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.63,0.96488912820488
0.634,0.967713839121409
0.634,0.967713839121409
0.634,0.967713839121409
0.634,0.967713839121409
0.636,0.968319244995928
0.636,0.968319244995928
0.646,0.973767897866598
0.646,0.973767897866598
0.646,0.973767897866598
0.646,0.973767897866598
0.646,0.973767897866598
0.646,0.973767897866598
0.646,0.973767897866598
0.646,0.973767897866598
0.646,0.973767897866598
0.646,0.973767897866598
0.648,0.974848940491698
0.648,0.974848940491698
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.67,0.974999874080474
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.766,0.974999984894517
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.808,0.974999996712239
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.876,0.975000007715398
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.912,0.975000027071588
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
0.924,0.984578324117592
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_old_median_K100_C100Mbps.csv <==
cdf,qoe
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.064,0.625036707468887
0.064,0.625036707468887
0.066,0.638676312728293
0.066,0.638676312728293
0.068,0.644808705142466
0.068,0.644808705142466
0.07,0.685516074944274
0.07,0.685516074944274
0.072,0.714895873121167
0.072,0.714895873121167
0.074,0.724999955050937
0.074,0.724999955050937
0.076,0.750000098414795
0.076,0.750000098414795
0.078,0.767219551415513
0.078,0.767219551415513
0.08,0.774998874355741
0.08,0.774998874355741
0.082,0.774999620556638
0.082,0.774999620556638
0.086,0.793719184416388
0.086,0.793719184416388
0.086,0.793719184416388
0.086,0.793719184416388
0.092,0.799999722496338
0.092,0.799999722496338
0.092,0.799999722496338
0.092,0.799999722496338
0.092,0.799999722496338
0.092,0.799999722496338
0.094,0.809999737717144
0.094,0.809999737717144
0.096,0.812499748171289
0.096,0.812499748171289
0.098,0.819623913272647
0.098,0.819623913272647
0.102,0.820738460999829
0.102,0.820738460999829
0.102,0.820738460999829
0.102,0.820738460999829
0.104,0.822156888912635
0.104,0.822156888912635
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.114,0.825000468182302
0.114,0.825000468182302
0.116,0.827500182217185
0.116,0.827500182217185
0.118,0.835000096089873
0.118,0.835000096089873
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.136,0.847958299409968
0.136,0.847958299409968
0.136,0.847958299409968
0.136,0.847958299409968
0.138,0.849999953991117
0.138,0.849999953991117
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.15,0.85000001270799
0.15,0.85000001270799
0.152,0.85499999351524
0.152,0.85499999351524
0.154,0.855000010746087
0.154,0.855000010746087
0.156,0.855901267824076
0.156,0.855901267824076
0.158,0.862177918150486
0.158,0.862177918150486
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.17,0.870254656183383
0.17,0.870254656183383
0.172,0.87032020450921
0.172,0.87032020450921
0.174,0.874999892829641
0.174,0.874999892829641
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.22,0.877500634022526
0.22,0.877500634022526
0.222,0.879999897403839
0.222,0.879999897403839
0.224,0.880788182856016
0.224,0.880788182856016
0.226,0.890753290667147
0.226,0.890753290667147
0.228,0.899999750472911
0.228,0.899999750472911
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.242,0.900000008358779
0.242,0.900000008358779
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.266,0.900000521540814
0.266,0.900000521540814
0.266,0.900000521540814
0.266,0.900000521540814
0.268,0.902499885158531
0.268,0.902499885158531
0.27,0.902500131711154
0.27,0.902500131711154
0.272,0.903892897169977
0.272,0.903892897169977
0.276,0.923919482099411
0.276,0.923919482099411
0.276,0.923919482099411
0.276,0.923919482099411
0.278,0.924999774686808
0.278,0.924999774686808
0.282,0.924999822515966
0.282,0.924999822515966
0.282,0.924999822515966
0.282,0.924999822515966
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.328,0.928255353105838
0.328,0.928255353105838
0.328,0.928255353105838
0.328,0.928255353105838
0.33,0.929999945286665
0.33,0.929999945286665
0.332,0.931918730615742
0.332,0.931918730615742
0.334,0.932929816592981
0.334,0.932929816592981
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.358,0.949999739737325
0.358,0.949999739737325
0.362,0.949999894748731
0.362,0.949999894748731
0.362,0.949999894748731
0.362,0.949999894748731
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.436,0.950000039943989
0.436,0.950000039943989
0.438,0.950000103904169
0.438,0.950000103904169
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.45,0.95249990376331
0.45,0.95249990376331
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.46,0.952500096220911
0.46,0.952500096220911
0.466,0.952500149028198
0.466,0.952500149028198
0.466,0.952500149028198
0.466,0.952500149028198
0.466,0.952500149028198
0.466,0.952500149028198
0.468,0.954999994206813
0.468,0.954999994206813
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.556,0.965900214182119
0.556,0.965900214182119
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_old_median_K400_C100Mbps.csv <==
cdf,qoe
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.064,0.625036707468887
0.064,0.625036707468887
0.066,0.638676312728293
0.066,0.638676312728293
0.068,0.644808705142466
0.068,0.644808705142466
0.07,0.685516074944274
0.07,0.685516074944274
0.072,0.714895873121167
0.072,0.714895873121167
0.074,0.724999955050937
0.074,0.724999955050937
0.076,0.750000098414795
0.076,0.750000098414795
0.078,0.767219551415513
0.078,0.767219551415513
0.08,0.774998874355741
0.08,0.774998874355741
0.082,0.774999620556638
0.082,0.774999620556638
0.086,0.793719184416388
0.086,0.793719184416388
0.086,0.793719184416388
0.086,0.793719184416388
0.092,0.799999722496338
0.092,0.799999722496338
0.092,0.799999722496338
0.092,0.799999722496338
0.092,0.799999722496338
0.092,0.799999722496338
0.094,0.809999737717144
0.094,0.809999737717144
0.096,0.812499748171289
0.096,0.812499748171289
0.098,0.819623913272647
0.098,0.819623913272647
0.102,0.820738460999829
0.102,0.820738460999829
0.102,0.820738460999829
0.102,0.820738460999829
0.104,0.822156888912635
0.104,0.822156888912635
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.112,0.825000109072543
0.114,0.825000468182302
0.114,0.825000468182302
0.116,0.827500182217185
0.116,0.827500182217185
0.118,0.835000096089873
0.118,0.835000096089873
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.132,0.844953669672528
0.136,0.847958299409968
0.136,0.847958299409968
0.136,0.847958299409968
0.136,0.847958299409968
0.138,0.849999953991117
0.138,0.849999953991117
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.148,0.850000006716446
0.15,0.85000001270799
0.15,0.85000001270799
0.152,0.85499999351524
0.152,0.85499999351524
0.154,0.855000010746087
0.154,0.855000010746087
0.156,0.855901267824076
0.156,0.855901267824076
0.158,0.862177918150486
0.158,0.862177918150486
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.168,0.869727399420768
0.17,0.870254656183383
0.17,0.870254656183383
0.172,0.87032020450921
0.172,0.87032020450921
0.174,0.874999892829641
0.174,0.874999892829641
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.218,0.874999967046921
0.22,0.877500634022526
0.22,0.877500634022526
0.222,0.879999897403839
0.222,0.879999897403839
0.224,0.880788182856016
0.224,0.880788182856016
0.226,0.890753290667147
0.226,0.890753290667147
0.228,0.899999750472911
0.228,0.899999750472911
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.24,0.899999874704385
0.242,0.900000008358779
0.242,0.900000008358779
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.254,0.900000053397527
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.262,0.900000081269771
0.266,0.900000521540814
0.266,0.900000521540814
0.266,0.900000521540814
0.266,0.900000521540814
0.268,0.902499885158531
0.268,0.902499885158531
0.27,0.902500131711154
0.27,0.902500131711154
0.272,0.903892897169977
0.272,0.903892897169977
0.276,0.923919482099411
0.276,0.923919482099411
0.276,0.923919482099411
0.276,0.923919482099411
0.278,0.924999774686808
0.278,0.924999774686808
0.282,0.924999822515966
0.282,0.924999822515966
0.282,0.924999822515966
0.282,0.924999822515966
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.316,0.924999979245838
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.324,0.925000029052893
0.328,0.928255353105838
0.328,0.928255353105838
0.328,0.928255353105838
0.328,0.928255353105838
0.33,0.929999945286665
0.33,0.929999945286665
0.332,0.931918730615742
0.332,0.931918730615742
0.334,0.932929816592981
0.334,0.932929816592981
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.356,0.949999468866171
0.358,0.949999739737325
0.358,0.949999739737325
0.362,0.949999894748731
0.362,0.949999894748731
0.362,0.949999894748731
0.362,0.949999894748731
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.386,0.949999958470389
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.4,0.94999997294521
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.422,0.949999993563125
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.434,0.949999993763988
0.436,0.950000039943989
0.436,0.950000039943989
0.438,0.950000103904169
0.438,0.950000103904169
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.448,0.950000170893871
0.45,0.95249990376331
0.45,0.95249990376331
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.458,0.952499975321913
0.46,0.952500096220911
0.46,0.952500096220911
0.466,0.952500149028198
0.466,0.952500149028198
0.466,0.952500149028198
0.466,0.952500149028198
0.466,0.952500149028198
0.466,0.952500149028198
0.468,0.954999994206813
0.468,0.954999994206813
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.534,0.962878049395772
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.554,0.96488912820488
0.556,0.965900214182119
0.556,0.965900214182119
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.58,0.974999861502301
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.602,0.974999874080474
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.634,0.974999874728957
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.662,0.974999952237139
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.758,0.974999984894517
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.822,0.974999987977266
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.864,0.974999996712239
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.968,0.975000027071588
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
0.98,0.977499957013425
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-lp_old_median_K40_C100Mbps.csv <==
cdf,qoe
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.062,0.599999747294356
0.064,0.613714878705809
0.064,0.613714878705809
0.066,0.62120647535214
0.066,0.62120647535214
0.068,0.625036707468887
0.068,0.625036707468887
0.07,0.635312885006293
0.07,0.635312885006293
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.174,0.650000146414601
0.176,0.714895873121167
0.176,0.714895873121167
0.178,0.724999927626441
0.178,0.724999927626441
0.18,0.724999955050937
0.18,0.724999955050937
0.186,0.767219551415513
0.186,0.767219551415513
0.186,0.767219551415513
0.186,0.767219551415513
0.186,0.767219551415513
0.186,0.767219551415513
0.19,0.774998874355741
0.19,0.774998874355741
0.19,0.774998874355741
0.19,0.774998874355741
0.192,0.774999620556638
0.192,0.774999620556638
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.214,0.775000026794992
0.216,0.797500024115495
0.216,0.797500024115495
0.222,0.799999722496338
0.222,0.799999722496338
0.222,0.799999722496338
0.222,0.799999722496338
0.222,0.799999722496338
0.222,0.799999722496338
0.226,0.807499739077733
0.226,0.807499739077733
0.226,0.807499739077733
0.226,0.807499739077733
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.304,0.819623913272647
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.322,0.825000109072543
0.326,0.825000196342215
0.326,0.825000196342215
0.326,0.825000196342215
0.326,0.825000196342215
0.33,0.830000086996317
0.33,0.830000086996317
0.33,0.830000086996317
0.33,0.830000086996317
0.332,0.849999953991117
0.332,0.849999953991117
0.334,0.85000001270799
0.334,0.85000001270799
0.338,0.850571632419362
0.338,0.850571632419362
0.338,0.850571632419362
0.338,0.850571632419362
0.34,0.852500023244055
0.34,0.852500023244055
0.342,0.862177918150486
0.342,0.862177918150486
0.344,0.87032020450921
0.344,0.87032020450921
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.394,0.874999888310283
0.4,0.875000646520494
0.4,0.875000646520494
0.4,0.875000646520494
0.4,0.875000646520494
0.4,0.875000646520494
0.4,0.875000646520494
0.402,0.879777096878778
0.402,0.879777096878778
0.404,0.890753290667147
0.404,0.890753290667147
0.406,0.899999750472911
0.406,0.899999750472911
0.408,0.900000008358779
0.408,0.900000008358779
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.452,0.900000053397527
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.482,0.900000081269771
0.484,0.902500131711154
0.484,0.902500131711154
0.486,0.903892897169977
0.486,0.903892897169977
0.49,0.923919482099411
0.49,0.923919482099411
0.49,0.923919482099411
0.49,0.923919482099411
0.492,0.924999774686808
0.492,0.924999774686808
0.496,0.924999822515966
0.496,0.924999822515966
0.496,0.924999822515966
0.496,0.924999822515966
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.528,0.925000029052893
0.53,0.927499933110167
0.53,0.927499933110167
0.534,0.928255353105838
0.534,0.928255353105838
0.534,0.928255353105838
0.534,0.928255353105838
0.538,0.931918730615742
0.538,0.931918730615742
0.538,0.931918730615742
0.538,0.931918730615742
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.564,0.949999739737325
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.578,0.94999997294521
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.59,0.949999993763988
0.592,0.950000039943989
0.592,0.950000039943989
0.594,0.950000103904169
0.594,0.950000103904169
0.6,0.950000170893871
0.6,0.950000170893871
0.6,0.950000170893871
0.6,0.950000170893871
0.6,0.950000170893871
0.6,0.950000170893871
0.608,0.952499975321913
0.608,0.952499975321913
0.608,0.952499975321913
0.608,0.952499975321913
0.608,0.952499975321913
0.608,0.952499975321913
0.608,0.952499975321913
0.608,0.952499975321913
0.61,0.952500096220911
0.61,0.952500096220911
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.676,0.962878049395772
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.762,0.96488912820488
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.784,0.974999874080474
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.82,0.974999952237139
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.862,0.974999996712239
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.93,0.975000007715398
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.966,0.975000027071588
0.974,0.977499957013425
0.974,0.977499957013425
0.974,0.977499957013425
0.974,0.977499957013425
0.974,0.977499957013425
0.974,0.977499957013425
0.974,0.977499957013425
0.974,0.977499957013425
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-high_qoe-microsoft.csv <==
cdf,qoe
0.002,0.562703970229259
0.006,0.670528048322148
0.006,0.670528048322148
0.008,0.735989695717489
0.01,0.74585120498375
0.012,0.751189762158999
0.014,0.754268338701153
0.016,0.761935990550072
0.018,0.776255704602433
0.026,0.777472083616375
0.026,0.777472083616375
0.026,0.777472083616375
0.026,0.777472083616375
0.034,0.780079834349662
0.034,0.780079834349662
0.034,0.780079834349662
0.034,0.780079834349662
0.036,0.782556554294349
0.038,0.794484310776857
0.046,0.808200389360102
0.046,0.808200389360102
0.046,0.808200389360102
0.046,0.808200389360102
0.052,0.810840829262101
0.052,0.810840829262101
0.052,0.810840829262101
0.054,0.818291311773898
0.068,0.828316790396111
0.068,0.828316790396111
0.068,0.828316790396111
0.068,0.828316790396111
0.068,0.828316790396111
0.068,0.828316790396111
0.068,0.828316790396111
0.072,0.831696480974238
0.072,0.831696480974238
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.138,0.834604788380091
0.142,0.836342522169512
0.142,0.836342522169512
0.144,0.848258252338669
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.182,0.856886626102557
0.184,0.86050678252796
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.24,0.862113696177377
0.242,0.880245063614787
0.246,0.881156729696218
0.246,0.881156729696218
0.252,0.882444676969249
0.252,0.882444676969249
0.252,0.882444676969249
0.262,0.895313073014199
0.262,0.895313073014199
0.262,0.895313073014199
0.262,0.895313073014199
0.262,0.895313073014199
0.264,0.901017614372622
0.266,0.90343868517794
0.268,0.909427945767155
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.292,0.924124598621595
0.298,0.925269168468442
0.298,0.925269168468442
0.298,0.925269168468442
0.3,0.931277900898776
0.302,0.936147687913266
0.308,0.936742119873026
0.308,0.936742119873026
0.308,0.936742119873026
0.31,0.936785168215809
0.318,0.942084158469059
0.318,0.942084158469059
0.318,0.942084158469059
0.318,0.942084158469059
0.322,0.944465405775994
0.322,0.944465405775994
0.328,0.945463681370838
0.328,0.945463681370838
0.328,0.945463681370838
0.33,0.946311576474792
0.336,0.946510800029064
0.336,0.946510800029064
0.336,0.946510800029064
0.338,0.946672486204894
0.34,0.947533330339612
0.342,0.947991668656912
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.366,0.948403278205929
0.372,0.949415861897635
0.372,0.949415861897635
0.372,0.949415861897635
0.382,0.949857657478225
0.382,0.949857657478225
0.382,0.949857657478225
0.382,0.949857657478225
0.382,0.949857657478225
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.422,0.951857432178119
0.426,0.952366923582477
0.426,0.952366923582477
0.428,0.953121103200543
0.43,0.953731065254394
0.438,0.954913445687913
0.438,0.954913445687913
0.438,0.954913445687913
0.438,0.954913445687913
0.454,0.957551729711392
0.454,0.957551729711392
0.454,0.957551729711392
0.454,0.957551729711392
0.454,0.957551729711392
0.454,0.957551729711392
0.454,0.957551729711392
0.454,0.957551729711392
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.49,0.958529115122988
0.492,0.95887091216341
0.494,0.961705427343462
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.554,0.962270949558324
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.578,0.962726350247136
0.58,0.963693978431235
0.584,0.964877266872402
0.584,0.964877266872402
0.586,0.965630558246706
0.598,0.970705237690494
0.598,0.970705237690494
0.598,0.970705237690494
0.598,0.970705237690494
0.598,0.970705237690494
0.598,0.970705237690494
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.662,0.970743554231571
0.664,0.972314957542153
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.734,0.972410180615436
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.758,0.973171488415977
0.762,0.97495031852074
0.762,0.97495031852074
0.764,0.975704498138806
0.778,0.981590938221196
0.778,0.981590938221196
0.778,0.981590938221196
0.778,0.981590938221196
0.778,0.981590938221196
0.778,0.981590938221196
0.778,0.981590938221196
0.784,0.982112088019784
0.784,0.982112088019784
0.784,0.982112088019784
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.836,0.982492114701398
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.88,0.986350574069105
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.944,0.986802436207079
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
0.968,0.987161415476051
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605


==> simulations/user-cdf-high_qoe-netflix.csv <==
cdf,qoe
0.002,0.47010194973336
0.004,0.579168809670302
0.006,0.589069962432261
0.008,0.656054322366602
0.01,0.706447983009946
0.012,0.751189762158999
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.096,0.757762645927042
0.098,0.758873392108273
0.11,0.759370455989074
0.11,0.759370455989074
0.11,0.759370455989074
0.11,0.759370455989074
0.11,0.759370455989074
0.11,0.759370455989074
0.116,0.767671979620699
0.116,0.767671979620699
0.116,0.767671979620699
0.118,0.774492165133112
0.12,0.777348263673633
0.122,0.807064355715578
0.124,0.809992172360972
0.126,0.810048275971172
0.13,0.818122941376932
0.13,0.818122941376932
0.132,0.819343913722059
0.134,0.825423800034437
0.136,0.842227581806364
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.202,0.842385692305314
0.204,0.850382248131799
0.206,0.857891887817433
0.208,0.864175856975424
0.214,0.871436001728938
0.214,0.871436001728938
0.214,0.871436001728938
0.216,0.873362306616918
0.218,0.884750293154146
0.22,0.88902294768392
0.222,0.892688055125608
0.224,0.893750911009876
0.232,0.896883691040426
0.232,0.896883691040426
0.232,0.896883691040426
0.232,0.896883691040426
0.234,0.898154263821326
0.236,0.901800423405585
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.268,0.903004653480035
0.272,0.905944411617277
0.272,0.905944411617277
0.274,0.906300789928929
0.276,0.907118770092161
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.342,0.91075322261775
0.344,0.914462199754607
0.346,0.919338391969291
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.436,0.926176526346441
0.438,0.931277900898776
0.444,0.935433357398343
0.444,0.935433357398343
0.444,0.935433357398343
0.446,0.935453246845301
0.448,0.937422270300459
0.45,0.938150110808899
0.454,0.938492008421616
0.454,0.938492008421616
0.46,0.939552641213454
0.46,0.939552641213454
0.46,0.939552641213454
0.462,0.940188859491828
0.464,0.943030365196691
0.466,0.944465405775994
0.476,0.947369902620375
0.476,0.947369902620375
0.476,0.947369902620375
0.476,0.947369902620375
0.476,0.947369902620375
0.478,0.950075732081003
0.48,0.950366987267091
0.482,0.952247764567094
0.486,0.957598678253673
0.486,0.957598678253673
0.504,0.958811092731698
0.504,0.958811092731698
0.504,0.958811092731698
0.504,0.958811092731698
0.504,0.958811092731698
0.504,0.958811092731698
0.504,0.958811092731698
0.504,0.958811092731698
0.504,0.958811092731698
0.506,0.960020734675426
0.508,0.960351119238163
0.512,0.961387912088806
0.512,0.961387912088806
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.572,0.964633152408829
0.574,0.965106151349677
0.576,0.96854570318185
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.674,0.968603916540459
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.708,0.96885600607821
0.718,0.969174760267123
0.718,0.969174760267123
0.718,0.969174760267123
0.718,0.969174760267123
0.718,0.969174760267123
0.72,0.972335116294764
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.788,0.974428197226649
0.79,0.977967747113193
0.794,0.97901716326139
0.794,0.97901716326139
0.796,0.979096262703361
0.798,0.980120922282032
0.802,0.98020301693866
0.802,0.98020301693866
0.804,0.980259026838238
0.806,0.981115446935251
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.828,0.983915044932695
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.878,0.984579286302781
0.88,0.985547411914029
0.882,0.989692641679242
0.894,0.990054753467813
0.894,0.990054753467813
0.894,0.990054753467813
0.894,0.990054753467813
0.894,0.990054753467813
0.894,0.990054753467813
0.896,0.992389301640543
0.904,0.992803251044004
0.904,0.992803251044004
0.904,0.992803251044004
0.904,0.992803251044004
0.906,0.993432153536843
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.928,0.994505204563464
0.934,0.995902064467403
0.934,0.995902064467403
0.934,0.995902064467403
0.948,0.999202897253097
0.948,0.999202897253097
0.948,0.999202897253097
0.948,0.999202897253097
0.948,0.999202897253097
0.948,0.999202897253097
0.948,0.999202897253097
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-low_qoe-apple.csv <==
cdf,qoe
0.01,0.390179221358418
0.01,0.390179221358418
0.01,0.390179221358418
0.01,0.390179221358418
0.01,0.390179221358418
0.024,0.455514257564982
0.024,0.455514257564982
0.024,0.455514257564982
0.024,0.455514257564982
0.024,0.455514257564982
0.024,0.455514257564982
0.024,0.455514257564982
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.104,0.501485642874543
0.122,0.552353582151505
0.122,0.552353582151505
0.122,0.552353582151505
0.122,0.552353582151505
0.122,0.552353582151505
0.122,0.552353582151505
0.122,0.552353582151505
0.122,0.552353582151505
0.122,0.552353582151505
0.124,0.61399870913725
0.128,0.614108587538725
0.128,0.614108587538725
0.142,0.620848167691222
0.142,0.620848167691222
0.142,0.620848167691222
0.142,0.620848167691222
0.142,0.620848167691222
0.142,0.620848167691222
0.142,0.620848167691222
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.224,0.629084266105054
0.234,0.634818778978597
0.234,0.634818778978597
0.234,0.634818778978597
0.234,0.634818778978597
0.234,0.634818778978597
0.246,0.642828705496517
0.246,0.642828705496517
0.246,0.642828705496517
0.246,0.642828705496517
0.246,0.642828705496517
0.246,0.642828705496517
0.248,0.646238634633342
0.25,0.66232230038432
0.254,0.671936936769709
0.254,0.671936936769709
0.264,0.675171184688952
0.264,0.675171184688952
0.264,0.675171184688952
0.264,0.675171184688952
0.264,0.675171184688952
0.266,0.680120611211686
0.27,0.687455280508682
0.27,0.687455280508682
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.346,0.697120185205129
0.35,0.703359841255542
0.35,0.703359841255542
0.352,0.70900160802224
0.36,0.72834046516138
0.36,0.72834046516138
0.36,0.72834046516138
0.36,0.72834046516138
0.364,0.746358623299933
0.364,0.746358623299933
0.37,0.754268338701153
0.37,0.754268338701153
0.37,0.754268338701153
0.372,0.764823535565107
0.374,0.772346130049549
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.398,0.774492165133112
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.422,0.777348263673633
0.424,0.780079834349662
0.434,0.791575958030218
0.434,0.791575958030218
0.434,0.791575958030218
0.434,0.791575958030218
0.434,0.791575958030218
0.436,0.797234309364943
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.494,0.807709503618722
0.496,0.810714412674251
0.504,0.814421762563209
0.504,0.814421762563209
0.504,0.814421762563209
0.504,0.814421762563209
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.54,0.828556875626273
0.544,0.83086182809687
0.544,0.83086182809687
0.546,0.832551997121603
0.548,0.848673854523039
0.554,0.849629435593829
0.554,0.849629435593829
0.554,0.849629435593829
0.57,0.865453245988898
0.57,0.865453245988898
0.57,0.865453245988898
0.57,0.865453245988898
0.57,0.865453245988898
0.57,0.865453245988898
0.57,0.865453245988898
0.57,0.865453245988898
0.572,0.870614915362375
0.592,0.870867268143159
0.592,0.870867268143159
0.592,0.870867268143159
0.592,0.870867268143159
0.592,0.870867268143159
0.592,0.870867268143159
0.592,0.870867268143159
0.592,0.870867268143159
0.592,0.870867268143159
0.592,0.870867268143159
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.662,0.874219709606917
0.67,0.879370804640666
0.67,0.879370804640666
0.67,0.879370804640666
0.67,0.879370804640666
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.756,0.879719189434014
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.824,0.882810780851859
0.83,0.883542312769177
0.83,0.883542312769177
0.83,0.883542312769177
0.832,0.892655373243009
0.836,0.895313073014199
0.836,0.895313073014199
0.838,0.896276644655059
0.842,0.899037443478029
0.842,0.899037443478029
0.844,0.9037992391395
0.848,0.909184992351285
0.848,0.909184992351285
0.856,0.910770773095624
0.856,0.910770773095624
0.856,0.910770773095624
0.856,0.910770773095624
0.86,0.912885379154201
0.86,0.912885379154201
0.872,0.915878632336193
0.872,0.915878632336193
0.872,0.915878632336193
0.872,0.915878632336193
0.872,0.915878632336193
0.872,0.915878632336193
0.874,0.922984301207533
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.97,0.926811897549891
0.974,0.927448025691497
0.974,0.927448025691497
0.976,0.931401403316783
0.982,0.942084158469059
0.982,0.942084158469059
0.982,0.942084158469059
0.984,0.945967425718012
0.986,0.948673094669423
0.994,0.949514189096043
0.994,0.949514189096043
0.994,0.949514189096043
0.994,0.949514189096043
0.996,0.952442703163738
0.998,0.954481196637998
1,0.954913445687913


==> simulations/user-cdf-low_qoe-lp_new_K100_C100Mbps.csv <==
cdf,qoe
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.06,0.435449628259412
0.06,0.435449628259412
0.06,0.435449628259412
0.06,0.435449628259412
0.06,0.435449628259412
0.06,0.435449628259412
0.068,0.45920989249785
0.068,0.45920989249785
0.068,0.45920989249785
0.068,0.45920989249785
0.072,0.464185294950818
0.072,0.464185294950818
0.082,0.480106601026598
0.082,0.480106601026598
0.082,0.480106601026598
0.082,0.480106601026598
0.082,0.480106601026598
0.086,0.483835459776238
0.086,0.483835459776238
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.154,0.498181889821842
0.164,0.513983868321248
0.164,0.513983868321248
0.164,0.513983868321248
0.164,0.513983868321248
0.164,0.513983868321248
0.166,0.528213253416949
0.172,0.533144119377028
0.172,0.533144119377028
0.172,0.533144119377028
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.194,0.539876620137114
0.198,0.563192564675643
0.198,0.563192564675643
0.2,0.581287184133151
0.202,0.581443933655071
0.206,0.581942191181728
0.206,0.581942191181728
0.208,0.584864005285166
0.21,0.588765330334473
0.212,0.590668939652951
0.214,0.593987336713069
0.216,0.594495351447757
0.22,0.596312530710266
0.22,0.596312530710266
0.226,0.599630927770384
0.226,0.599630927770384
0.226,0.599630927770384
0.244,0.599999370787847
0.244,0.599999370787847
0.244,0.599999370787847
0.244,0.599999370787847
0.244,0.599999370787847
0.244,0.599999370787847
0.244,0.599999370787847
0.244,0.599999370787847
0.244,0.599999370787847
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.328,0.599999600025676
0.342,0.599999638554842
0.342,0.599999638554842
0.342,0.599999638554842
0.342,0.599999638554842
0.342,0.599999638554842
0.342,0.599999638554842
0.342,0.599999638554842
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.386,0.599999681315404
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.448,0.599999747294356
0.452,0.600000896236619
0.452,0.600000896236619
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.476,0.600004219714007
0.478,0.608897757543348
0.482,0.615564409343401
0.482,0.615564409343401
0.484,0.625036707468887
0.486,0.635569123909108
0.488,0.636385823158653
0.49,0.63917638116342
0.494,0.639521288948471
0.494,0.639521288948471
0.498,0.645000382267606
0.498,0.645000382267606
0.502,0.649999843152627
0.502,0.649999843152627
0.516,0.650000006021726
0.516,0.650000006021726
0.516,0.650000006021726
0.516,0.650000006021726
0.516,0.650000006021726
0.516,0.650000006021726
0.516,0.650000006021726
0.518,0.650000085720236
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.556,0.650000353358555
0.564,0.650000494654246
0.564,0.650000494654246
0.564,0.650000494654246
0.564,0.650000494654246
0.566,0.651861862928125
0.57,0.663108660262176
0.57,0.663108660262176
0.572,0.668871187643978
0.574,0.685677391112719
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.626,0.687798665389577
0.628,0.68818502787389
0.63,0.688194498229021
0.632,0.694999860628869
0.634,0.697393947822762
0.636,0.699999862570674
0.642,0.700000020273112
0.642,0.700000020273112
0.642,0.700000020273112
0.652,0.700000310123165
0.652,0.700000310123165
0.652,0.700000310123165
0.652,0.700000310123165
0.652,0.700000310123165
0.656,0.70000042133975
0.656,0.70000042133975
0.658,0.712224788596439
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.714,0.723485420910176
0.718,0.725000400133421
0.718,0.725000400133421
0.72,0.725218669703141
0.738,0.733576260408095
0.738,0.733576260408095
0.738,0.733576260408095
0.738,0.733576260408095
0.738,0.733576260408095
0.738,0.733576260408095
0.738,0.733576260408095
0.738,0.733576260408095
0.738,0.733576260408095
0.74,0.738752016163828
0.742,0.753041282304123
0.744,0.760307553391451
0.75,0.769743042543334
0.75,0.769743042543334
0.75,0.769743042543334
0.752,0.775000026794992
0.754,0.775000147634835
0.76,0.775000265352795
0.76,0.775000265352795
0.76,0.775000265352795
0.762,0.778847973338196
0.766,0.785478659377507
0.766,0.785478659377507
0.768,0.789652522293172
0.77,0.791488052638589
0.772,0.792248986656282
0.784,0.792366796984988
0.784,0.792366796984988
0.784,0.792366796984988
0.784,0.792366796984988
0.784,0.792366796984988
0.784,0.792366796984988
0.786,0.793719184416388
0.788,0.795308134085321
0.792,0.797499906552105
0.792,0.797499906552105
0.794,0.799998294807191
0.796,0.799999879765135
0.8,0.800000013409062
0.8,0.800000013409062
0.802,0.802684019749846
0.804,0.811671898379483
0.81,0.813610020583046
0.81,0.813610020583046
0.81,0.813610020583046
0.812,0.815449059123209
0.814,0.819473734054276
0.818,0.824999716716979
0.818,0.824999716716979
0.824,0.824999972585407
0.824,0.824999972585407
0.824,0.824999972585407
0.828,0.825000029059381
0.828,0.825000029059381
0.834,0.825000060812028
0.834,0.825000060812028
0.834,0.825000060812028
0.84,0.825000284292993
0.84,0.825000284292993
0.84,0.825000284292993
0.842,0.835000030590956
0.844,0.841554394132829
0.846,0.842500014342123
0.858,0.843859748946343
0.858,0.843859748946343
0.858,0.843859748946343
0.858,0.843859748946343
0.858,0.843859748946343
0.858,0.843859748946343
0.86,0.846361062986145
0.862,0.847019682704811
0.864,0.847500079679552
0.866,0.849999953991117
0.876,0.850000067697601
0.876,0.850000067697601
0.876,0.850000067697601
0.876,0.850000067697601
0.876,0.850000067697601
0.878,0.850001075594603
0.88,0.858989421910603
0.882,0.862177918150486
0.884,0.86799015232877
0.89,0.87032020450921
0.89,0.87032020450921
0.89,0.87032020450921
0.892,0.872499909055868
0.894,0.872500026510632
0.898,0.874999619675723
0.898,0.874999619675723
0.902,0.874999788820624
0.902,0.874999788820624
0.906,0.874999963628842
0.906,0.874999963628842
0.908,0.87500001664597
0.916,0.875000029508277
0.916,0.875000029508277
0.916,0.875000029508277
0.916,0.875000029508277
0.918,0.886487459231839
0.92,0.889999776766526
0.922,0.890753290667147
0.924,0.892499923172699
0.926,0.894436004800409
0.93,0.897115538166098
0.93,0.897115538166098
0.932,0.897499777090217
0.936,0.899999750472911
0.936,0.899999750472911
0.938,0.899999946112223
0.94,0.900000171380526
0.942,0.905857466305179
0.944,0.912499963530315
0.946,0.91999996656963
0.948,0.920602862956185
0.952,0.923919482099411
0.952,0.923919482099411
0.958,0.924999806168604
0.958,0.924999806168604
0.958,0.924999806168604
0.97,0.92499998631952
0.97,0.92499998631952
0.97,0.92499998631952
0.97,0.92499998631952
0.97,0.92499998631952
0.97,0.92499998631952
0.972,0.925000029052893
0.974,0.925000069391242
0.976,0.925141371611864
0.982,0.928255353105838
0.982,0.928255353105838
0.982,0.928255353105838
0.984,0.947500074130612
0.988,0.949999894748731
0.988,0.949999894748731
0.99,0.949999993763988
0.994,0.950000103904169
0.994,0.950000103904169
0.996,0.96488912820488
0.998,0.972499975879938
1,0.975000027071588


==> simulations/user-cdf-low_qoe-lp_new_K132_C100Mbps.csv <==
cdf,qoe
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.048,0.414431270421136
0.064,0.435449628259412
0.064,0.435449628259412
0.064,0.435449628259412
0.064,0.435449628259412
0.064,0.435449628259412
0.064,0.435449628259412
0.064,0.435449628259412
0.064,0.435449628259412
0.072,0.45920989249785
0.072,0.45920989249785
0.072,0.45920989249785
0.072,0.45920989249785
0.076,0.464185294950818
0.076,0.464185294950818
0.082,0.480106601026598
0.082,0.480106601026598
0.082,0.480106601026598
0.094,0.491563779375167
0.094,0.491563779375167
0.094,0.491563779375167
0.094,0.491563779375167
0.094,0.491563779375167
0.094,0.491563779375167
0.1,0.513983868321248
0.1,0.513983868321248
0.1,0.513983868321248
0.102,0.530666883453479
0.108,0.533144119377028
0.108,0.533144119377028
0.108,0.533144119377028
0.112,0.558842674431289
0.112,0.558842674431289
0.116,0.563826986221294
0.116,0.563826986221294
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.156,0.576474578593637
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.236,0.594495351447757
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.266,0.599999370787847
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.366,0.599999600025676
0.374,0.599999747294356
0.374,0.599999747294356
0.374,0.599999747294356
0.374,0.599999747294356
0.384,0.600004219714007
0.384,0.600004219714007
0.384,0.600004219714007
0.384,0.600004219714007
0.384,0.600004219714007
0.386,0.608897757543348
0.388,0.613714878705809
0.39,0.616251808497577
0.392,0.62194961025302
0.394,0.622500164553576
0.408,0.625000012724505
0.408,0.625000012724505
0.408,0.625000012724505
0.408,0.625000012724505
0.408,0.625000012724505
0.408,0.625000012724505
0.408,0.625000012724505
0.42,0.625000013413706
0.42,0.625000013413706
0.42,0.625000013413706
0.42,0.625000013413706
0.42,0.625000013413706
0.42,0.625000013413706
0.424,0.625000083453605
0.424,0.625000083453605
0.432,0.6250001707084
0.432,0.6250001707084
0.432,0.6250001707084
0.432,0.6250001707084
0.436,0.625000210915711
0.436,0.625000210915711
0.438,0.636180169326045
0.456,0.6380526684224
0.456,0.6380526684224
0.456,0.6380526684224
0.456,0.6380526684224
0.456,0.6380526684224
0.456,0.6380526684224
0.456,0.6380526684224
0.456,0.6380526684224
0.456,0.6380526684224
0.458,0.644999960408355
0.46,0.645003064140278
0.464,0.649999843152627
0.464,0.649999843152627
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.51,0.649999984087688
0.526,0.650000006021726
0.526,0.650000006021726
0.526,0.650000006021726
0.526,0.650000006021726
0.526,0.650000006021726
0.526,0.650000006021726
0.526,0.650000006021726
0.526,0.650000006021726
0.528,0.650001257590983
0.53,0.650002935743197
0.532,0.668871187643978
0.536,0.672172024528051
0.536,0.672172024528051
0.542,0.674999666414886
0.542,0.674999666414886
0.542,0.674999666414886
0.55,0.674999815377019
0.55,0.674999815377019
0.55,0.674999815377019
0.55,0.674999815377019
0.554,0.677013982945865
0.554,0.677013982945865
0.558,0.677107226602821
0.558,0.677107226602821
0.56,0.682969761160224
0.574,0.68818502787389
0.574,0.68818502787389
0.574,0.68818502787389
0.574,0.68818502787389
0.574,0.68818502787389
0.574,0.68818502787389
0.574,0.68818502787389
0.576,0.694999860628869
0.58,0.70000042133975
0.58,0.70000042133975
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.612,0.707499564216851
0.614,0.710296324798973
0.616,0.714409243451531
0.622,0.715176985588718
0.622,0.715176985588718
0.622,0.715176985588718
0.624,0.716800558817875
0.626,0.723065041797242
0.628,0.724997912937902
0.63,0.724999955050937
0.632,0.725000365928904
0.634,0.727000619494916
0.636,0.727952772707854
0.638,0.731954649268423
0.648,0.732505671091535
0.648,0.732505671091535
0.648,0.732505671091535
0.648,0.732505671091535
0.648,0.732505671091535
0.654,0.733576260408095
0.654,0.733576260408095
0.654,0.733576260408095
0.658,0.737499756076985
0.658,0.737499756076985
0.66,0.738752016163828
0.664,0.743764624761495
0.664,0.743764624761495
0.666,0.747700202459169
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.724,0.74940843792512
0.742,0.749999727484016
0.742,0.749999727484016
0.742,0.749999727484016
0.742,0.749999727484016
0.742,0.749999727484016
0.742,0.749999727484016
0.742,0.749999727484016
0.742,0.749999727484016
0.742,0.749999727484016
0.744,0.749999872643486
0.748,0.749999959945823
0.748,0.749999959945823
0.754,0.750000146688132
0.754,0.750000146688132
0.754,0.750000146688132
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.782,0.750000156121864
0.788,0.750000374554672
0.788,0.750000374554672
0.788,0.750000374554672
0.79,0.756976860001797
0.792,0.759150932252749
0.794,0.761651542940218
0.796,0.764889973145627
0.798,0.766051699872468
0.8,0.775000026794992
0.802,0.784974296677275
0.804,0.786005036404234
0.806,0.789619114601052
0.808,0.791429958145421
0.81,0.792366796984988
0.812,0.797500870354972
0.82,0.800000091871502
0.82,0.800000091871502
0.82,0.800000091871502
0.82,0.800000091871502
0.822,0.804123552575346
0.824,0.807249034136928
0.826,0.808482839178648
0.828,0.8088449970034
0.83,0.815449059123209
0.832,0.822500530577338
0.834,0.823151212310531
0.838,0.824762816529897
0.838,0.824762816529897
0.842,0.824999716716979
0.842,0.824999716716979
0.846,0.825000468182302
0.846,0.825000468182302
0.852,0.826571702902258
0.852,0.826571702902258
0.852,0.826571702902258
0.854,0.835268701179228
0.856,0.843859748946343
0.862,0.84999975382341
0.862,0.84999975382341
0.862,0.84999975382341
0.864,0.849999953991117
0.87,0.850000092832972
0.87,0.850000092832972
0.87,0.850000092832972
0.872,0.850001075594603
0.874,0.854381183627558
0.876,0.862177918150486
0.878,0.862499849267299
0.88,0.862499999305851
0.882,0.865945354348515
0.888,0.87032020450921
0.888,0.87032020450921
0.888,0.87032020450921
0.89,0.871027204808573
0.892,0.872499607601516
0.894,0.872499909055868
0.898,0.874999963628842
0.898,0.874999963628842
0.906,0.875000029508277
0.906,0.875000029508277
0.906,0.875000029508277
0.906,0.875000029508277
0.908,0.8750003718785
0.91,0.881656175155644
0.912,0.890753290667147
0.914,0.892499800929369
0.916,0.892499923172699
0.918,0.894436004800409
0.92,0.894999784708917
0.922,0.896305107106609
0.926,0.897115538166098
0.926,0.897115538166098
0.928,0.897499942037928
0.93,0.897500071098248
0.934,0.899999750472911
0.934,0.899999750472911
0.938,0.899999946112223
0.938,0.899999946112223
0.94,0.899999959062073
0.942,0.900000121256306
0.944,0.900000171380526
0.946,0.912499963530315
0.948,0.920602862956185
0.95,0.922499983593775
0.952,0.922500218560922
0.956,0.923919482099411
0.956,0.923919482099411
0.962,0.924999806168604
0.962,0.924999806168604
0.962,0.924999806168604
0.972,0.92499998631952
0.972,0.92499998631952
0.972,0.92499998631952
0.972,0.92499998631952
0.972,0.92499998631952
0.974,0.925000029052893
0.976,0.925000224896819
0.978,0.925141371611864
0.984,0.928255353105838
0.984,0.928255353105838
0.984,0.928255353105838
0.986,0.947500074130612
0.988,0.949999993563125
0.99,0.949999993763988
0.994,0.950000103904169
0.994,0.950000103904169
0.996,0.962115369506206
0.998,0.96488912820488
1,0.975000027071588


==> simulations/user-cdf-low_qoe-lp_new_K400_C100Mbps.csv <==
cdf,qoe
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.044,0.414431270421136
0.054,0.435449628259412
0.054,0.435449628259412
0.054,0.435449628259412
0.054,0.435449628259412
0.054,0.435449628259412
0.056,0.436815500394954
0.058,0.439302637058712
0.06,0.459528570912269
0.064,0.461697029161607
0.064,0.461697029161607
0.07,0.480106601026598
0.07,0.480106601026598
0.07,0.480106601026598
0.074,0.481614524259336
0.074,0.481614524259336
0.078,0.483835459776238
0.078,0.483835459776238
0.082,0.489079330241358
0.082,0.489079330241358
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.146,0.498181889821842
0.148,0.513983868321248
0.15,0.521351989691489
0.152,0.522960400540094
0.156,0.527805150112099
0.156,0.527805150112099
0.158,0.530666883453479
0.162,0.536408483807177
0.162,0.536408483807177
0.164,0.539876620137114
0.166,0.555908572941549
0.17,0.557689901030931
0.17,0.557689901030931
0.172,0.558842674431289
0.174,0.56133429837417
0.178,0.563192564675643
0.178,0.563192564675643
0.188,0.576474578593637
0.188,0.576474578593637
0.188,0.576474578593637
0.188,0.576474578593637
0.188,0.576474578593637
0.19,0.581443933655071
0.196,0.58340322352357
0.196,0.58340322352357
0.196,0.58340322352357
0.198,0.584864005285166
0.2,0.586271495923155
0.202,0.588765330334473
0.204,0.594328735498603
0.206,0.594495351447757
0.21,0.596312530710266
0.21,0.596312530710266
0.212,0.599630927770384
0.23,0.599999370787847
0.23,0.599999370787847
0.23,0.599999370787847
0.23,0.599999370787847
0.23,0.599999370787847
0.23,0.599999370787847
0.23,0.599999370787847
0.23,0.599999370787847
0.23,0.599999370787847
0.238,0.599999747294356
0.238,0.599999747294356
0.238,0.599999747294356
0.238,0.599999747294356
0.242,0.600000896236619
0.242,0.600000896236619
0.252,0.600004219714007
0.252,0.600004219714007
0.252,0.600004219714007
0.252,0.600004219714007
0.252,0.600004219714007
0.254,0.612318264090429
0.256,0.613211903347281
0.258,0.617293828319908
0.26,0.622500164553576
0.262,0.623389571372904
0.266,0.625000210915711
0.266,0.625000210915711
0.268,0.625033045067359
0.27,0.625036707468887
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.294,0.630013535694762
0.296,0.637298542885615
0.3,0.638069173577208
0.3,0.638069173577208
0.304,0.639521288948471
0.304,0.639521288948471
0.306,0.645000382267606
0.308,0.645003064140278
0.31,0.647500427966319
0.312,0.6475017258447
0.314,0.648001671592176
0.316,0.649042924077517
0.318,0.649999843152627
0.326,0.650000006021726
0.326,0.650000006021726
0.326,0.650000006021726
0.326,0.650000006021726
0.328,0.65000007961425
0.33,0.650000085720236
0.338,0.650000494654246
0.338,0.650000494654246
0.338,0.650000494654246
0.338,0.650000494654246
0.342,0.650001672061346
0.342,0.650001672061346
0.344,0.650002935743197
0.346,0.656429047306985
0.348,0.660052937103777
0.35,0.660749923130805
0.352,0.663108660262176
0.354,0.668871187643978
0.356,0.672499758832593
0.358,0.672499943753701
0.36,0.673109477822543
0.362,0.674126606321078
0.366,0.674999376171611
0.366,0.674999376171611
0.368,0.674999735731973
0.37,0.674999815377019
0.372,0.675000054095783
0.378,0.67500006973839
0.378,0.67500006973839
0.378,0.67500006973839
0.38,0.675000120553713
0.382,0.675000168234305
0.384,0.678997778157528
0.386,0.684019000570214
0.388,0.684464468526841
0.39,0.686866530496079
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.44,0.687798665389577
0.444,0.68818502787389
0.444,0.68818502787389
0.446,0.69749971402976
0.448,0.697499823604924
0.45,0.697499893137037
0.452,0.697500252684046
0.456,0.698780336634719
0.456,0.698780336634719
0.458,0.699999811653117
0.46,0.700000020273112
0.464,0.700000171200651
0.464,0.700000171200651
0.466,0.700000310123165
0.468,0.700001498763767
0.47,0.701053743668414
0.472,0.702721946495473
0.474,0.706749757671543
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.51,0.707499564216851
0.512,0.712250906592001
0.514,0.713406266140485
0.518,0.714895873121167
0.518,0.714895873121167
0.52,0.715176985588718
0.526,0.722499744039563
0.526,0.722499744039563
0.526,0.722499744039563
0.528,0.722499905142571
0.53,0.72324938686891
0.532,0.723485420910176
0.534,0.724997912937902
0.536,0.724999367163583
0.538,0.724999860144727
0.54,0.724999955050937
0.544,0.725000091617442
0.544,0.725000091617442
0.548,0.725000206470207
0.548,0.725000206470207
0.552,0.725000400133421
0.552,0.725000400133421
0.556,0.726800531198119
0.556,0.726800531198119
0.558,0.727000619494916
0.56,0.732505671091535
0.564,0.732718655014306
0.564,0.732718655014306
0.566,0.735593265191417
0.568,0.738752016163828
0.57,0.738850528429312
0.574,0.740600508723985
0.574,0.740600508723985
0.576,0.74135113911678
0.58,0.747499740750087
0.58,0.747499740750087
0.584,0.747500114162372
0.584,0.747500114162372
0.586,0.747500393946173
0.588,0.747700202459169
0.59,0.748142258537639
0.592,0.74835758999205
0.594,0.748874778796477
0.596,0.74940843792512
0.598,0.749939943904782
0.6,0.749999000124745
0.602,0.749999872643486
0.606,0.750000098414795
0.606,0.750000098414795
0.608,0.750000101418887
0.61,0.750000374554672
0.612,0.750000508033127
0.614,0.751641459061638
0.616,0.753083438263406
0.618,0.756976860001797
0.62,0.757500162285166
0.624,0.759276813664492
0.624,0.759276813664492
0.626,0.762634372720801
0.628,0.76750009700479
0.63,0.769864905142448
0.632,0.77188973248476
0.634,0.772499901829721
0.636,0.772500058480499
0.638,0.772500587509128
0.64,0.774998972183588
0.642,0.775000026794992
0.644,0.775000042247573
0.648,0.775000047631458
0.648,0.775000047631458
0.65,0.775000147634835
0.652,0.775000207396198
0.654,0.775000208395256
0.658,0.775000265352795
0.658,0.775000265352795
0.66,0.775000641519155
0.662,0.777626044321244
0.664,0.786005036404234
0.666,0.788860312294543
0.668,0.794998547521639
0.67,0.794999967094317
0.672,0.797498452788795
0.676,0.797498601531666
0.676,0.797498601531666
0.68,0.797499906552105
0.68,0.797499906552105
0.682,0.79750000364074
0.684,0.797500194625425
0.686,0.797500870354972
0.688,0.799998294807191
0.696,0.799998374866389
0.696,0.799998374866389
0.696,0.799998374866389
0.696,0.799998374866389
0.698,0.799999879765135
0.7,0.799999998752883
0.702,0.800000091871502
0.706,0.800000359478607
0.706,0.800000359478607
0.708,0.811135049754196
0.71,0.81224901840003
0.712,0.813610020583046
0.714,0.822499140962292
0.716,0.822500254670797
0.718,0.822500530577338
0.72,0.822500565194466
0.724,0.824999226084059
0.724,0.824999226084059
0.726,0.824999716716979
0.73,0.824999972585407
0.73,0.824999972585407
0.732,0.825000030147821
0.738,0.825000060812028
0.738,0.825000060812028
0.738,0.825000060812028
0.74,0.825000261512503
0.744,0.825000468182302
0.744,0.825000468182302
0.746,0.825000588051784
0.748,0.834241834076087
0.75,0.835268701179228
0.752,0.839941174071396
0.754,0.839999972327041
0.756,0.842500014342123
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.796,0.843859748946343
0.798,0.847500008695732
0.804,0.847500063942623
0.804,0.847500063942623
0.804,0.847500063942623
0.806,0.848209068236492
0.808,0.848692325935398
0.81,0.849868957018658
0.816,0.84999975382341
0.816,0.84999975382341
0.816,0.84999975382341
0.822,0.849999915289226
0.822,0.849999915289226
0.822,0.849999915289226
0.824,0.849999953991117
0.828,0.850000092832972
0.828,0.850000092832972
0.83,0.850000114528511
0.832,0.850001075594603
0.834,0.854361396160611
0.836,0.854381183627558
0.838,0.860960163033091
0.84,0.864999822060809
0.844,0.865223669145141
0.844,0.865223669145141
0.846,0.8660476371226
0.848,0.872499607601516
0.85,0.872499909055868
0.852,0.872500026510632
0.854,0.87250034146041
0.862,0.874999717121482
0.862,0.874999717121482
0.862,0.874999717121482
0.862,0.874999717121482
0.864,0.874999768600597
0.868,0.874999963628842
0.868,0.874999963628842
0.87,0.87500001664597
0.878,0.875000029508277
0.878,0.875000029508277
0.878,0.875000029508277
0.878,0.875000029508277
0.88,0.8750003718785
0.882,0.88826878732122
0.884,0.892499800929369
0.886,0.894385665537329
0.888,0.895467440156919
0.89,0.895501193833846
0.892,0.897499673519538
0.894,0.897499777090217
0.896,0.897499916947027
0.898,0.897499942037928
0.9,0.897499944413393
0.902,0.897500071098248
0.908,0.899999656269661
0.908,0.899999656269661
0.908,0.899999656269661
0.912,0.899999750472911
0.912,0.899999750472911
0.916,0.899999794297779
0.916,0.899999794297779
0.918,0.899999946112223
0.92,0.899999959062073
0.926,0.899999968131895
0.926,0.899999968131895
0.926,0.899999968131895
0.928,0.900000121256306
0.93,0.900000171380526
0.932,0.912499963530315
0.934,0.922499790338656
0.936,0.922499983593775
0.938,0.922500064238875
0.94,0.922500218560922
0.942,0.924999805235211
0.948,0.924999806168604
0.948,0.924999806168604
0.948,0.924999806168604
0.958,0.92499998631952
0.958,0.92499998631952
0.958,0.92499998631952
0.958,0.92499998631952
0.958,0.92499998631952
0.96,0.925000029052893
0.962,0.925000069391242
0.974,0.925000074917428
0.974,0.925000074917428
0.974,0.925000074917428
0.974,0.925000074917428
0.974,0.925000074917428
0.974,0.925000074917428
0.976,0.925000224896819
0.978,0.947500066854235
0.98,0.947500074130612
0.984,0.949999894748731
0.984,0.949999894748731
0.986,0.949999993763988
0.988,0.950000042623271
0.99,0.950000065958325
0.994,0.950000103904169
0.994,0.950000103904169
0.996,0.972499975879938
0.998,0.972500019081335
1,0.975000027071588


==> simulations/user-cdf-low_qoe-lp_new_K40_C100Mbps.csv <==
cdf,qoe
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.062,0.414431270421136
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.086,0.435449628259412
0.096,0.480106601026598
0.096,0.480106601026598
0.096,0.480106601026598
0.096,0.480106601026598
0.096,0.480106601026598
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.174,0.498181889821842
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.202,0.50687629205404
0.21,0.526453224017166
0.21,0.526453224017166
0.21,0.526453224017166
0.21,0.526453224017166
0.22,0.538900107750058
0.22,0.538900107750058
0.22,0.538900107750058
0.22,0.538900107750058
0.22,0.538900107750058
0.228,0.590687303904762
0.228,0.590687303904762
0.228,0.590687303904762
0.228,0.590687303904762
0.23,0.593890817387963
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.264,0.599999370787847
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.368,0.599999600025676
0.382,0.599999638554842
0.382,0.599999638554842
0.382,0.599999638554842
0.382,0.599999638554842
0.382,0.599999638554842
0.382,0.599999638554842
0.382,0.599999638554842
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.446,0.599999681315404
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.508,0.599999747294356
0.516,0.599999878732713
0.516,0.599999878732713
0.516,0.599999878732713
0.516,0.599999878732713
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.562,0.600000140493141
0.564,0.600000896236619
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.608,0.600004219714007
0.61,0.610510379564237
0.616,0.615564409343401
0.616,0.615564409343401
0.616,0.615564409343401
0.624,0.617293828319908
0.624,0.617293828319908
0.624,0.617293828319908
0.624,0.617293828319908
0.63,0.624999688290641
0.63,0.624999688290641
0.63,0.624999688290641
0.632,0.634247415629474
0.638,0.6380526684224
0.638,0.6380526684224
0.638,0.6380526684224
0.642,0.63917638116342
0.642,0.63917638116342
0.66,0.649999966738175
0.66,0.649999966738175
0.66,0.649999966738175
0.66,0.649999966738175
0.66,0.649999966738175
0.66,0.649999966738175
0.66,0.649999966738175
0.66,0.649999966738175
0.66,0.649999966738175
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.698,0.650000006021726
0.7,0.670054154291905
0.702,0.681095907918492
0.706,0.687644842518175
0.706,0.687644842518175
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.758,0.687798665389577
0.762,0.68818502787389
0.762,0.68818502787389
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.822,0.707499564216851
0.824,0.725000121848957
0.828,0.725000400133421
0.828,0.725000400133421
0.832,0.740282579997714
0.832,0.740282579997714
0.834,0.767219551415513
0.842,0.769743042543334
0.842,0.769743042543334
0.842,0.769743042543334
0.842,0.769743042543334
0.85,0.775000026794992
0.85,0.775000026794992
0.85,0.775000026794992
0.85,0.775000026794992
0.854,0.778847973338196
0.854,0.778847973338196
0.862,0.784999888462439
0.862,0.784999888462439
0.862,0.784999888462439
0.862,0.784999888462439
0.866,0.788816968113861
0.866,0.788816968113861
0.87,0.798384511682468
0.87,0.798384511682468
0.874,0.799998294807191
0.874,0.799998294807191
0.882,0.799999879765135
0.882,0.799999879765135
0.882,0.799999879765135
0.882,0.799999879765135
0.894,0.808482839178648
0.894,0.808482839178648
0.894,0.808482839178648
0.894,0.808482839178648
0.894,0.808482839178648
0.894,0.808482839178648
0.896,0.814383477086934
0.902,0.825000255037492
0.902,0.825000255037492
0.902,0.825000255037492
0.904,0.835268701179228
0.906,0.837499970776901
0.908,0.849999953991117
0.91,0.850000055091916
0.916,0.850000114528511
0.916,0.850000114528511
0.916,0.850000114528511
0.918,0.860687783447878
0.922,0.862177918150486
0.922,0.862177918150486
0.924,0.864136467976154
0.926,0.867500014533963
0.938,0.87032020450921
0.938,0.87032020450921
0.938,0.87032020450921
0.938,0.87032020450921
0.938,0.87032020450921
0.938,0.87032020450921
0.94,0.87380504226786
0.948,0.875000029508277
0.948,0.875000029508277
0.948,0.875000029508277
0.948,0.875000029508277
0.95,0.887499965835365
0.954,0.892499800929369
0.954,0.892499800929369
0.956,0.892500170538678
0.96,0.899999750472911
0.96,0.899999750472911
0.976,0.899999959062073
0.976,0.899999959062073
0.976,0.899999959062073
0.976,0.899999959062073
0.976,0.899999959062073
0.976,0.899999959062073
0.976,0.899999959062073
0.976,0.899999959062073
0.978,0.900000171380526
0.98,0.917745325704518
0.982,0.922461838246175
0.986,0.923919482099411
0.986,0.923919482099411
0.988,0.925000069391242
0.99,0.925000224896819
0.996,0.928255353105838
0.996,0.928255353105838
0.996,0.928255353105838
0.998,0.949999993763988
1,0.96488912820488


==> simulations/user-cdf-low_qoe-lp_old_avg_K100_C100Mbps.csv <==
cdf,qoe
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.132,0.608897757543348
0.132,0.608897757543348
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.248,0.684261251291899
0.248,0.684261251291899
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.262,0.686886273025454
0.262,0.686886273025454
0.262,0.686886273025454
0.262,0.686886273025454
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.31,0.688630845169112
0.31,0.688630845169112
0.312,0.698764314739623
0.312,0.698764314739623
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.324,0.706130023559165
0.324,0.706130023559165
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.442,0.733198187725374
0.442,0.733198187725374
0.442,0.733198187725374
0.442,0.733198187725374
0.446,0.738629671628527
0.446,0.738629671628527
0.446,0.738629671628527
0.446,0.738629671628527
0.448,0.740168824296985
0.448,0.740168824296985
0.452,0.743401848237655
0.452,0.743401848237655
0.452,0.743401848237655
0.452,0.743401848237655
0.454,0.758488499180308
0.454,0.758488499180308
0.458,0.759255068266148
0.458,0.759255068266148
0.458,0.759255068266148
0.458,0.759255068266148
0.462,0.766596546317645
0.462,0.766596546317645
0.462,0.766596546317645
0.462,0.766596546317645
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.49,0.783945204021534
0.49,0.783945204021534
0.498,0.786688552438799
0.498,0.786688552438799
0.498,0.786688552438799
0.498,0.786688552438799
0.498,0.786688552438799
0.498,0.786688552438799
0.498,0.786688552438799
0.498,0.786688552438799
0.5,0.793719184416388
0.5,0.793719184416388
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.578,0.813514054805656
0.578,0.813514054805656
0.58,0.814383477086934
0.58,0.814383477086934
0.582,0.815449059123209
0.582,0.815449059123209
0.584,0.823823053344426
0.584,0.823823053344426
0.59,0.824929639771034
0.59,0.824929639771034
0.59,0.824929639771034
0.59,0.824929639771034
0.59,0.824929639771034
0.59,0.824929639771034
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.706,0.849999953991117
0.706,0.849999953991117
0.708,0.850001075594603
0.708,0.850001075594603
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.772,0.855503788035857
0.772,0.855503788035857
0.772,0.855503788035857
0.772,0.855503788035857
0.774,0.862177918150486
0.774,0.862177918150486
0.776,0.869999698033476
0.776,0.869999698033476
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.862,0.872499909055868
0.862,0.872499909055868
0.866,0.874999963628842
0.866,0.874999963628842
0.866,0.874999963628842
0.866,0.874999963628842
0.868,0.881701277991969
0.868,0.881701277991969
0.87,0.885160127500036
0.87,0.885160127500036
0.872,0.890753290667147
0.872,0.890753290667147
0.874,0.892500155948906
0.874,0.892500155948906
0.876,0.894436004800409
0.876,0.894436004800409
0.878,0.895056938667556
0.878,0.895056938667556
0.882,0.897115538166098
0.882,0.897115538166098
0.882,0.897115538166098
0.882,0.897115538166098
0.884,0.898515788175624
0.884,0.898515788175624
0.888,0.899999750472911
0.888,0.899999750472911
0.888,0.899999750472911
0.888,0.899999750472911
0.896,0.900000121256306
0.896,0.900000121256306
0.896,0.900000121256306
0.896,0.900000121256306
0.896,0.900000121256306
0.896,0.900000121256306
0.896,0.900000121256306
0.896,0.900000121256306
0.898,0.900000171380526
0.898,0.900000171380526
0.9,0.909220837291901
0.9,0.909220837291901
0.902,0.914999660653118
0.902,0.914999660653118
0.904,0.917557003506306
0.904,0.917557003506306
0.906,0.920602862956185
0.906,0.920602862956185
0.91,0.923919482099411
0.91,0.923919482099411
0.91,0.923919482099411
0.91,0.923919482099411
0.912,0.925000029052893
0.912,0.925000029052893
0.914,0.925141371611864
0.914,0.925141371611864
0.92,0.928255353105838
0.92,0.928255353105838
0.92,0.928255353105838
0.92,0.928255353105838
0.92,0.928255353105838
0.92,0.928255353105838
0.922,0.945000105639383
0.922,0.945000105639383
0.926,0.949999894748731
0.926,0.949999894748731
0.926,0.949999894748731
0.926,0.949999894748731
0.928,0.949999993763988
0.928,0.949999993763988
0.932,0.950000103904169
0.932,0.950000103904169
0.932,0.950000103904169
0.932,0.950000103904169
0.934,0.96488912820488
0.934,0.96488912820488
0.936,0.972499975879938
0.936,0.972499975879938
0.938,0.975000027071588
0.938,0.975000027071588
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-low_qoe-lp_old_avg_K132_C100Mbps.csv <==
cdf,qoe
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.13,0.600722867981218
0.132,0.608897757543348
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.212,0.638676312728293
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.246,0.650000494654246
0.248,0.684261251291899
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.258,0.685516074944274
0.262,0.686886273025454
0.262,0.686886273025454
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.308,0.687644842518175
0.31,0.688630845169112
0.312,0.698764314739623
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.322,0.699999811653117
0.324,0.706130023559165
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.406,0.712350949589999
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.438,0.724999955050937
0.442,0.733198187725374
0.442,0.733198187725374
0.446,0.738629671628527
0.446,0.738629671628527
0.448,0.740168824296985
0.452,0.743401848237655
0.452,0.743401848237655
0.454,0.758488499180308
0.458,0.759255068266148
0.458,0.759255068266148
0.462,0.766596546317645
0.462,0.766596546317645
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.488,0.775000026794992
0.49,0.783945204021534
0.498,0.786688552438799
0.498,0.786688552438799
0.498,0.786688552438799
0.498,0.786688552438799
0.5,0.793719184416388
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.56,0.796099015947677
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.576,0.799999998752883
0.578,0.813514054805656
0.58,0.814383477086934
0.582,0.815449059123209
0.584,0.823823053344426
0.59,0.824929639771034
0.59,0.824929639771034
0.59,0.824929639771034
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.666,0.824998634349905
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.692,0.825000468182302
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.704,0.848692325935398
0.706,0.849999953991117
0.708,0.850001075594603
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.768,0.850571632419362
0.772,0.855503788035857
0.772,0.855503788035857
0.774,0.862177918150486
0.776,0.869999698033476
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.86,0.87032020450921
0.862,0.872499909055868
0.866,0.874999963628842
0.866,0.874999963628842
0.868,0.881701277991969
0.87,0.885160127500036
0.872,0.890753290667147
0.874,0.892500155948906
0.876,0.894436004800409
0.878,0.895056938667556
0.882,0.897115538166098
0.882,0.897115538166098
0.884,0.898515788175624
0.888,0.899999750472911
0.888,0.899999750472911
0.896,0.900000121256306
0.896,0.900000121256306
0.896,0.900000121256306
0.896,0.900000121256306
0.898,0.900000171380526
0.9,0.909220837291901
0.902,0.914999660653118
0.904,0.917557003506306
0.906,0.920602862956185
0.91,0.923919482099411
0.91,0.923919482099411
0.912,0.925000029052893
0.914,0.925141371611864
0.92,0.928255353105838
0.92,0.928255353105838
0.92,0.928255353105838
0.922,0.945000105639383
0.926,0.949999894748731
0.926,0.949999894748731
0.928,0.949999993763988
0.932,0.950000103904169
0.932,0.950000103904169
0.934,0.96488912820488
0.936,0.972499975879938
0.938,0.975000027071588
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-low_qoe-lp_old_avg_K400_C100Mbps.csv <==
cdf,qoe
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.108,0.599999600025676
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.17,0.599999747294356
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.192,0.600722867981218
0.194,0.608897757543348
0.194,0.608897757543348
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.274,0.638676312728293
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.308,0.650000494654246
0.31,0.684261251291899
0.31,0.684261251291899
0.32,0.685516074944274
0.32,0.685516074944274
0.32,0.685516074944274
0.32,0.685516074944274
0.32,0.685516074944274
0.32,0.685516074944274
0.32,0.685516074944274
0.32,0.685516074944274
0.32,0.685516074944274
0.32,0.685516074944274
0.324,0.686886273025454
0.324,0.686886273025454
0.324,0.686886273025454
0.324,0.686886273025454
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.37,0.687644842518175
0.372,0.688630845169112
0.372,0.688630845169112
0.374,0.698764314739623
0.374,0.698764314739623
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.4,0.699999811653117
0.402,0.706130023559165
0.402,0.706130023559165
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.484,0.712350949589999
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.516,0.724999955050937
0.52,0.733198187725374
0.52,0.733198187725374
0.52,0.733198187725374
0.52,0.733198187725374
0.524,0.738629671628527
0.524,0.738629671628527
0.524,0.738629671628527
0.524,0.738629671628527
0.526,0.740168824296985
0.526,0.740168824296985
0.53,0.743401848237655
0.53,0.743401848237655
0.53,0.743401848237655
0.53,0.743401848237655
0.532,0.758488499180308
0.532,0.758488499180308
0.536,0.759255068266148
0.536,0.759255068266148
0.536,0.759255068266148
0.536,0.759255068266148
0.54,0.766596546317645
0.54,0.766596546317645
0.54,0.766596546317645
0.54,0.766596546317645
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.566,0.775000026794992
0.568,0.783945204021534
0.568,0.783945204021534
0.576,0.786688552438799
0.576,0.786688552438799
0.576,0.786688552438799
0.576,0.786688552438799
0.576,0.786688552438799
0.576,0.786688552438799
0.576,0.786688552438799
0.576,0.786688552438799
0.578,0.793719184416388
0.578,0.793719184416388
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.638,0.796099015947677
0.64,0.813514054805656
0.64,0.813514054805656
0.642,0.814383477086934
0.642,0.814383477086934
0.644,0.815449059123209
0.644,0.815449059123209
0.646,0.823823053344426
0.646,0.823823053344426
0.652,0.824929639771034
0.652,0.824929639771034
0.652,0.824929639771034
0.652,0.824929639771034
0.652,0.824929639771034
0.652,0.824929639771034
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.728,0.824998634349905
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.754,0.825000468182302
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.766,0.848692325935398
0.768,0.849999953991117
0.768,0.849999953991117
0.77,0.850001075594603
0.77,0.850001075594603
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.83,0.850571632419362
0.834,0.855503788035857
0.834,0.855503788035857
0.834,0.855503788035857
0.834,0.855503788035857
0.836,0.862177918150486
0.836,0.862177918150486
0.838,0.869999698033476
0.838,0.869999698033476
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.924,0.872499909055868
0.924,0.872499909055868
0.928,0.874999963628842
0.928,0.874999963628842
0.928,0.874999963628842
0.928,0.874999963628842
0.93,0.881701277991969
0.93,0.881701277991969
0.932,0.885160127500036
0.932,0.885160127500036
0.934,0.890753290667147
0.934,0.890753290667147
0.936,0.892500155948906
0.936,0.892500155948906
0.938,0.894436004800409
0.938,0.894436004800409
0.94,0.895056938667556
0.94,0.895056938667556
0.944,0.897115538166098
0.944,0.897115538166098
0.944,0.897115538166098
0.944,0.897115538166098
0.946,0.898515788175624
0.946,0.898515788175624
0.95,0.899999750472911
0.95,0.899999750472911
0.95,0.899999750472911
0.95,0.899999750472911
0.958,0.900000121256306
0.958,0.900000121256306
0.958,0.900000121256306
0.958,0.900000121256306
0.958,0.900000121256306
0.958,0.900000121256306
0.958,0.900000121256306
0.958,0.900000121256306
0.96,0.900000171380526
0.96,0.900000171380526
0.962,0.909220837291901
0.962,0.909220837291901
0.964,0.914999660653118
0.964,0.914999660653118
0.966,0.917557003506306
0.966,0.917557003506306
0.968,0.920602862956185
0.968,0.920602862956185
0.972,0.923919482099411
0.972,0.923919482099411
0.972,0.923919482099411
0.972,0.923919482099411
0.974,0.925000029052893
0.974,0.925000029052893
0.976,0.925141371611864
0.976,0.925141371611864
0.982,0.928255353105838
0.982,0.928255353105838
0.982,0.928255353105838
0.982,0.928255353105838
0.982,0.928255353105838
0.982,0.928255353105838
0.984,0.945000105639383
0.984,0.945000105639383
0.988,0.949999894748731
0.988,0.949999894748731
0.988,0.949999894748731
0.988,0.949999894748731
0.99,0.949999993763988
0.99,0.949999993763988
0.994,0.950000103904169
0.994,0.950000103904169
0.994,0.950000103904169
0.994,0.950000103904169
0.996,0.96488912820488
0.996,0.96488912820488
0.998,0.972499975879938
0.998,0.972499975879938
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-low_qoe-lp_old_avg_K40_C100Mbps.csv <==
cdf,qoe
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.024,0.483835459776238
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.046,0.600722867981218
0.048,0.608897757543348
0.048,0.608897757543348
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.146,0.624999881041004
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.208,0.625000210915711
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.288,0.638676312728293
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.322,0.650000494654246
0.324,0.679087421477243
0.324,0.679087421477243
0.334,0.685516074944274
0.334,0.685516074944274
0.334,0.685516074944274
0.334,0.685516074944274
0.334,0.685516074944274
0.334,0.685516074944274
0.334,0.685516074944274
0.334,0.685516074944274
0.334,0.685516074944274
0.334,0.685516074944274
0.338,0.686886273025454
0.338,0.686886273025454
0.338,0.686886273025454
0.338,0.686886273025454
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.396,0.687644842518175
0.398,0.688630845169112
0.398,0.688630845169112
0.4,0.706130023559165
0.4,0.706130023559165
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.482,0.712350949589999
0.484,0.713395775649741
0.484,0.713395775649741
0.488,0.719950655750959
0.488,0.719950655750959
0.488,0.719950655750959
0.488,0.719950655750959
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.52,0.724999955050937
0.528,0.733198187725374
0.528,0.733198187725374
0.528,0.733198187725374
0.528,0.733198187725374
0.528,0.733198187725374
0.528,0.733198187725374
0.528,0.733198187725374
0.528,0.733198187725374
0.532,0.738629671628527
0.532,0.738629671628527
0.532,0.738629671628527
0.532,0.738629671628527
0.534,0.758488499180308
0.534,0.758488499180308
0.544,0.766596546317645
0.544,0.766596546317645
0.544,0.766596546317645
0.544,0.766596546317645
0.544,0.766596546317645
0.544,0.766596546317645
0.544,0.766596546317645
0.544,0.766596546317645
0.544,0.766596546317645
0.544,0.766596546317645
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.57,0.775000026794992
0.572,0.781339515967457
0.572,0.781339515967457
0.58,0.786688552438799
0.58,0.786688552438799
0.58,0.786688552438799
0.58,0.786688552438799
0.58,0.786688552438799
0.58,0.786688552438799
0.58,0.786688552438799
0.58,0.786688552438799
0.582,0.793719184416388
0.582,0.793719184416388
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.646,0.796099015947677
0.648,0.814383477086934
0.648,0.814383477086934
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.726,0.824998634349905
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.752,0.825000468182302
0.754,0.825000869416751
0.754,0.825000869416751
0.756,0.837300608381105
0.756,0.837300608381105
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.816,0.850571632419362
0.82,0.855503788035857
0.82,0.855503788035857
0.82,0.855503788035857
0.82,0.855503788035857
0.822,0.869999698033476
0.822,0.869999698033476
0.824,0.872499909055868
0.824,0.872499909055868
0.826,0.87499981622054
0.826,0.87499981622054
0.83,0.874999963628842
0.83,0.874999963628842
0.83,0.874999963628842
0.83,0.874999963628842
0.834,0.881701277991969
0.834,0.881701277991969
0.834,0.881701277991969
0.834,0.881701277991969
0.842,0.885160127500036
0.842,0.885160127500036
0.842,0.885160127500036
0.842,0.885160127500036
0.842,0.885160127500036
0.842,0.885160127500036
0.842,0.885160127500036
0.842,0.885160127500036
0.844,0.890753290667147
0.844,0.890753290667147
0.846,0.892500155948906
0.846,0.892500155948906
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.936,0.897115538166098
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.95,0.900000121256306
0.952,0.909220837291901
0.952,0.909220837291901
0.954,0.914999660653118
0.954,0.914999660653118
0.956,0.917557003506306
0.956,0.917557003506306
0.958,0.920602862956185
0.958,0.920602862956185
0.96,0.922965255132733
0.96,0.922965255132733
0.964,0.923919482099411
0.964,0.923919482099411
0.964,0.923919482099411
0.964,0.923919482099411
0.966,0.925000029052893
0.966,0.925000029052893
0.968,0.925141371611864
0.968,0.925141371611864
0.974,0.928255353105838
0.974,0.928255353105838
0.974,0.928255353105838
0.974,0.928255353105838
0.974,0.928255353105838
0.974,0.928255353105838
0.984,0.949111967645461
0.984,0.949111967645461
0.984,0.949111967645461
0.984,0.949111967645461
0.984,0.949111967645461
0.984,0.949111967645461
0.984,0.949111967645461
0.984,0.949111967645461
0.984,0.949111967645461
0.984,0.949111967645461
0.988,0.949999894748731
0.988,0.949999894748731
0.988,0.949999894748731
0.988,0.949999894748731
0.99,0.949999993763988
0.99,0.949999993763988
0.992,0.96488912820488
0.992,0.96488912820488
0.994,0.972411153777971
0.994,0.972411153777971
0.996,0.972499975879938
0.996,0.972499975879938
0.998,0.975000027071588
0.998,0.975000027071588
1,1
1,1


==> simulations/user-cdf-low_qoe-lp_old_median_K100_C100Mbps.csv <==
cdf,qoe
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.066,0.536408483807177
0.066,0.536408483807177
0.066,0.536408483807177
0.066,0.536408483807177
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.086,0.558842674431289
0.086,0.558842674431289
0.088,0.56133429837417
0.088,0.56133429837417
0.094,0.58340322352357
0.094,0.58340322352357
0.094,0.58340322352357
0.094,0.58340322352357
0.094,0.58340322352357
0.094,0.58340322352357
0.096,0.586271495923155
0.096,0.586271495923155
0.098,0.588765330334473
0.098,0.588765330334473
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.178,0.613714878705809
0.178,0.613714878705809
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.258,0.626207068287589
0.258,0.626207068287589
0.26,0.634640966990558
0.26,0.634640966990558
0.266,0.635312885006293
0.266,0.635312885006293
0.266,0.635312885006293
0.266,0.635312885006293
0.266,0.635312885006293
0.266,0.635312885006293
0.268,0.636180169326045
0.268,0.636180169326045
0.272,0.651861862928125
0.272,0.651861862928125
0.272,0.651861862928125
0.272,0.651861862928125
0.274,0.682969761160224
0.274,0.682969761160224
0.276,0.684261251291899
0.276,0.684261251291899
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.286,0.686886273025454
0.286,0.686886273025454
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.332,0.687644842518175
0.334,0.688630845169112
0.334,0.688630845169112
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.38,0.69749971402976
0.38,0.69749971402976
0.382,0.697647536893518
0.382,0.697647536893518
0.384,0.698688503616152
0.384,0.698688503616152
0.386,0.698764314739623
0.386,0.698764314739623
0.388,0.69999967823451
0.388,0.69999967823451
0.39,0.699999803314346
0.39,0.699999803314346
0.394,0.699999811653117
0.394,0.699999811653117
0.394,0.699999811653117
0.394,0.699999811653117
0.396,0.703633880156917
0.396,0.703633880156917
0.4,0.70841694455044
0.4,0.70841694455044
0.4,0.70841694455044
0.4,0.70841694455044
0.402,0.713406266140485
0.402,0.713406266140485
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.47,0.722296553510087
0.47,0.722296553510087
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.534,0.725000400133421
0.534,0.725000400133421
0.534,0.725000400133421
0.534,0.725000400133421
0.536,0.725212855461398
0.536,0.725212855461398
0.54,0.733198187725374
0.54,0.733198187725374
0.54,0.733198187725374
0.54,0.733198187725374
0.542,0.743401848237655
0.542,0.743401848237655
0.544,0.746988879678748
0.544,0.746988879678748
0.546,0.749999872643486
0.546,0.749999872643486
0.55,0.750000098414795
0.55,0.750000098414795
0.55,0.750000098414795
0.55,0.750000098414795
0.552,0.754171255894577
0.552,0.754171255894577
0.556,0.759255068266148
0.556,0.759255068266148
0.556,0.759255068266148
0.556,0.759255068266148
0.558,0.763371860987094
0.558,0.763371860987094
0.56,0.767500024033624
0.56,0.767500024033624
0.564,0.767500545190691
0.564,0.767500545190691
0.564,0.767500545190691
0.564,0.767500545190691
0.566,0.770568159599205
0.566,0.770568159599205
0.568,0.772499901829721
0.568,0.772499901829721
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.678,0.777300362103086
0.678,0.777300362103086
0.68,0.778847973338196
0.68,0.778847973338196
0.682,0.783945204021534
0.682,0.783945204021534
0.684,0.786094097947738
0.684,0.786094097947738
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.694,0.793719184416388
0.694,0.793719184416388
0.696,0.797498452788795
0.696,0.797498452788795
0.698,0.797500870354972
0.698,0.797500870354972
0.7,0.799998294807191
0.7,0.799998294807191
0.702,0.803509136805717
0.702,0.803509136805717
0.704,0.814383477086934
0.704,0.814383477086934
0.706,0.815449059123209
0.706,0.815449059123209
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.764,0.822500530577338
0.764,0.822500530577338
0.77,0.824929639771034
0.77,0.824929639771034
0.77,0.824929639771034
0.77,0.824929639771034
0.77,0.824929639771034
0.77,0.824929639771034
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.86,0.837500006942285
0.86,0.837500006942285
0.864,0.841323157493774
0.864,0.841323157493774
0.864,0.841323157493774
0.864,0.841323157493774
0.866,0.844974884724556
0.866,0.844974884724556
0.868,0.847019682704811
0.868,0.847019682704811
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.894,0.848692325935398
0.896,0.849999953991117
0.896,0.849999953991117
0.898,0.850000092832972
0.898,0.850000092832972
0.9,0.850001075594603
0.9,0.850001075594603
0.902,0.850514478460723
0.902,0.850514478460723
0.904,0.850571632419362
0.904,0.850571632419362
0.906,0.854677495142236
0.906,0.854677495142236
0.908,0.855503788035857
0.908,0.855503788035857
0.91,0.862177918150486
0.91,0.862177918150486
0.912,0.864999822060809
0.912,0.864999822060809
0.914,0.865092932358112
0.914,0.865092932358112
0.916,0.86799015232877
0.916,0.86799015232877
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.924,0.872499909055868
0.924,0.872499909055868
0.928,0.874999963628842
0.928,0.874999963628842
0.928,0.874999963628842
0.928,0.874999963628842
0.93,0.87500001664597
0.93,0.87500001664597
0.932,0.890753290667147
0.932,0.890753290667147
0.934,0.894436004800409
0.934,0.894436004800409
0.936,0.895056938667556
0.936,0.895056938667556
0.94,0.897115538166098
0.94,0.897115538166098
0.94,0.897115538166098
0.94,0.897115538166098
0.942,0.897499777090217
0.942,0.897499777090217
0.946,0.899999750472911
0.946,0.899999750472911
0.946,0.899999750472911
0.946,0.899999750472911
0.948,0.900000171380526
0.948,0.900000171380526
0.95,0.903989384530244
0.95,0.903989384530244
0.952,0.912499963530315
0.952,0.912499963530315
0.954,0.914573686364352
0.954,0.914573686364352
0.956,0.91736905730523
0.956,0.91736905730523
0.958,0.920602862956185
0.958,0.920602862956185
0.96,0.922500218560922
0.96,0.922500218560922
0.964,0.923919482099411
0.964,0.923919482099411
0.964,0.923919482099411
0.964,0.923919482099411
0.966,0.924999805235211
0.966,0.924999805235211
0.968,0.925000029052893
0.968,0.925000029052893
0.97,0.925000069391242
0.97,0.925000069391242
0.972,0.925000224896819
0.972,0.925000224896819
0.974,0.925141371611864
0.974,0.925141371611864
0.98,0.928255353105838
0.98,0.928255353105838
0.98,0.928255353105838
0.98,0.928255353105838
0.98,0.928255353105838
0.98,0.928255353105838
0.982,0.937500140331982
0.982,0.937500140331982
0.986,0.949999894748731
0.986,0.949999894748731
0.986,0.949999894748731
0.986,0.949999894748731
0.988,0.949999993563125
0.988,0.949999993563125
0.99,0.949999993763988
0.99,0.949999993763988
0.994,0.950000103904169
0.994,0.950000103904169
0.994,0.950000103904169
0.994,0.950000103904169
0.996,0.96488912820488
0.996,0.96488912820488
0.998,0.972499975879938
0.998,0.972499975879938
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-low_qoe-lp_old_median_K400_C100Mbps.csv <==
cdf,qoe
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.062,0.513983868321248
0.066,0.536408483807177
0.066,0.536408483807177
0.066,0.536408483807177
0.066,0.536408483807177
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.084,0.558152791270092
0.086,0.558842674431289
0.086,0.558842674431289
0.088,0.56133429837417
0.088,0.56133429837417
0.094,0.58340322352357
0.094,0.58340322352357
0.094,0.58340322352357
0.094,0.58340322352357
0.094,0.58340322352357
0.094,0.58340322352357
0.096,0.586271495923155
0.096,0.586271495923155
0.098,0.588765330334473
0.098,0.588765330334473
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.16,0.599999747294356
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.176,0.600722867981218
0.178,0.613714878705809
0.178,0.613714878705809
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.256,0.625036707468887
0.258,0.626207068287589
0.258,0.626207068287589
0.26,0.634640966990558
0.26,0.634640966990558
0.266,0.635312885006293
0.266,0.635312885006293
0.266,0.635312885006293
0.266,0.635312885006293
0.266,0.635312885006293
0.266,0.635312885006293
0.268,0.636180169326045
0.268,0.636180169326045
0.272,0.651861862928125
0.272,0.651861862928125
0.272,0.651861862928125
0.272,0.651861862928125
0.274,0.682969761160224
0.274,0.682969761160224
0.276,0.684261251291899
0.276,0.684261251291899
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.284,0.685516074944274
0.286,0.686886273025454
0.286,0.686886273025454
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.33,0.687644842518175
0.332,0.688630845169112
0.332,0.688630845169112
0.334,0.689999670413627
0.334,0.689999670413627
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.378,0.696049835948291
0.38,0.697647536893518
0.38,0.697647536893518
0.382,0.698688503616152
0.382,0.698688503616152
0.384,0.698764314739623
0.384,0.698764314739623
0.386,0.69999967823451
0.386,0.69999967823451
0.388,0.699999803314346
0.388,0.699999803314346
0.394,0.699999811653117
0.394,0.699999811653117
0.394,0.699999811653117
0.394,0.699999811653117
0.394,0.699999811653117
0.394,0.699999811653117
0.396,0.703633880156917
0.396,0.703633880156917
0.4,0.70841694455044
0.4,0.70841694455044
0.4,0.70841694455044
0.4,0.70841694455044
0.402,0.713406266140485
0.402,0.713406266140485
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.468,0.714895873121167
0.47,0.722296553510087
0.47,0.722296553510087
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.5,0.724999927626441
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.53,0.724999955050937
0.534,0.725000400133421
0.534,0.725000400133421
0.534,0.725000400133421
0.534,0.725000400133421
0.536,0.725212855461398
0.536,0.725212855461398
0.54,0.733198187725374
0.54,0.733198187725374
0.54,0.733198187725374
0.54,0.733198187725374
0.542,0.743401848237655
0.542,0.743401848237655
0.544,0.746988879678748
0.544,0.746988879678748
0.546,0.749999872643486
0.546,0.749999872643486
0.55,0.750000098414795
0.55,0.750000098414795
0.55,0.750000098414795
0.55,0.750000098414795
0.552,0.754171255894577
0.552,0.754171255894577
0.556,0.759255068266148
0.556,0.759255068266148
0.556,0.759255068266148
0.556,0.759255068266148
0.558,0.763371860987094
0.558,0.763371860987094
0.56,0.767500024033624
0.56,0.767500024033624
0.564,0.767500545190691
0.564,0.767500545190691
0.564,0.767500545190691
0.564,0.767500545190691
0.566,0.770568159599205
0.566,0.770568159599205
0.568,0.772499901829721
0.568,0.772499901829721
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.584,0.774998874355741
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.608,0.775000026794992
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.624,0.775000047631458
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.676,0.775000641519155
0.678,0.777300362103086
0.678,0.777300362103086
0.68,0.778847973338196
0.68,0.778847973338196
0.682,0.783945204021534
0.682,0.783945204021534
0.684,0.786094097947738
0.684,0.786094097947738
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.692,0.786688552438799
0.694,0.793719184416388
0.694,0.793719184416388
0.696,0.797498452788795
0.696,0.797498452788795
0.698,0.797500870354972
0.698,0.797500870354972
0.7,0.799998294807191
0.7,0.799998294807191
0.702,0.803509136805717
0.702,0.803509136805717
0.704,0.814383477086934
0.704,0.814383477086934
0.706,0.815449059123209
0.706,0.815449059123209
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.762,0.820738460999829
0.764,0.822500530577338
0.764,0.822500530577338
0.77,0.824929639771034
0.77,0.824929639771034
0.77,0.824929639771034
0.77,0.824929639771034
0.77,0.824929639771034
0.77,0.824929639771034
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.786,0.825000468182302
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.858,0.826571702902258
0.86,0.837500006942285
0.86,0.837500006942285
0.862,0.844974884724556
0.862,0.844974884724556
0.866,0.846709809779928
0.866,0.846709809779928
0.866,0.846709809779928
0.866,0.846709809779928
0.868,0.847019682704811
0.868,0.847019682704811
0.87,0.849999953991117
0.87,0.849999953991117
0.872,0.850000092832972
0.872,0.850000092832972
0.874,0.850001075594603
0.874,0.850001075594603
0.876,0.850514478460723
0.876,0.850514478460723
0.878,0.850571632419362
0.878,0.850571632419362
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.906,0.854677495142236
0.908,0.855503788035857
0.908,0.855503788035857
0.91,0.862177918150486
0.91,0.862177918150486
0.912,0.864999822060809
0.912,0.864999822060809
0.914,0.865691449278796
0.914,0.865691449278796
0.916,0.86799015232877
0.916,0.86799015232877
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.922,0.87032020450921
0.924,0.872499909055868
0.924,0.872499909055868
0.928,0.874999963628842
0.928,0.874999963628842
0.928,0.874999963628842
0.928,0.874999963628842
0.93,0.87500001664597
0.93,0.87500001664597
0.932,0.890753290667147
0.932,0.890753290667147
0.934,0.894436004800409
0.934,0.894436004800409
0.936,0.895056938667556
0.936,0.895056938667556
0.94,0.897115538166098
0.94,0.897115538166098
0.94,0.897115538166098
0.94,0.897115538166098
0.942,0.897499777090217
0.942,0.897499777090217
0.946,0.899999750472911
0.946,0.899999750472911
0.946,0.899999750472911
0.946,0.899999750472911
0.948,0.900000171380526
0.948,0.900000171380526
0.95,0.903989384530244
0.95,0.903989384530244
0.952,0.912499963530315
0.952,0.912499963530315
0.954,0.914573686364352
0.954,0.914573686364352
0.956,0.917967574225913
0.956,0.917967574225913
0.958,0.920602862956185
0.958,0.920602862956185
0.96,0.922500218560922
0.96,0.922500218560922
0.964,0.923919482099411
0.964,0.923919482099411
0.964,0.923919482099411
0.964,0.923919482099411
0.966,0.924999805235211
0.966,0.924999805235211
0.968,0.925000029052893
0.968,0.925000029052893
0.97,0.925000069391242
0.97,0.925000069391242
0.972,0.925000224896819
0.972,0.925000224896819
0.974,0.925141371611864
0.974,0.925141371611864
0.98,0.928255353105838
0.98,0.928255353105838
0.98,0.928255353105838
0.98,0.928255353105838
0.98,0.928255353105838
0.98,0.928255353105838
0.982,0.937500140331982
0.982,0.937500140331982
0.986,0.949999894748731
0.986,0.949999894748731
0.986,0.949999894748731
0.986,0.949999894748731
0.988,0.949999993563125
0.988,0.949999993563125
0.99,0.949999993763988
0.99,0.949999993763988
0.994,0.950000103904169
0.994,0.950000103904169
0.994,0.950000103904169
0.994,0.950000103904169
0.996,0.96488912820488
0.996,0.96488912820488
0.998,0.972499975879938
0.998,0.972499975879938
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-low_qoe-lp_old_median_K40_C100Mbps.csv <==
cdf,qoe
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.026,0.558152791270092
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.088,0.599999747294356
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.104,0.600722867981218
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.184,0.613714878705809
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.2,0.625000135235841
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.282,0.625036707468887
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.298,0.635312885006293
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.402,0.650000146414601
0.408,0.660636055689908
0.408,0.660636055689908
0.408,0.660636055689908
0.408,0.660636055689908
0.408,0.660636055689908
0.408,0.660636055689908
0.41,0.681139248522782
0.41,0.681139248522782
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.468,0.687644842518175
0.47,0.688630845169112
0.47,0.688630845169112
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.528,0.696049835948291
0.53,0.697647536893518
0.53,0.697647536893518
0.534,0.700000236870023
0.534,0.700000236870023
0.534,0.700000236870023
0.534,0.700000236870023
0.536,0.705906299332634
0.536,0.705906299332634
0.544,0.70841694455044
0.544,0.70841694455044
0.544,0.70841694455044
0.544,0.70841694455044
0.544,0.70841694455044
0.544,0.70841694455044
0.544,0.70841694455044
0.544,0.70841694455044
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.602,0.714895873121167
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.636,0.724999927626441
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.666,0.724999955050937
0.668,0.740168824296985
0.668,0.740168824296985
0.67,0.743401848237655
0.67,0.743401848237655
0.672,0.754171255894577
0.672,0.754171255894577
0.676,0.759255068266148
0.676,0.759255068266148
0.676,0.759255068266148
0.676,0.759255068266148
0.678,0.767219551415513
0.678,0.767219551415513
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.714,0.774998874355741
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.74,0.775000026794992
0.742,0.783945204021534
0.742,0.783945204021534
0.746,0.786094097947738
0.746,0.786094097947738
0.746,0.786094097947738
0.746,0.786094097947738
0.754,0.786688552438799
0.754,0.786688552438799
0.754,0.786688552438799
0.754,0.786688552438799
0.754,0.786688552438799
0.754,0.786688552438799
0.754,0.786688552438799
0.754,0.786688552438799
0.756,0.796099015947677
0.756,0.796099015947677
0.758,0.813988358227031
0.758,0.813988358227031
0.76,0.814383477086934
0.76,0.814383477086934
0.766,0.824929639771034
0.766,0.824929639771034
0.766,0.824929639771034
0.766,0.824929639771034
0.766,0.824929639771034
0.766,0.824929639771034
0.768,0.824998634349905
0.768,0.824998634349905
0.77,0.825000196342215
0.77,0.825000196342215
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.846,0.826571702902258
0.848,0.837500006942285
0.848,0.837500006942285
0.85,0.849999953991117
0.85,0.849999953991117
0.854,0.85000001270799
0.854,0.85000001270799
0.854,0.85000001270799
0.854,0.85000001270799
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.878,0.850000092832972
0.884,0.850514478460723
0.884,0.850514478460723
0.884,0.850514478460723
0.884,0.850514478460723
0.884,0.850514478460723
0.884,0.850514478460723
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.918,0.850571632419362
0.922,0.855503788035857
0.922,0.855503788035857
0.922,0.855503788035857
0.922,0.855503788035857
0.924,0.862177918150486
0.924,0.862177918150486
0.926,0.865945354348515
0.926,0.865945354348515
0.932,0.87032020450921
0.932,0.87032020450921
0.932,0.87032020450921
0.932,0.87032020450921
0.932,0.87032020450921
0.932,0.87032020450921
0.934,0.878764629635885
0.934,0.878764629635885
0.936,0.890753290667147
0.936,0.890753290667147
0.938,0.894436004800409
0.938,0.894436004800409
0.942,0.895056938667556
0.942,0.895056938667556
0.942,0.895056938667556
0.942,0.895056938667556
0.946,0.897115538166098
0.946,0.897115538166098
0.946,0.897115538166098
0.946,0.897115538166098
0.95,0.899999750472911
0.95,0.899999750472911
0.95,0.899999750472911
0.95,0.899999750472911
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.964,0.900000161537853
0.966,0.900000171380526
0.966,0.900000171380526
0.968,0.903989384530244
0.968,0.903989384530244
0.97,0.912499963530315
0.97,0.912499963530315
0.972,0.917557003506306
0.972,0.917557003506306
0.974,0.920602862956185
0.974,0.920602862956185
0.978,0.923919482099411
0.978,0.923919482099411
0.978,0.923919482099411
0.978,0.923919482099411
0.98,0.925000029052893
0.98,0.925000029052893
0.982,0.925141371611864
0.982,0.925141371611864
0.988,0.928255353105838
0.988,0.928255353105838
0.988,0.928255353105838
0.988,0.928255353105838
0.988,0.928255353105838
0.988,0.928255353105838
0.99,0.932499980949326
0.99,0.932499980949326
0.992,0.949999993763988
0.992,0.949999993763988
0.996,0.950000103904169
0.996,0.950000103904169
0.996,0.950000103904169
0.996,0.950000103904169
0.998,0.96488912820488
0.998,0.96488912820488
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-low_qoe-microsoft.csv <==
cdf,qoe
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.08,0.562703970229259
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.104,0.584610865059994
0.114,0.614108587538725
0.114,0.614108587538725
0.114,0.614108587538725
0.114,0.614108587538725
0.114,0.614108587538725
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.156,0.649614761948307
0.158,0.657216877804956
0.162,0.668436719684764
0.162,0.668436719684764
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.202,0.670528048322148
0.204,0.729443530977955
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.23,0.739493111908855
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.264,0.751189762158999
0.268,0.752790816021923
0.268,0.752790816021923
0.282,0.754268338701153
0.282,0.754268338701153
0.282,0.754268338701153
0.282,0.754268338701153
0.282,0.754268338701153
0.282,0.754268338701153
0.282,0.754268338701153
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.36,0.776255704602433
0.364,0.777472083616375
0.364,0.777472083616375
0.366,0.780079834349662
0.384,0.818291311773898
0.384,0.818291311773898
0.384,0.818291311773898
0.384,0.818291311773898
0.384,0.818291311773898
0.384,0.818291311773898
0.384,0.818291311773898
0.384,0.818291311773898
0.384,0.818291311773898
0.392,0.83086182809687
0.392,0.83086182809687
0.392,0.83086182809687
0.392,0.83086182809687
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.458,0.836342522169512
0.46,0.847823693952997
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.544,0.848258252338669
0.546,0.856886626102557
0.55,0.864196422087727
0.55,0.864196422087727
0.552,0.873967612919426
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.602,0.876416355730212
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.636,0.881156729696218
0.64,0.881841844845345
0.64,0.881841844845345
0.658,0.882444676969249
0.658,0.882444676969249
0.658,0.882444676969249
0.658,0.882444676969249
0.658,0.882444676969249
0.658,0.882444676969249
0.658,0.882444676969249
0.658,0.882444676969249
0.658,0.882444676969249
0.66,0.892509337440668
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.73,0.893406777309669
0.734,0.895313073014199
0.734,0.895313073014199
0.742,0.897426124674223
0.742,0.897426124674223
0.742,0.897426124674223
0.742,0.897426124674223
0.744,0.89875950533559
0.76,0.903409406773803
0.76,0.903409406773803
0.76,0.903409406773803
0.76,0.903409406773803
0.76,0.903409406773803
0.76,0.903409406773803
0.76,0.903409406773803
0.76,0.903409406773803
0.764,0.905694725687376
0.764,0.905694725687376
0.768,0.906940748688589
0.768,0.906940748688589
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.862,0.909427945767155
0.87,0.910770773095624
0.87,0.910770773095624
0.87,0.910770773095624
0.87,0.910770773095624
0.872,0.920986719318523
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.928,0.931277900898776
0.932,0.933341021658214
0.932,0.933341021658214
0.934,0.933609996431502
0.936,0.934720238449303
0.938,0.935659111951304
0.94,0.936742119873026
0.942,0.937530493191764
0.948,0.942084158469059
0.948,0.942084158469059
0.948,0.942084158469059
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.99,0.945463681370838
0.992,0.953868641696721
0.994,0.961705427343462
0.996,0.967387763240621
0.998,0.970705237690494
1,0.990285572488605


==> simulations/user-cdf-low_qoe-netflix.csv <==
cdf,qoe
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.034,0.275863424768946
0.04,0.352565636389938
0.04,0.352565636389938
0.04,0.352565636389938
0.046,0.361088104347826
0.046,0.361088104347826
0.046,0.361088104347826
0.062,0.390179221358418
0.062,0.390179221358418
0.062,0.390179221358418
0.062,0.390179221358418
0.062,0.390179221358418
0.062,0.390179221358418
0.062,0.390179221358418
0.062,0.390179221358418
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.088,0.390852366338998
0.09,0.436565426849365
0.092,0.445087894807253
0.102,0.4544212048583
0.102,0.4544212048583
0.102,0.4544212048583
0.102,0.4544212048583
0.102,0.4544212048583
0.104,0.460511209371514
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.172,0.47010194973336
0.178,0.52173811010453
0.178,0.52173811010453
0.178,0.52173811010453
0.186,0.546343360958239
0.186,0.546343360958239
0.186,0.546343360958239
0.186,0.546343360958239
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.216,0.552353582151505
0.22,0.553543738236808
0.22,0.553543738236808
0.222,0.555282306978131
0.226,0.557077696918172
0.226,0.557077696918172
0.228,0.557360739138055
0.23,0.562703970229259
0.232,0.564542509027721
0.236,0.564746791116439
0.236,0.564746791116439
0.24,0.576959698395089
0.24,0.576959698395089
0.242,0.579618201105942
0.244,0.585590623793998
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.274,0.595906529905244
0.278,0.629799366954472
0.278,0.629799366954472
0.292,0.63356523773772
0.292,0.63356523773772
0.292,0.63356523773772
0.292,0.63356523773772
0.292,0.63356523773772
0.292,0.63356523773772
0.292,0.63356523773772
0.302,0.634818778978597
0.302,0.634818778978597
0.302,0.634818778978597
0.302,0.634818778978597
0.302,0.634818778978597
0.308,0.640191011656275
0.308,0.640191011656275
0.308,0.640191011656275
0.324,0.642828705496517
0.324,0.642828705496517
0.324,0.642828705496517
0.324,0.642828705496517
0.324,0.642828705496517
0.324,0.642828705496517
0.324,0.642828705496517
0.324,0.642828705496517
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.35,0.648923826729903
0.352,0.653930768027801
0.356,0.656054322366602
0.356,0.656054322366602
0.358,0.662887374365578
0.362,0.667631331898142
0.362,0.667631331898142
0.364,0.668279184527929
0.372,0.675600754341797
0.372,0.675600754341797
0.372,0.675600754341797
0.372,0.675600754341797
0.374,0.695393837699476
0.378,0.697348989050919
0.378,0.697348989050919
0.38,0.703363260143131
0.382,0.712981613596603
0.388,0.714324376525221
0.388,0.714324376525221
0.388,0.714324376525221
0.394,0.720099145470681
0.394,0.720099145470681
0.394,0.720099145470681
0.4,0.722823185065967
0.4,0.722823185065967
0.4,0.722823185065967
0.402,0.743231956067392
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.438,0.750265710990357
0.442,0.751189762158999
0.442,0.751189762158999
0.45,0.751608813997326
0.45,0.751608813997326
0.45,0.751608813997326
0.45,0.751608813997326
0.454,0.757762645927042
0.454,0.757762645927042
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.48,0.774492165133112
0.488,0.774502162443528
0.488,0.774502162443528
0.488,0.774502162443528
0.488,0.774502162443528
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.516,0.777348263673633
0.524,0.781582898977047
0.524,0.781582898977047
0.524,0.781582898977047
0.524,0.781582898977047
0.534,0.791575958030218
0.534,0.791575958030218
0.534,0.791575958030218
0.534,0.791575958030218
0.534,0.791575958030218
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.562,0.799662850224713
0.564,0.800882042787379
0.566,0.801384491243056
0.572,0.801796986935859
0.572,0.801796986935859
0.572,0.801796986935859
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.622,0.802034113237097
0.626,0.804410410985777
0.626,0.804410410985777
0.63,0.807064355715578
0.63,0.807064355715578
0.632,0.810048275971172
0.636,0.811956328837842
0.636,0.811956328837842
0.638,0.81404938848208
0.65,0.81533115437793
0.65,0.81533115437793
0.65,0.81533115437793
0.65,0.81533115437793
0.65,0.81533115437793
0.65,0.81533115437793
0.652,0.817843762677032
0.658,0.818443524708586
0.658,0.818443524708586
0.658,0.818443524708586
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.69,0.825941036141923
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.728,0.828556875626273
0.73,0.835228383932719
0.734,0.842227581806364
0.734,0.842227581806364
0.744,0.848998566861871
0.744,0.848998566861871
0.744,0.848998566861871
0.744,0.848998566861871
0.744,0.848998566861871
0.764,0.85354780690039
0.764,0.85354780690039
0.764,0.85354780690039
0.764,0.85354780690039
0.764,0.85354780690039
0.764,0.85354780690039
0.764,0.85354780690039
0.764,0.85354780690039
0.764,0.85354780690039
0.764,0.85354780690039
0.766,0.861731733027216
0.77,0.862648268871032
0.77,0.862648268871032
0.784,0.864175856975424
0.784,0.864175856975424
0.784,0.864175856975424
0.784,0.864175856975424
0.784,0.864175856975424
0.784,0.864175856975424
0.784,0.864175856975424
0.786,0.865680692783633
0.788,0.867028791215104
0.79,0.873362306616918
0.792,0.876416355730212
0.794,0.88024235312854
0.798,0.881156729696218
0.798,0.881156729696218
0.802,0.881514265273354
0.802,0.881514265273354
0.804,0.882606632769671
0.806,0.885985961690483
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.886,0.887138365849013
0.888,0.888836315749235
0.89,0.889303860887763
0.894,0.892265593334067
0.894,0.892265593334067
0.896,0.893119927449347
0.898,0.893709015729149
0.9,0.894948338620247
0.902,0.896883085893342
0.91,0.898154263821326
0.91,0.898154263821326
0.91,0.898154263821326
0.91,0.898154263821326
0.916,0.904099602363179
0.916,0.904099602363179
0.916,0.904099602363179
0.92,0.905944411617277
0.92,0.905944411617277
0.93,0.905984184198086
0.93,0.905984184198086
0.93,0.905984184198086
0.93,0.905984184198086
0.93,0.905984184198086
0.936,0.906300789928929
0.936,0.906300789928929
0.936,0.906300789928929
0.938,0.914462199754607
0.94,0.917092364275495
0.95,0.917648876715854
0.95,0.917648876715854
0.95,0.917648876715854
0.95,0.917648876715854
0.95,0.917648876715854
0.952,0.91896663873349
0.954,0.92157255262752
0.956,0.926176526346441
0.96,0.927965537191031
0.96,0.927965537191031
0.97,0.931277900898776
0.97,0.931277900898776
0.97,0.931277900898776
0.97,0.931277900898776
0.97,0.931277900898776
0.972,0.932857930635701
0.974,0.937587546317553
0.978,0.940188859491828
0.978,0.940188859491828
0.98,0.940648944191288
0.982,0.940765879252788
0.988,0.944465405775994
0.988,0.944465405775994
0.988,0.944465405775994
0.99,0.947369902620375
0.992,0.954966600518183
0.994,0.965762410835596
0.996,0.966375845354636
0.998,0.968603916540459
1,0.985123705272116


==> simulations/user-cdf-median_qoe-apple.csv <==
cdf,qoe
0.004,0.390179221358418
0.004,0.390179221358418
0.014,0.501485642874543
0.014,0.501485642874543
0.014,0.501485642874543
0.014,0.501485642874543
0.014,0.501485642874543
0.02,0.552353582151505
0.02,0.552353582151505
0.02,0.552353582151505
0.022,0.614108587538725
0.028,0.620848167691222
0.028,0.620848167691222
0.028,0.620848167691222
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.056,0.629084266105054
0.058,0.634818778978597
0.06,0.650781934023704
0.078,0.66232230038432
0.078,0.66232230038432
0.078,0.66232230038432
0.078,0.66232230038432
0.078,0.66232230038432
0.078,0.66232230038432
0.078,0.66232230038432
0.078,0.66232230038432
0.078,0.66232230038432
0.082,0.675171184688952
0.082,0.675171184688952
0.084,0.682841070819931
0.094,0.687455280508682
0.094,0.687455280508682
0.094,0.687455280508682
0.094,0.687455280508682
0.094,0.687455280508682
0.102,0.697120185205129
0.102,0.697120185205129
0.102,0.697120185205129
0.102,0.697120185205129
0.104,0.700464001020442
0.124,0.703359841255542
0.124,0.703359841255542
0.124,0.703359841255542
0.124,0.703359841255542
0.124,0.703359841255542
0.124,0.703359841255542
0.124,0.703359841255542
0.124,0.703359841255542
0.124,0.703359841255542
0.124,0.703359841255542
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.172,0.70900160802224
0.174,0.72834046516138
0.176,0.737690775647307
0.182,0.754268338701153
0.182,0.754268338701153
0.182,0.754268338701153
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.214,0.772021710039072
0.23,0.772346130049549
0.23,0.772346130049549
0.23,0.772346130049549
0.23,0.772346130049549
0.23,0.772346130049549
0.23,0.772346130049549
0.23,0.772346130049549
0.23,0.772346130049549
0.24,0.774492165133112
0.24,0.774492165133112
0.24,0.774492165133112
0.24,0.774492165133112
0.24,0.774492165133112
0.248,0.777348263673633
0.248,0.777348263673633
0.248,0.777348263673633
0.248,0.777348263673633
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.27,0.780079834349662
0.278,0.807037942847465
0.278,0.807037942847465
0.278,0.807037942847465
0.278,0.807037942847465
0.292,0.807709503618722
0.292,0.807709503618722
0.292,0.807709503618722
0.292,0.807709503618722
0.292,0.807709503618722
0.292,0.807709503618722
0.292,0.807709503618722
0.298,0.814421762563209
0.298,0.814421762563209
0.298,0.814421762563209
0.306,0.828556875626273
0.306,0.828556875626273
0.306,0.828556875626273
0.306,0.828556875626273
0.308,0.841397402684023
0.312,0.845375635099522
0.312,0.845375635099522
0.332,0.848673854523039
0.332,0.848673854523039
0.332,0.848673854523039
0.332,0.848673854523039
0.332,0.848673854523039
0.332,0.848673854523039
0.332,0.848673854523039
0.332,0.848673854523039
0.332,0.848673854523039
0.332,0.848673854523039
0.336,0.849629435593829
0.336,0.849629435593829
0.338,0.849712071884716
0.342,0.865453245988898
0.342,0.865453245988898
0.352,0.870867268143159
0.352,0.870867268143159
0.352,0.870867268143159
0.352,0.870867268143159
0.352,0.870867268143159
0.354,0.874117878741729
0.366,0.874219709606917
0.366,0.874219709606917
0.366,0.874219709606917
0.366,0.874219709606917
0.366,0.874219709606917
0.366,0.874219709606917
0.384,0.879370804640666
0.384,0.879370804640666
0.384,0.879370804640666
0.384,0.879370804640666
0.384,0.879370804640666
0.384,0.879370804640666
0.384,0.879370804640666
0.384,0.879370804640666
0.384,0.879370804640666
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.412,0.879719189434014
0.416,0.881001339558283
0.416,0.881001339558283
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.45,0.882810780851859
0.452,0.883437541424963
0.468,0.883542312769177
0.468,0.883542312769177
0.468,0.883542312769177
0.468,0.883542312769177
0.468,0.883542312769177
0.468,0.883542312769177
0.468,0.883542312769177
0.468,0.883542312769177
0.48,0.892655373243009
0.48,0.892655373243009
0.48,0.892655373243009
0.48,0.892655373243009
0.48,0.892655373243009
0.48,0.892655373243009
0.482,0.894277898495975
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.506,0.895313073014199
0.516,0.909184992351285
0.516,0.909184992351285
0.516,0.909184992351285
0.516,0.909184992351285
0.516,0.909184992351285
0.518,0.910770773095624
0.524,0.912885379154201
0.524,0.912885379154201
0.524,0.912885379154201
0.526,0.914180945506217
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.556,0.915878632336193
0.574,0.918405140149495
0.574,0.918405140149495
0.574,0.918405140149495
0.574,0.918405140149495
0.574,0.918405140149495
0.574,0.918405140149495
0.574,0.918405140149495
0.574,0.918405140149495
0.574,0.918405140149495
0.576,0.924855623108011
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.604,0.926811897549891
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.634,0.927448025691497
0.636,0.92968820868451
0.642,0.931928391677523
0.642,0.931928391677523
0.642,0.931928391677523
0.646,0.932275863502808
0.646,0.932275863502808
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.67,0.935706517769424
0.674,0.938163043322967
0.674,0.938163043322967
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.7,0.940526253864736
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.742,0.942084158469059
0.76,0.948673094669423
0.76,0.948673094669423
0.76,0.948673094669423
0.76,0.948673094669423
0.76,0.948673094669423
0.76,0.948673094669423
0.76,0.948673094669423
0.76,0.948673094669423
0.76,0.948673094669423
0.778,0.948763347885683
0.778,0.948763347885683
0.778,0.948763347885683
0.778,0.948763347885683
0.778,0.948763347885683
0.778,0.948763347885683
0.778,0.948763347885683
0.778,0.948763347885683
0.778,0.948763347885683
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.818,0.949514189096043
0.82,0.951698813319417
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.858,0.952442703163738
0.864,0.954481196637998
0.864,0.954481196637998
0.864,0.954481196637998
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.894,0.954913445687913
0.902,0.962225297511528
0.902,0.962225297511528
0.902,0.962225297511528
0.902,0.962225297511528
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.924,0.963300476774946
0.94,0.971075875470457
0.94,0.971075875470457
0.94,0.971075875470457
0.94,0.971075875470457
0.94,0.971075875470457
0.94,0.971075875470457
0.94,0.971075875470457
0.94,0.971075875470457
0.952,0.975777500353634
0.952,0.975777500353634
0.952,0.975777500353634
0.952,0.975777500353634
0.952,0.975777500353634
0.952,0.975777500353634
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.98,0.978002367387992
0.982,0.983322756566226
0.996,0.985793481644685
0.996,0.985793481644685
0.996,0.985793481644685
0.996,0.985793481644685
0.996,0.985793481644685
0.996,0.985793481644685
0.996,0.985793481644685
1,0.988754234601652
1,0.988754234601652


==> simulations/user-cdf-median_qoe-lp_new_K100_C100Mbps.csv <==
cdf,qoe
0.004,0.414431270421136
0.004,0.414431270421136
0.008,0.435449628259412
0.008,0.435449628259412
0.01,0.439308282685977
0.012,0.480106601026598
0.02,0.498181889821842
0.02,0.498181889821842
0.02,0.498181889821842
0.02,0.498181889821842
0.022,0.513983868321248
0.024,0.530687227248743
0.028,0.563192564675643
0.028,0.563192564675643
0.03,0.594495351447757
0.036,0.599999370787847
0.036,0.599999370787847
0.036,0.599999370787847
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.098,0.599999747294356
0.1,0.599999878732713
0.104,0.600000896236619
0.104,0.600000896236619
0.114,0.600004219714007
0.114,0.600004219714007
0.114,0.600004219714007
0.114,0.600004219714007
0.114,0.600004219714007
0.116,0.609766029458322
0.118,0.631857482213023
0.12,0.639939571612908
0.126,0.649999843152627
0.126,0.649999843152627
0.126,0.649999843152627
0.132,0.650000085720236
0.132,0.650000085720236
0.132,0.650000085720236
0.136,0.650000494654246
0.136,0.650000494654246
0.138,0.650000566553321
0.14,0.662499876067561
0.142,0.663108660262176
0.148,0.669390553751263
0.148,0.669390553751263
0.148,0.669390553751263
0.152,0.674999666414886
0.152,0.674999666414886
0.156,0.683938671745597
0.156,0.683938671745597
0.158,0.687499951642454
0.168,0.687798665389577
0.168,0.687798665389577
0.168,0.687798665389577
0.168,0.687798665389577
0.168,0.687798665389577
0.17,0.68818502787389
0.174,0.700000020273112
0.174,0.700000020273112
0.182,0.700000236870023
0.182,0.700000236870023
0.182,0.700000236870023
0.182,0.700000236870023
0.184,0.70000042133975
0.188,0.712350949589999
0.188,0.712350949589999
0.196,0.723485420910176
0.196,0.723485420910176
0.196,0.723485420910176
0.196,0.723485420910176
0.206,0.725000400133421
0.206,0.725000400133421
0.206,0.725000400133421
0.206,0.725000400133421
0.206,0.725000400133421
0.208,0.726227356965502
0.21,0.733323319363887
0.22,0.733576260408095
0.22,0.733576260408095
0.22,0.733576260408095
0.22,0.733576260408095
0.22,0.733576260408095
0.222,0.737499899584698
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.244,0.740103764341006
0.246,0.750000046564284
0.248,0.753035067003194
0.25,0.757447083964179
0.252,0.762499833560461
0.254,0.766911474378697
0.256,0.767030075124574
0.264,0.774999620556638
0.264,0.774999620556638
0.264,0.774999620556638
0.264,0.774999620556638
0.266,0.774999747387203
0.274,0.774999780954456
0.274,0.774999780954456
0.274,0.774999780954456
0.274,0.774999780954456
0.276,0.774999936598721
0.28,0.775000147634835
0.28,0.775000147634835
0.286,0.775000265352795
0.286,0.775000265352795
0.286,0.775000265352795
0.292,0.778847973338196
0.292,0.778847973338196
0.292,0.778847973338196
0.3,0.792366796984988
0.3,0.792366796984988
0.3,0.792366796984988
0.3,0.792366796984988
0.312,0.793719184416388
0.312,0.793719184416388
0.312,0.793719184416388
0.312,0.793719184416388
0.312,0.793719184416388
0.312,0.793719184416388
0.316,0.797371512031384
0.316,0.797371512031384
0.318,0.799998294807191
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.34,0.799999722496338
0.342,0.800000013409062
0.344,0.806671548844518
0.348,0.813610020583046
0.348,0.813610020583046
0.35,0.815449059123209
0.352,0.819623913272647
0.354,0.824999685200897
0.358,0.824999972585407
0.358,0.824999972585407
0.36,0.825000869416751
0.362,0.829288041462031
0.364,0.831805044140324
0.366,0.837500015027516
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.396,0.843859748946343
0.4,0.844953669672528
0.4,0.844953669672528
0.402,0.847019682704811
0.406,0.849999999531822
0.406,0.849999999531822
0.408,0.850000006716446
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.44,0.850000067697601
0.448,0.850001075594603
0.448,0.850001075594603
0.448,0.850001075594603
0.448,0.850001075594603
0.45,0.862177918150486
0.452,0.869727399420768
0.454,0.87032020450921
0.456,0.874999619675723
0.458,0.874999788820624
0.46,0.874999888310283
0.464,0.874999892829641
0.464,0.874999892829641
0.468,0.874999963628842
0.468,0.874999963628842
0.474,0.87500001664597
0.474,0.87500001664597
0.474,0.87500001664597
0.478,0.875000029508277
0.478,0.875000029508277
0.48,0.875000646520494
0.482,0.881315796500371
0.484,0.887499883559441
0.488,0.887499987049706
0.488,0.887499987049706
0.49,0.887499993800533
0.498,0.890753290667147
0.498,0.890753290667147
0.498,0.890753290667147
0.498,0.890753290667147
0.502,0.896929821847537
0.502,0.896929821847537
0.51,0.897115538166098
0.51,0.897115538166098
0.51,0.897115538166098
0.51,0.897115538166098
0.518,0.899999750472911
0.518,0.899999750472911
0.518,0.899999750472911
0.518,0.899999750472911
0.52,0.899999874704385
0.522,0.899999946112223
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.554,0.900000053397527
0.558,0.900000081269771
0.558,0.900000081269771
0.568,0.900000171380526
0.568,0.900000171380526
0.568,0.900000171380526
0.568,0.900000171380526
0.568,0.900000171380526
0.576,0.900000521540814
0.576,0.900000521540814
0.576,0.900000521540814
0.576,0.900000521540814
0.58,0.907336386383279
0.58,0.907336386383279
0.582,0.90942986692043
0.584,0.912499973033667
0.586,0.912685445635968
0.606,0.923919482099411
0.606,0.923919482099411
0.606,0.923919482099411
0.606,0.923919482099411
0.606,0.923919482099411
0.606,0.923919482099411
0.606,0.923919482099411
0.606,0.923919482099411
0.606,0.923919482099411
0.606,0.923919482099411
0.616,0.924999774686808
0.616,0.924999774686808
0.616,0.924999774686808
0.616,0.924999774686808
0.616,0.924999774686808
0.618,0.924999806168604
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.648,0.924999822515966
0.654,0.924999954596038
0.654,0.924999954596038
0.654,0.924999954596038
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.678,0.92499998631952
0.686,0.925000029052893
0.686,0.925000029052893
0.686,0.925000029052893
0.686,0.925000029052893
0.69,0.925000069391242
0.69,0.925000069391242
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.718,0.928255353105838
0.722,0.937499884225398
0.722,0.937499884225398
0.724,0.937499993761641
0.726,0.943398765747592
0.73,0.946572240655359
0.73,0.946572240655359
0.734,0.949999468866171
0.734,0.949999468866171
0.736,0.949999739737325
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.768,0.949999894748731
0.772,0.949999958470389
0.772,0.949999958470389
0.78,0.94999997294521
0.78,0.94999997294521
0.78,0.94999997294521
0.78,0.94999997294521
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.816,0.950000039943989
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.852,0.962499800619813
0.856,0.962500061565505
0.856,0.962500061565505
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.896,0.969944558091073
0.896,0.969944558091073
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.916,0.974999881425438
0.916,0.974999881425438
0.916,0.974999881425438
0.92,0.974999952237139
0.92,0.974999952237139
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-median_qoe-lp_new_K132_C100Mbps.csv <==
cdf,qoe
0.004,0.414431270421136
0.004,0.414431270421136
0.008,0.435449628259412
0.008,0.435449628259412
0.01,0.439308282685977
0.012,0.480106601026598
0.014,0.563826986221294
0.016,0.576474578593637
0.036,0.594495351447757
0.036,0.594495351447757
0.036,0.594495351447757
0.036,0.594495351447757
0.036,0.594495351447757
0.036,0.594495351447757
0.036,0.594495351447757
0.036,0.594495351447757
0.036,0.594495351447757
0.036,0.594495351447757
0.044,0.599999370787847
0.044,0.599999370787847
0.044,0.599999370787847
0.044,0.599999370787847
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.076,0.599999600025676
0.078,0.599999878732713
0.08,0.600004219714007
0.082,0.609747717450681
0.084,0.613714878705809
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.14,0.625000083453605
0.146,0.649999843152627
0.146,0.649999843152627
0.146,0.649999843152627
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.208,0.649999984087688
0.21,0.650002935743197
0.212,0.660860861132177
0.216,0.669323425232508
0.216,0.669323425232508
0.218,0.674999559412273
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.26,0.674999666414886
0.264,0.674999815377019
0.264,0.674999815377019
0.266,0.675002150546117
0.268,0.681815255791999
0.27,0.68818502787389
0.272,0.688630845169112
0.274,0.70000042133975
0.278,0.707499564216851
0.278,0.707499564216851
0.28,0.72192967448601
0.282,0.723841328340126
0.284,0.724999955050937
0.286,0.732505671091535
0.288,0.733576260408095
0.3,0.74940843792512
0.3,0.74940843792512
0.3,0.74940843792512
0.3,0.74940843792512
0.3,0.74940843792512
0.3,0.74940843792512
0.308,0.749999727484016
0.308,0.749999727484016
0.308,0.749999727484016
0.308,0.749999727484016
0.312,0.749999872643486
0.312,0.749999872643486
0.314,0.749999959945823
0.318,0.750000146688132
0.318,0.750000146688132
0.322,0.750000374554672
0.322,0.750000374554672
0.324,0.756876059403047
0.33,0.774999780954456
0.33,0.774999780954456
0.33,0.774999780954456
0.334,0.774999986677443
0.334,0.774999986677443
0.336,0.788860312294543
0.338,0.792366796984988
0.344,0.796099015947677
0.344,0.796099015947677
0.344,0.796099015947677
0.358,0.799999722496338
0.358,0.799999722496338
0.358,0.799999722496338
0.358,0.799999722496338
0.358,0.799999722496338
0.358,0.799999722496338
0.358,0.799999722496338
0.366,0.800000091871502
0.366,0.800000091871502
0.366,0.800000091871502
0.366,0.800000091871502
0.368,0.808482839178648
0.37,0.815449059123209
0.372,0.824999810535751
0.38,0.825000109072543
0.38,0.825000109072543
0.38,0.825000109072543
0.38,0.825000109072543
0.382,0.825000196342215
0.384,0.825000869416751
0.39,0.826571702902258
0.39,0.826571702902258
0.39,0.826571702902258
0.392,0.829288041462031
0.398,0.835268701179228
0.398,0.835268701179228
0.398,0.835268701179228
0.4,0.837499854972254
0.402,0.837499983557977
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.43,0.843859748946343
0.432,0.844824942403393
0.436,0.846153831011404
0.436,0.846153831011404
0.438,0.849999498933651
0.44,0.850000006716446
0.444,0.850000063447347
0.444,0.850000063447347
0.454,0.850000092832972
0.454,0.850000092832972
0.454,0.850000092832972
0.454,0.850000092832972
0.454,0.850000092832972
0.462,0.850001075594603
0.462,0.850001075594603
0.462,0.850001075594603
0.462,0.850001075594603
0.464,0.854218738079789
0.466,0.854381183627558
0.468,0.862177918150486
0.47,0.87032020450921
0.472,0.874999619675723
0.474,0.874999888310283
0.478,0.874999892829641
0.478,0.874999892829641
0.48,0.874999921652941
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.508,0.875000029508277
0.518,0.8750003718785
0.518,0.8750003718785
0.518,0.8750003718785
0.518,0.8750003718785
0.518,0.8750003718785
0.52,0.875000646520494
0.524,0.887499987049706
0.524,0.887499987049706
0.526,0.887499993800533
0.528,0.887500002922735
0.536,0.890753290667147
0.536,0.890753290667147
0.536,0.890753290667147
0.536,0.890753290667147
0.544,0.897115538166098
0.544,0.897115538166098
0.544,0.897115538166098
0.544,0.897115538166098
0.552,0.899999750472911
0.552,0.899999750472911
0.552,0.899999750472911
0.552,0.899999750472911
0.554,0.899999874704385
0.56,0.899999946112223
0.56,0.899999946112223
0.56,0.899999946112223
0.562,0.899999959062073
0.566,0.900000008358779
0.566,0.900000008358779
0.568,0.900000081269771
0.57,0.900000161537853
0.58,0.900000171380526
0.58,0.900000171380526
0.58,0.900000171380526
0.58,0.900000171380526
0.58,0.900000171380526
0.588,0.900000521540814
0.588,0.900000521540814
0.588,0.900000521540814
0.588,0.900000521540814
0.592,0.907336386383279
0.592,0.907336386383279
0.594,0.91057690795296
0.596,0.912499973033667
0.598,0.912500080771099
0.6,0.912685445635968
0.62,0.923919482099411
0.62,0.923919482099411
0.62,0.923919482099411
0.62,0.923919482099411
0.62,0.923919482099411
0.62,0.923919482099411
0.62,0.923919482099411
0.62,0.923919482099411
0.62,0.923919482099411
0.62,0.923919482099411
0.63,0.924999774686808
0.63,0.924999774686808
0.63,0.924999774686808
0.63,0.924999774686808
0.63,0.924999774686808
0.632,0.924999806168604
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.662,0.924999822515966
0.664,0.924999952118617
0.67,0.924999954596038
0.67,0.924999954596038
0.67,0.924999954596038
0.672,0.92499998631952
0.68,0.925000029052893
0.68,0.925000029052893
0.68,0.925000029052893
0.68,0.925000029052893
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.722,0.925000224896819
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.75,0.928255353105838
0.754,0.937499884225398
0.754,0.937499884225398
0.756,0.937499993761641
0.758,0.943398765747592
0.762,0.946572240655359
0.762,0.946572240655359
0.764,0.949999468866171
0.766,0.949999739737325
0.77,0.949999958470389
0.77,0.949999958470389
0.778,0.94999997294521
0.778,0.94999997294521
0.778,0.94999997294521
0.778,0.94999997294521
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.8,0.949999993563125
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.834,0.949999993763988
0.836,0.950000039943989
0.84,0.950000088566979
0.84,0.950000088566979
0.846,0.950000103904169
0.846,0.950000103904169
0.846,0.950000103904169
0.848,0.962499800619813
0.866,0.962878049395772
0.866,0.962878049395772
0.866,0.962878049395772
0.866,0.962878049395772
0.866,0.962878049395772
0.866,0.962878049395772
0.866,0.962878049395772
0.866,0.962878049395772
0.866,0.962878049395772
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.888,0.969944558091073
0.888,0.969944558091073
0.89,0.974999841428186
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.91,0.974999874728957
0.91,0.974999874728957
0.91,0.974999874728957
0.916,0.974999881425438
0.916,0.974999881425438
0.916,0.974999881425438
0.92,0.974999952237139
0.92,0.974999952237139
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-median_qoe-lp_new_K400_C100Mbps.csv <==
cdf,qoe
0.004,0.414431270421136
0.004,0.414431270421136
0.008,0.435449628259412
0.008,0.435449628259412
0.01,0.451743966004765
0.012,0.480106601026598
0.018,0.498181889821842
0.018,0.498181889821842
0.018,0.498181889821842
0.02,0.514639256649763
0.022,0.530687227248743
0.026,0.563192564675643
0.026,0.563192564675643
0.028,0.563826986221294
0.03,0.594495351447757
0.032,0.59724780793261
0.038,0.599999370787847
0.038,0.599999370787847
0.038,0.599999370787847
0.04,0.600000896236619
0.042,0.600004219714007
0.044,0.604448818138031
0.046,0.612518485943174
0.048,0.624999272284861
0.052,0.625036707468887
0.052,0.625036707468887
0.054,0.637499679002548
0.058,0.637518186951222
0.058,0.637518186951222
0.06,0.649999666433557
0.066,0.650000085720236
0.066,0.650000085720236
0.066,0.650000085720236
0.068,0.650000494654246
0.07,0.650000566553321
0.072,0.650002935743197
0.074,0.662499876067561
0.076,0.662500005693466
0.078,0.663108660262176
0.08,0.670633770097316
0.082,0.674999559412273
0.086,0.674999666414886
0.086,0.674999666414886
0.09,0.675000168234305
0.09,0.675000168234305
0.094,0.675000173230541
0.094,0.675000173230541
0.096,0.675002150546117
0.098,0.687499951642454
0.1,0.687500277823764
0.106,0.687798665389577
0.106,0.687798665389577
0.106,0.687798665389577
0.108,0.68818502787389
0.11,0.689442345364473
0.112,0.694721258282562
0.12,0.700000236870023
0.12,0.700000236870023
0.12,0.700000236870023
0.12,0.700000236870023
0.128,0.700000382416987
0.128,0.700000382416987
0.128,0.700000382416987
0.128,0.700000382416987
0.134,0.707499564216851
0.134,0.707499564216851
0.134,0.707499564216851
0.136,0.709819295928869
0.138,0.711338274902785
0.14,0.712500003015501
0.142,0.724999927626441
0.144,0.724999955050937
0.154,0.725000120194642
0.154,0.725000120194642
0.154,0.725000120194642
0.154,0.725000120194642
0.154,0.725000120194642
0.164,0.725000400133421
0.164,0.725000400133421
0.164,0.725000400133421
0.164,0.725000400133421
0.164,0.725000400133421
0.166,0.743077540987714
0.168,0.747708703580384
0.18,0.749999832800461
0.18,0.749999832800461
0.18,0.749999832800461
0.18,0.749999832800461
0.18,0.749999832800461
0.18,0.749999832800461
0.184,0.74999992654491
0.184,0.74999992654491
0.186,0.750000046564284
0.188,0.750000374554672
0.19,0.751541973148266
0.192,0.751641459061638
0.194,0.756876059403047
0.196,0.762499833560461
0.198,0.762499904621104
0.202,0.76250002009833
0.202,0.76250002009833
0.204,0.763371860987094
0.206,0.771109917162645
0.208,0.77188973248476
0.21,0.774998972183588
0.212,0.774999403548909
0.22,0.774999620556638
0.22,0.774999620556638
0.22,0.774999620556638
0.22,0.774999620556638
0.222,0.774999780954456
0.224,0.774999936598721
0.228,0.775000147634835
0.228,0.775000147634835
0.23,0.775000207396198
0.232,0.775000265352795
0.236,0.777917893295948
0.236,0.777917893295948
0.238,0.779735438467385
0.24,0.787499084715211
0.244,0.787500027828318
0.244,0.787500027828318
0.246,0.787500094706027
0.248,0.796099015947677
0.25,0.796183578231798
0.252,0.799998294807191
0.266,0.799999722496338
0.266,0.799999722496338
0.266,0.799999722496338
0.266,0.799999722496338
0.266,0.799999722496338
0.266,0.799999722496338
0.266,0.799999722496338
0.27,0.799999957915737
0.27,0.799999957915737
0.272,0.799999982015856
0.276,0.800000091871502
0.276,0.800000091871502
0.278,0.800000193095444
0.282,0.815449059123209
0.282,0.815449059123209
0.284,0.820224317723812
0.286,0.824999576324414
0.288,0.824999810535751
0.29,0.824999972585407
0.298,0.825000109072543
0.298,0.825000109072543
0.298,0.825000109072543
0.298,0.825000109072543
0.3,0.825000196342215
0.302,0.825000588051784
0.304,0.825000869416751
0.308,0.835268701179228
0.308,0.835268701179228
0.31,0.837499854972254
0.312,0.837499983557977
0.314,0.842634384438415
0.316,0.843650487678822
0.322,0.843859748946343
0.322,0.843859748946343
0.322,0.843859748946343
0.324,0.848444777500363
0.326,0.848692325935398
0.328,0.849999498933651
0.332,0.849999915289226
0.332,0.849999915289226
0.338,0.849999922576038
0.338,0.849999922576038
0.338,0.849999922576038
0.342,0.849999999531822
0.342,0.849999999531822
0.344,0.850000006716446
0.346,0.85000001270799
0.35,0.850000063447347
0.35,0.850000063447347
0.352,0.850000067697601
0.354,0.850000092832972
0.364,0.850000366976538
0.364,0.850000366976538
0.364,0.850000366976538
0.364,0.850000366976538
0.364,0.850000366976538
0.372,0.850001075594603
0.372,0.850001075594603
0.372,0.850001075594603
0.372,0.850001075594603
0.374,0.85219062566258
0.376,0.854381183627558
0.378,0.860261509364223
0.38,0.862500054739471
0.382,0.872272188017596
0.388,0.873636008393011
0.388,0.873636008393011
0.388,0.873636008393011
0.39,0.874999619675723
0.394,0.874999717121482
0.394,0.874999717121482
0.398,0.874999768600597
0.398,0.874999768600597
0.4,0.874999888310283
0.404,0.874999892829641
0.404,0.874999892829641
0.41,0.87500001664597
0.41,0.87500001664597
0.41,0.87500001664597
0.414,0.875000029508277
0.414,0.875000029508277
0.418,0.875000116124361
0.418,0.875000116124361
0.42,0.875000130896375
0.43,0.8750003718785
0.43,0.8750003718785
0.43,0.8750003718785
0.43,0.8750003718785
0.43,0.8750003718785
0.432,0.875000646520494
0.436,0.88749975570963
0.436,0.88749975570963
0.438,0.887499883559441
0.442,0.887499987049706
0.442,0.887499987049706
0.444,0.887499993800533
0.446,0.887500002922735
0.448,0.887500005470287
0.454,0.899999656269661
0.454,0.899999656269661
0.454,0.899999656269661
0.462,0.899999750472911
0.462,0.899999750472911
0.462,0.899999750472911
0.462,0.899999750472911
0.472,0.899999794297779
0.472,0.899999794297779
0.472,0.899999794297779
0.472,0.899999794297779
0.472,0.899999794297779
0.474,0.899999874704385
0.486,0.899999894816212
0.486,0.899999894816212
0.486,0.899999894816212
0.486,0.899999894816212
0.486,0.899999894816212
0.486,0.899999894816212
0.488,0.899999946112223
0.49,0.899999959062073
0.494,0.900000008358779
0.494,0.900000008358779
0.5,0.900000053397527
0.5,0.900000053397527
0.5,0.900000053397527
0.502,0.900000081269771
0.504,0.900000161537853
0.514,0.900000171380526
0.514,0.900000171380526
0.514,0.900000171380526
0.514,0.900000171380526
0.514,0.900000171380526
0.522,0.900000521540814
0.522,0.900000521540814
0.522,0.900000521540814
0.522,0.900000521540814
0.524,0.912499960227465
0.526,0.912499973033667
0.528,0.912499983077484
0.53,0.912500080771099
0.54,0.924999774686808
0.54,0.924999774686808
0.54,0.924999774686808
0.54,0.924999774686808
0.54,0.924999774686808
0.546,0.924999805235211
0.546,0.924999805235211
0.546,0.924999805235211
0.548,0.924999806168604
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.578,0.924999822515966
0.584,0.924999954596038
0.584,0.924999954596038
0.584,0.924999954596038
0.586,0.92499998631952
0.594,0.925000029052893
0.594,0.925000029052893
0.594,0.925000029052893
0.594,0.925000029052893
0.602,0.925000036775036
0.602,0.925000036775036
0.602,0.925000036775036
0.602,0.925000036775036
0.606,0.925000069391242
0.606,0.925000069391242
0.616,0.925000071338756
0.616,0.925000071338756
0.616,0.925000071338756
0.616,0.925000071338756
0.616,0.925000071338756
0.622,0.925000074917428
0.622,0.925000074917428
0.622,0.925000074917428
0.632,0.925000126157152
0.632,0.925000126157152
0.632,0.925000126157152
0.632,0.925000126157152
0.632,0.925000126157152
0.646,0.925000224896819
0.646,0.925000224896819
0.646,0.925000224896819
0.646,0.925000224896819
0.646,0.925000224896819
0.646,0.925000224896819
0.646,0.925000224896819
0.652,0.937499849991971
0.652,0.937499849991971
0.652,0.937499849991971
0.656,0.937499884225398
0.656,0.937499884225398
0.658,0.937499993761641
0.662,0.937500084390211
0.662,0.937500084390211
0.664,0.949999468866171
0.666,0.949999739737325
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.698,0.949999894748731
0.7,0.949999895064864
0.71,0.94999991771039
0.71,0.94999991771039
0.71,0.94999991771039
0.71,0.94999991771039
0.71,0.94999991771039
0.714,0.949999958470389
0.714,0.949999958470389
0.722,0.94999997294521
0.722,0.94999997294521
0.722,0.94999997294521
0.722,0.94999997294521
0.724,0.949999993563125
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.758,0.949999993763988
0.76,0.950000033500267
0.762,0.950000039943989
0.78,0.950000042623271
0.78,0.950000042623271
0.78,0.950000042623271
0.78,0.950000042623271
0.78,0.950000042623271
0.78,0.950000042623271
0.78,0.950000042623271
0.78,0.950000042623271
0.78,0.950000042623271
0.798,0.950000065958325
0.798,0.950000065958325
0.798,0.950000065958325
0.798,0.950000065958325
0.798,0.950000065958325
0.798,0.950000065958325
0.798,0.950000065958325
0.798,0.950000065958325
0.798,0.950000065958325
0.804,0.950000103904169
0.804,0.950000103904169
0.804,0.950000103904169
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.832,0.950000170893871
0.834,0.962499800619813
0.836,0.962499896219674
0.84,0.962500015300269
0.84,0.962500015300269
0.844,0.962500061565505
0.844,0.962500061565505
0.846,0.974999841428186
0.86,0.974999874080474
0.86,0.974999874080474
0.86,0.974999874080474
0.86,0.974999874080474
0.86,0.974999874080474
0.86,0.974999874080474
0.86,0.974999874080474
0.866,0.974999874728957
0.866,0.974999874728957
0.866,0.974999874728957
0.872,0.974999881425438
0.872,0.974999881425438
0.872,0.974999881425438
0.876,0.974999952237139
0.876,0.974999952237139
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.91,0.974999984894517
0.926,0.974999987977266
0.926,0.974999987977266
0.926,0.974999987977266
0.926,0.974999987977266
0.926,0.974999987977266
0.926,0.974999987977266
0.926,0.974999987977266
0.926,0.974999987977266
0.932,0.975000007715398
0.932,0.975000007715398
0.932,0.975000007715398
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.954,0.975000008848929
0.97,0.975000021916692
0.97,0.975000021916692
0.97,0.975000021916692
0.97,0.975000021916692
0.97,0.975000021916692
0.97,0.975000021916692
0.97,0.975000021916692
0.97,0.975000021916692
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.994,0.975000027071588
0.996,0.987500004424465
1,0.999999962848706
1,0.999999962848706


==> simulations/user-cdf-median_qoe-lp_new_K40_C100Mbps.csv <==
cdf,qoe
0.006,0.414431270421136
0.006,0.414431270421136
0.006,0.414431270421136
0.01,0.435449628259412
0.01,0.435449628259412
0.012,0.480106601026598
0.03,0.498181889821842
0.03,0.498181889821842
0.03,0.498181889821842
0.03,0.498181889821842
0.03,0.498181889821842
0.03,0.498181889821842
0.03,0.498181889821842
0.03,0.498181889821842
0.03,0.498181889821842
0.032,0.517724753496063
0.036,0.538900107750058
0.036,0.538900107750058
0.038,0.576512162789386
0.058,0.599999370787847
0.058,0.599999370787847
0.058,0.599999370787847
0.058,0.599999370787847
0.058,0.599999370787847
0.058,0.599999370787847
0.058,0.599999370787847
0.058,0.599999370787847
0.058,0.599999370787847
0.058,0.599999370787847
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.154,0.599999600025676
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.216,0.599999747294356
0.222,0.599999878732713
0.222,0.599999878732713
0.222,0.599999878732713
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.25,0.600000896236619
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.294,0.600004219714007
0.296,0.617293828319908
0.298,0.624999688290641
0.31,0.6380526684224
0.31,0.6380526684224
0.31,0.6380526684224
0.31,0.6380526684224
0.31,0.6380526684224
0.31,0.6380526684224
0.312,0.640428727807903
0.316,0.649999966738175
0.316,0.649999966738175
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.354,0.650000006021726
0.364,0.654842435756929
0.364,0.654842435756929
0.364,0.654842435756929
0.364,0.654842435756929
0.364,0.654842435756929
0.374,0.687644842518175
0.374,0.687644842518175
0.374,0.687644842518175
0.374,0.687644842518175
0.374,0.687644842518175
0.384,0.687798665389577
0.384,0.687798665389577
0.384,0.687798665389577
0.384,0.687798665389577
0.384,0.687798665389577
0.386,0.68818502787389
0.396,0.707499564216851
0.396,0.707499564216851
0.396,0.707499564216851
0.396,0.707499564216851
0.396,0.707499564216851
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.418,0.712350949589999
0.424,0.725000121848957
0.424,0.725000121848957
0.424,0.725000121848957
0.436,0.725000400133421
0.436,0.725000400133421
0.436,0.725000400133421
0.436,0.725000400133421
0.436,0.725000400133421
0.436,0.725000400133421
0.438,0.733323319363887
0.442,0.739785250502756
0.442,0.739785250502756
0.444,0.74409166134054
0.446,0.750000010345029
0.448,0.751641459061638
0.466,0.767219551415513
0.466,0.767219551415513
0.466,0.767219551415513
0.466,0.767219551415513
0.466,0.767219551415513
0.466,0.767219551415513
0.466,0.767219551415513
0.466,0.767219551415513
0.466,0.767219551415513
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.488,0.774999620556638
0.496,0.778847973338196
0.496,0.778847973338196
0.496,0.778847973338196
0.496,0.778847973338196
0.498,0.79342173234408
0.51,0.799998294807191
0.51,0.799998294807191
0.51,0.799998294807191
0.51,0.799998294807191
0.51,0.799998294807191
0.51,0.799998294807191
0.514,0.799999879765135
0.514,0.799999879765135
0.522,0.808482839178648
0.522,0.808482839178648
0.522,0.808482839178648
0.522,0.808482839178648
0.528,0.819623913272647
0.528,0.819623913272647
0.528,0.819623913272647
0.538,0.825000109072543
0.538,0.825000109072543
0.538,0.825000109072543
0.538,0.825000109072543
0.538,0.825000109072543
0.548,0.825000255037492
0.548,0.825000255037492
0.548,0.825000255037492
0.548,0.825000255037492
0.548,0.825000255037492
0.55,0.825820604767274
0.562,0.835268701179228
0.562,0.835268701179228
0.562,0.835268701179228
0.562,0.835268701179228
0.562,0.835268701179228
0.562,0.835268701179228
0.57,0.843859748946343
0.57,0.843859748946343
0.57,0.843859748946343
0.57,0.843859748946343
0.572,0.844675656346707
0.574,0.849999233093858
0.59,0.849999953991117
0.59,0.849999953991117
0.59,0.849999953991117
0.59,0.849999953991117
0.59,0.849999953991117
0.59,0.849999953991117
0.59,0.849999953991117
0.59,0.849999953991117
0.606,0.850000055091916
0.606,0.850000055091916
0.606,0.850000055091916
0.606,0.850000055091916
0.606,0.850000055091916
0.606,0.850000055091916
0.606,0.850000055091916
0.606,0.850000055091916
0.608,0.850000114528511
0.618,0.862177918150486
0.618,0.862177918150486
0.618,0.862177918150486
0.618,0.862177918150486
0.618,0.862177918150486
0.62,0.862500002755201
0.622,0.869727399420768
0.632,0.87032020450921
0.632,0.87032020450921
0.632,0.87032020450921
0.632,0.87032020450921
0.632,0.87032020450921
0.636,0.874999888310283
0.636,0.874999888310283
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.672,0.875000029508277
0.676,0.893048700124949
0.676,0.893048700124949
0.678,0.899287778807524
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.716,0.899999750472911
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.742,0.899999959062073
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.764,0.900000171380526
0.784,0.923919482099411
0.784,0.923919482099411
0.784,0.923919482099411
0.784,0.923919482099411
0.784,0.923919482099411
0.784,0.923919482099411
0.784,0.923919482099411
0.784,0.923919482099411
0.784,0.923919482099411
0.784,0.923919482099411
0.79,0.925000069391242
0.79,0.925000069391242
0.79,0.925000069391242
0.794,0.925000082572257
0.794,0.925000082572257
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.836,0.925000224896819
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.864,0.928255353105838
0.866,0.943398765747592
0.87,0.946572240655359
0.87,0.946572240655359
0.874,0.949999739737325
0.874,0.949999739737325
0.882,0.94999997294521
0.882,0.94999997294521
0.882,0.94999997294521
0.882,0.94999997294521
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.916,0.949999993763988
0.92,0.950000088566979
0.92,0.950000088566979
0.938,0.962878049395772
0.938,0.962878049395772
0.938,0.962878049395772
0.938,0.962878049395772
0.938,0.962878049395772
0.938,0.962878049395772
0.938,0.962878049395772
0.938,0.962878049395772
0.938,0.962878049395772
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.976,0.96488912820488
0.99,0.974999874080474
0.99,0.974999874080474
0.99,0.974999874080474
0.99,0.974999874080474
0.99,0.974999874080474
0.99,0.974999874080474
0.99,0.974999874080474
0.994,0.974999952237139
0.994,0.974999952237139
1,0.975000007715398
1,0.975000007715398
1,0.975000007715398


==> simulations/user-cdf-median_qoe-lp_old_avg_K100_C100Mbps.csv <==
cdf,qoe
0.004,0.483835459776238
0.004,0.483835459776238
0.004,0.483835459776238
0.004,0.483835459776238
0.008,0.600722867981218
0.008,0.600722867981218
0.008,0.600722867981218
0.008,0.600722867981218
0.01,0.608897757543348
0.01,0.608897757543348
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.034,0.673761164357681
0.034,0.673761164357681
0.036,0.676139014609622
0.036,0.676139014609622
0.038,0.685516074944274
0.038,0.685516074944274
0.042,0.686886273025454
0.042,0.686886273025454
0.042,0.686886273025454
0.042,0.686886273025454
0.044,0.687644842518175
0.044,0.687644842518175
0.052,0.688630845169112
0.052,0.688630845169112
0.052,0.688630845169112
0.052,0.688630845169112
0.052,0.688630845169112
0.052,0.688630845169112
0.052,0.688630845169112
0.052,0.688630845169112
0.054,0.701127862743631
0.054,0.701127862743631
0.056,0.701138427839329
0.056,0.701138427839329
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.096,0.713624880318151
0.096,0.713624880318151
0.096,0.713624880318151
0.096,0.713624880318151
0.096,0.713624880318151
0.096,0.713624880318151
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.118,0.726127275973339
0.118,0.726127275973339
0.118,0.726127275973339
0.118,0.726127275973339
0.118,0.726127275973339
0.118,0.726127275973339
0.118,0.726127275973339
0.118,0.726127275973339
0.12,0.726227356965502
0.12,0.726227356965502
0.124,0.738629671628527
0.124,0.738629671628527
0.124,0.738629671628527
0.124,0.738629671628527
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.142,0.740168824296985
0.142,0.740168824296985
0.144,0.751137846208595
0.144,0.751137846208595
0.146,0.753035067003194
0.146,0.753035067003194
0.148,0.75366165787826
0.148,0.75366165787826
0.152,0.759255068266148
0.152,0.759255068266148
0.152,0.759255068266148
0.152,0.759255068266148
0.158,0.763646020788664
0.158,0.763646020788664
0.158,0.763646020788664
0.158,0.763646020788664
0.158,0.763646020788664
0.158,0.763646020788664
0.16,0.766596546317645
0.16,0.766596546317645
0.162,0.76720878155467
0.162,0.76720878155467
0.166,0.767219551415513
0.166,0.767219551415513
0.166,0.767219551415513
0.166,0.767219551415513
0.168,0.769322820672651
0.168,0.769322820672651
0.176,0.774999620556638
0.176,0.774999620556638
0.176,0.774999620556638
0.176,0.774999620556638
0.176,0.774999620556638
0.176,0.774999620556638
0.176,0.774999620556638
0.176,0.774999620556638
0.178,0.774999747387203
0.178,0.774999747387203
0.184,0.774999780954456
0.184,0.774999780954456
0.184,0.774999780954456
0.184,0.774999780954456
0.184,0.774999780954456
0.184,0.774999780954456
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.212,0.78046936791595
0.212,0.78046936791595
0.216,0.786688552438799
0.216,0.786688552438799
0.216,0.786688552438799
0.216,0.786688552438799
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.326,0.801149581530565
0.326,0.801149581530565
0.328,0.806671548844518
0.328,0.806671548844518
0.33,0.815449059123209
0.33,0.815449059123209
0.338,0.815610610622331
0.338,0.815610610622331
0.338,0.815610610622331
0.338,0.815610610622331
0.338,0.815610610622331
0.338,0.815610610622331
0.338,0.815610610622331
0.338,0.815610610622331
0.34,0.819623913272647
0.34,0.819623913272647
0.348,0.824998634349905
0.348,0.824998634349905
0.348,0.824998634349905
0.348,0.824998634349905
0.348,0.824998634349905
0.348,0.824998634349905
0.348,0.824998634349905
0.348,0.824998634349905
0.35,0.824999810535751
0.35,0.824999810535751
0.358,0.825000109072543
0.358,0.825000109072543
0.358,0.825000109072543
0.358,0.825000109072543
0.358,0.825000109072543
0.358,0.825000109072543
0.358,0.825000109072543
0.358,0.825000109072543
0.36,0.825000196342215
0.36,0.825000196342215
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.374,0.825000869416751
0.374,0.825000869416751
0.376,0.837499854972254
0.376,0.837499854972254
0.38,0.84614588578637
0.38,0.84614588578637
0.38,0.84614588578637
0.38,0.84614588578637
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.402,0.850000006716446
0.402,0.850000006716446
0.408,0.850000063447347
0.408,0.850000063447347
0.408,0.850000063447347
0.408,0.850000063447347
0.408,0.850000063447347
0.408,0.850000063447347
0.416,0.850001075594603
0.416,0.850001075594603
0.416,0.850001075594603
0.416,0.850001075594603
0.416,0.850001075594603
0.416,0.850001075594603
0.416,0.850001075594603
0.416,0.850001075594603
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.432,0.851684910538817
0.432,0.851684910538817
0.438,0.854677495142236
0.438,0.854677495142236
0.438,0.854677495142236
0.438,0.854677495142236
0.438,0.854677495142236
0.438,0.854677495142236
0.444,0.855503788035857
0.444,0.855503788035857
0.444,0.855503788035857
0.444,0.855503788035857
0.444,0.855503788035857
0.444,0.855503788035857
0.446,0.862177918150486
0.446,0.862177918150486
0.448,0.863474841579916
0.448,0.863474841579916
0.45,0.867865879959699
0.45,0.867865879959699
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.472,0.874999888310283
0.472,0.874999888310283
0.476,0.874999892829641
0.476,0.874999892829641
0.476,0.874999892829641
0.476,0.874999892829641
0.478,0.875000646520494
0.478,0.875000646520494
0.486,0.885160127500036
0.486,0.885160127500036
0.486,0.885160127500036
0.486,0.885160127500036
0.486,0.885160127500036
0.486,0.885160127500036
0.486,0.885160127500036
0.486,0.885160127500036
0.49,0.887499975495011
0.49,0.887499975495011
0.49,0.887499975495011
0.49,0.887499975495011
0.494,0.887499987049706
0.494,0.887499987049706
0.494,0.887499987049706
0.494,0.887499987049706
0.496,0.887499993800533
0.496,0.887499993800533
0.498,0.887785727467664
0.498,0.887785727467664
0.506,0.890753290667147
0.506,0.890753290667147
0.506,0.890753290667147
0.506,0.890753290667147
0.506,0.890753290667147
0.506,0.890753290667147
0.506,0.890753290667147
0.506,0.890753290667147
0.508,0.892579938986473
0.508,0.892579938986473
0.516,0.897115538166098
0.516,0.897115538166098
0.516,0.897115538166098
0.516,0.897115538166098
0.516,0.897115538166098
0.516,0.897115538166098
0.516,0.897115538166098
0.516,0.897115538166098
0.518,0.899346110342065
0.518,0.899346110342065
0.526,0.899999750472911
0.526,0.899999750472911
0.526,0.899999750472911
0.526,0.899999750472911
0.526,0.899999750472911
0.526,0.899999750472911
0.526,0.899999750472911
0.526,0.899999750472911
0.528,0.899999874704385
0.528,0.899999874704385
0.532,0.900000008358779
0.532,0.900000008358779
0.532,0.900000008358779
0.532,0.900000008358779
0.534,0.900000081269771
0.534,0.900000081269771
0.536,0.900000121256306
0.536,0.900000121256306
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.554,0.900000521540814
0.554,0.900000521540814
0.554,0.900000521540814
0.554,0.900000521540814
0.554,0.900000521540814
0.554,0.900000521540814
0.554,0.900000521540814
0.554,0.900000521540814
0.558,0.907336386383279
0.558,0.907336386383279
0.558,0.907336386383279
0.558,0.907336386383279
0.56,0.911136041383164
0.56,0.911136041383164
0.562,0.912499973033667
0.562,0.912499973033667
0.564,0.912500080771099
0.564,0.912500080771099
0.566,0.912685445635968
0.566,0.912685445635968
0.568,0.914838740018377
0.568,0.914838740018377
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.634,0.924999954596038
0.634,0.924999954596038
0.634,0.924999954596038
0.634,0.924999954596038
0.634,0.924999954596038
0.634,0.924999954596038
0.642,0.925000029052893
0.642,0.925000029052893
0.642,0.925000029052893
0.642,0.925000029052893
0.642,0.925000029052893
0.642,0.925000029052893
0.642,0.925000029052893
0.642,0.925000029052893
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.674,0.937499884225398
0.674,0.937499884225398
0.674,0.937499884225398
0.674,0.937499884225398
0.676,0.937499993761641
0.676,0.937499993761641
0.678,0.943398765747592
0.678,0.943398765747592
0.682,0.946572240655359
0.682,0.946572240655359
0.682,0.946572240655359
0.682,0.946572240655359
0.686,0.949999468866171
0.686,0.949999468866171
0.686,0.949999468866171
0.686,0.949999468866171
0.688,0.949999739737325
0.688,0.949999739737325
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.724,0.949999958470389
0.724,0.949999958470389
0.724,0.949999958470389
0.724,0.949999958470389
0.732,0.94999997294521
0.732,0.94999997294521
0.732,0.94999997294521
0.732,0.94999997294521
0.732,0.94999997294521
0.732,0.94999997294521
0.732,0.94999997294521
0.732,0.94999997294521
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.768,0.950000039943989
0.768,0.950000039943989
0.774,0.950000103904169
0.774,0.950000103904169
0.774,0.950000103904169
0.774,0.950000103904169
0.774,0.950000103904169
0.774,0.950000103904169
0.776,0.959179754777378
0.776,0.959179754777378
0.78,0.961155196948455
0.78,0.961155196948455
0.78,0.961155196948455
0.78,0.961155196948455
0.782,0.962499800619813
0.782,0.962499800619813
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.804,0.963843232783545
0.804,0.963843232783545
0.804,0.963843232783545
0.804,0.963843232783545
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.824,0.969421553756251
0.824,0.969421553756251
0.828,0.969944558091073
0.828,0.969944558091073
0.828,0.969944558091073
0.828,0.969944558091073
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.848,0.974999874728957
0.848,0.974999874728957
0.848,0.974999874728957
0.848,0.974999874728957
0.848,0.974999874728957
0.848,0.974999874728957
0.854,0.974999881425438
0.854,0.974999881425438
0.854,0.974999881425438
0.854,0.974999881425438
0.854,0.974999881425438
0.854,0.974999881425438
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.858,0.974999952237139
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.914,0.975000007715398
0.914,0.975000007715398
0.914,0.975000007715398
0.914,0.975000007715398
0.914,0.975000007715398
0.914,0.975000007715398
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-median_qoe-lp_old_avg_K132_C100Mbps.csv <==
cdf,qoe
0.004,0.483835459776238
0.004,0.483835459776238
0.008,0.600722867981218
0.008,0.600722867981218
0.01,0.608897757543348
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.02,0.638676312728293
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.032,0.650000494654246
0.034,0.673761164357681
0.036,0.676139014609622
0.038,0.685516074944274
0.042,0.686886273025454
0.042,0.686886273025454
0.044,0.687644842518175
0.052,0.688630845169112
0.052,0.688630845169112
0.052,0.688630845169112
0.052,0.688630845169112
0.054,0.701127862743631
0.056,0.701138427839329
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.09,0.712350949589999
0.096,0.713624880318151
0.096,0.713624880318151
0.096,0.713624880318151
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.11,0.724999955050937
0.118,0.726127275973339
0.118,0.726127275973339
0.118,0.726127275973339
0.118,0.726127275973339
0.12,0.726227356965502
0.124,0.738629671628527
0.124,0.738629671628527
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.14,0.740103764341006
0.142,0.740168824296985
0.144,0.751137846208595
0.146,0.753035067003194
0.148,0.75366165787826
0.152,0.759255068266148
0.152,0.759255068266148
0.158,0.763646020788664
0.158,0.763646020788664
0.158,0.763646020788664
0.16,0.766596546317645
0.162,0.76720878155467
0.166,0.767219551415513
0.166,0.767219551415513
0.168,0.769322820672651
0.176,0.774999620556638
0.176,0.774999620556638
0.176,0.774999620556638
0.176,0.774999620556638
0.178,0.774999747387203
0.184,0.774999780954456
0.184,0.774999780954456
0.184,0.774999780954456
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.21,0.775000026794992
0.212,0.78046936791595
0.216,0.786688552438799
0.216,0.786688552438799
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.228,0.793719184416388
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.246,0.796099015947677
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.26,0.799999722496338
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.324,0.799999998752883
0.326,0.801149581530565
0.328,0.806671548844518
0.33,0.815449059123209
0.338,0.815610610622331
0.338,0.815610610622331
0.338,0.815610610622331
0.338,0.815610610622331
0.34,0.819623913272647
0.348,0.824998634349905
0.348,0.824998634349905
0.348,0.824998634349905
0.348,0.824998634349905
0.35,0.824999810535751
0.358,0.825000109072543
0.358,0.825000109072543
0.358,0.825000109072543
0.358,0.825000109072543
0.36,0.825000196342215
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.372,0.825000468182302
0.374,0.825000869416751
0.376,0.837499854972254
0.38,0.84614588578637
0.38,0.84614588578637
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.4,0.848692325935398
0.402,0.850000006716446
0.408,0.850000063447347
0.408,0.850000063447347
0.408,0.850000063447347
0.416,0.850001075594603
0.416,0.850001075594603
0.416,0.850001075594603
0.416,0.850001075594603
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.43,0.850571632419362
0.432,0.851684910538817
0.438,0.854677495142236
0.438,0.854677495142236
0.438,0.854677495142236
0.444,0.855503788035857
0.444,0.855503788035857
0.444,0.855503788035857
0.446,0.862177918150486
0.448,0.863474841579916
0.45,0.867865879959699
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.47,0.87032020450921
0.472,0.874999888310283
0.476,0.874999892829641
0.476,0.874999892829641
0.478,0.875000646520494
0.486,0.885160127500036
0.486,0.885160127500036
0.486,0.885160127500036
0.486,0.885160127500036
0.49,0.887499975495011
0.49,0.887499975495011
0.494,0.887499987049706
0.494,0.887499987049706
0.496,0.887499993800533
0.498,0.887785727467664
0.506,0.890753290667147
0.506,0.890753290667147
0.506,0.890753290667147
0.506,0.890753290667147
0.508,0.892579938986473
0.516,0.897115538166098
0.516,0.897115538166098
0.516,0.897115538166098
0.516,0.897115538166098
0.518,0.899346110342065
0.526,0.899999750472911
0.526,0.899999750472911
0.526,0.899999750472911
0.526,0.899999750472911
0.528,0.899999874704385
0.532,0.900000008358779
0.532,0.900000008358779
0.534,0.900000081269771
0.536,0.900000121256306
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.546,0.900000171380526
0.554,0.900000521540814
0.554,0.900000521540814
0.554,0.900000521540814
0.554,0.900000521540814
0.558,0.907336386383279
0.558,0.907336386383279
0.56,0.911136041383164
0.562,0.912499973033667
0.564,0.912500080771099
0.566,0.912685445635968
0.568,0.914838740018377
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.588,0.923919482099411
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.598,0.924999774686808
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.628,0.924999822515966
0.634,0.924999954596038
0.634,0.924999954596038
0.634,0.924999954596038
0.642,0.925000029052893
0.642,0.925000029052893
0.642,0.925000029052893
0.642,0.925000029052893
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.67,0.928255353105838
0.674,0.937499884225398
0.674,0.937499884225398
0.676,0.937499993761641
0.678,0.943398765747592
0.682,0.946572240655359
0.682,0.946572240655359
0.686,0.949999468866171
0.686,0.949999468866171
0.688,0.949999739737325
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.72,0.949999894748731
0.724,0.949999958470389
0.724,0.949999958470389
0.732,0.94999997294521
0.732,0.94999997294521
0.732,0.94999997294521
0.732,0.94999997294521
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.766,0.949999993763988
0.768,0.950000039943989
0.774,0.950000103904169
0.774,0.950000103904169
0.774,0.950000103904169
0.776,0.959179754777378
0.78,0.961155196948455
0.78,0.961155196948455
0.782,0.962499800619813
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.8,0.962878049395772
0.804,0.963843232783545
0.804,0.963843232783545
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.822,0.96488912820488
0.824,0.969421553756251
0.828,0.969944558091073
0.828,0.969944558091073
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.842,0.974999874080474
0.848,0.974999874728957
0.848,0.974999874728957
0.848,0.974999874728957
0.854,0.974999881425438
0.854,0.974999881425438
0.854,0.974999881425438
0.858,0.974999952237139
0.858,0.974999952237139
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.892,0.974999984894517
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.908,0.974999987977266
0.914,0.975000007715398
0.914,0.975000007715398
0.914,0.975000007715398
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
0.938,0.975000027071588
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-median_qoe-lp_old_avg_K400_C100Mbps.csv <==
cdf,qoe
0.004,0.483835459776238
0.004,0.483835459776238
0.004,0.483835459776238
0.004,0.483835459776238
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.066,0.599999747294356
0.07,0.600722867981218
0.07,0.600722867981218
0.07,0.600722867981218
0.07,0.600722867981218
0.072,0.608897757543348
0.072,0.608897757543348
0.082,0.638676312728293
0.082,0.638676312728293
0.082,0.638676312728293
0.082,0.638676312728293
0.082,0.638676312728293
0.082,0.638676312728293
0.082,0.638676312728293
0.082,0.638676312728293
0.082,0.638676312728293
0.082,0.638676312728293
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.094,0.650000494654246
0.096,0.673761164357681
0.096,0.673761164357681
0.098,0.676139014609622
0.098,0.676139014609622
0.1,0.685516074944274
0.1,0.685516074944274
0.104,0.686886273025454
0.104,0.686886273025454
0.104,0.686886273025454
0.104,0.686886273025454
0.106,0.687644842518175
0.106,0.687644842518175
0.114,0.688630845169112
0.114,0.688630845169112
0.114,0.688630845169112
0.114,0.688630845169112
0.114,0.688630845169112
0.114,0.688630845169112
0.114,0.688630845169112
0.114,0.688630845169112
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.178,0.699999811653117
0.18,0.701127862743631
0.18,0.701127862743631
0.182,0.701138427839329
0.182,0.701138427839329
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.216,0.712350949589999
0.222,0.713624880318151
0.222,0.713624880318151
0.222,0.713624880318151
0.222,0.713624880318151
0.222,0.713624880318151
0.222,0.713624880318151
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.236,0.724999955050937
0.244,0.726127275973339
0.244,0.726127275973339
0.244,0.726127275973339
0.244,0.726127275973339
0.244,0.726127275973339
0.244,0.726127275973339
0.244,0.726127275973339
0.244,0.726127275973339
0.246,0.726227356965502
0.246,0.726227356965502
0.25,0.738629671628527
0.25,0.738629671628527
0.25,0.738629671628527
0.25,0.738629671628527
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.266,0.740103764341006
0.268,0.740168824296985
0.268,0.740168824296985
0.27,0.751137846208595
0.27,0.751137846208595
0.272,0.753035067003194
0.272,0.753035067003194
0.274,0.75366165787826
0.274,0.75366165787826
0.278,0.759255068266148
0.278,0.759255068266148
0.278,0.759255068266148
0.278,0.759255068266148
0.284,0.763646020788664
0.284,0.763646020788664
0.284,0.763646020788664
0.284,0.763646020788664
0.284,0.763646020788664
0.284,0.763646020788664
0.286,0.766596546317645
0.286,0.766596546317645
0.288,0.76720878155467
0.288,0.76720878155467
0.292,0.767219551415513
0.292,0.767219551415513
0.292,0.767219551415513
0.292,0.767219551415513
0.294,0.769322820672651
0.294,0.769322820672651
0.302,0.774999620556638
0.302,0.774999620556638
0.302,0.774999620556638
0.302,0.774999620556638
0.302,0.774999620556638
0.302,0.774999620556638
0.302,0.774999620556638
0.302,0.774999620556638
0.304,0.774999747387203
0.304,0.774999747387203
0.31,0.774999780954456
0.31,0.774999780954456
0.31,0.774999780954456
0.31,0.774999780954456
0.31,0.774999780954456
0.31,0.774999780954456
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.336,0.775000026794992
0.338,0.78046936791595
0.338,0.78046936791595
0.342,0.786688552438799
0.342,0.786688552438799
0.342,0.786688552438799
0.342,0.786688552438799
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.354,0.793719184416388
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.372,0.796099015947677
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.386,0.799999722496338
0.388,0.801149581530565
0.388,0.801149581530565
0.39,0.806671548844518
0.39,0.806671548844518
0.392,0.815449059123209
0.392,0.815449059123209
0.4,0.815610610622331
0.4,0.815610610622331
0.4,0.815610610622331
0.4,0.815610610622331
0.4,0.815610610622331
0.4,0.815610610622331
0.4,0.815610610622331
0.4,0.815610610622331
0.402,0.819623913272647
0.402,0.819623913272647
0.41,0.824998634349905
0.41,0.824998634349905
0.41,0.824998634349905
0.41,0.824998634349905
0.41,0.824998634349905
0.41,0.824998634349905
0.41,0.824998634349905
0.41,0.824998634349905
0.412,0.824999810535751
0.412,0.824999810535751
0.42,0.825000109072543
0.42,0.825000109072543
0.42,0.825000109072543
0.42,0.825000109072543
0.42,0.825000109072543
0.42,0.825000109072543
0.42,0.825000109072543
0.42,0.825000109072543
0.422,0.825000196342215
0.422,0.825000196342215
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.434,0.825000468182302
0.436,0.825000869416751
0.436,0.825000869416751
0.438,0.837499854972254
0.438,0.837499854972254
0.442,0.837499881945128
0.442,0.837499881945128
0.442,0.837499881945128
0.442,0.837499881945128
0.446,0.84614588578637
0.446,0.84614588578637
0.446,0.84614588578637
0.446,0.84614588578637
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.466,0.848692325935398
0.468,0.850000006716446
0.468,0.850000006716446
0.474,0.850000063447347
0.474,0.850000063447347
0.474,0.850000063447347
0.474,0.850000063447347
0.474,0.850000063447347
0.474,0.850000063447347
0.482,0.850001075594603
0.482,0.850001075594603
0.482,0.850001075594603
0.482,0.850001075594603
0.482,0.850001075594603
0.482,0.850001075594603
0.482,0.850001075594603
0.482,0.850001075594603
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.496,0.850571632419362
0.498,0.851684910538817
0.498,0.851684910538817
0.506,0.854677495142236
0.506,0.854677495142236
0.506,0.854677495142236
0.506,0.854677495142236
0.506,0.854677495142236
0.506,0.854677495142236
0.506,0.854677495142236
0.506,0.854677495142236
0.512,0.855503788035857
0.512,0.855503788035857
0.512,0.855503788035857
0.512,0.855503788035857
0.512,0.855503788035857
0.512,0.855503788035857
0.514,0.862177918150486
0.514,0.862177918150486
0.516,0.867865879959699
0.516,0.867865879959699
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.536,0.87032020450921
0.538,0.874999888310283
0.538,0.874999888310283
0.542,0.874999892829641
0.542,0.874999892829641
0.542,0.874999892829641
0.542,0.874999892829641
0.544,0.875000646520494
0.544,0.875000646520494
0.552,0.885160127500036
0.552,0.885160127500036
0.552,0.885160127500036
0.552,0.885160127500036
0.552,0.885160127500036
0.552,0.885160127500036
0.552,0.885160127500036
0.552,0.885160127500036
0.556,0.887499987049706
0.556,0.887499987049706
0.556,0.887499987049706
0.556,0.887499987049706
0.558,0.887499993800533
0.558,0.887499993800533
0.56,0.887785727467664
0.56,0.887785727467664
0.568,0.890753290667147
0.568,0.890753290667147
0.568,0.890753290667147
0.568,0.890753290667147
0.568,0.890753290667147
0.568,0.890753290667147
0.568,0.890753290667147
0.568,0.890753290667147
0.57,0.892579938986473
0.57,0.892579938986473
0.578,0.897115538166098
0.578,0.897115538166098
0.578,0.897115538166098
0.578,0.897115538166098
0.578,0.897115538166098
0.578,0.897115538166098
0.578,0.897115538166098
0.578,0.897115538166098
0.58,0.899346110342065
0.58,0.899346110342065
0.588,0.899999750472911
0.588,0.899999750472911
0.588,0.899999750472911
0.588,0.899999750472911
0.588,0.899999750472911
0.588,0.899999750472911
0.588,0.899999750472911
0.588,0.899999750472911
0.59,0.899999874704385
0.59,0.899999874704385
0.594,0.900000008358779
0.594,0.900000008358779
0.594,0.900000008358779
0.594,0.900000008358779
0.596,0.900000081269771
0.596,0.900000081269771
0.598,0.900000121256306
0.598,0.900000121256306
0.608,0.900000171380526
0.608,0.900000171380526
0.608,0.900000171380526
0.608,0.900000171380526
0.608,0.900000171380526
0.608,0.900000171380526
0.608,0.900000171380526
0.608,0.900000171380526
0.608,0.900000171380526
0.608,0.900000171380526
0.616,0.900000521540814
0.616,0.900000521540814
0.616,0.900000521540814
0.616,0.900000521540814
0.616,0.900000521540814
0.616,0.900000521540814
0.616,0.900000521540814
0.616,0.900000521540814
0.618,0.902338694945483
0.618,0.902338694945483
0.622,0.907336386383279
0.622,0.907336386383279
0.622,0.907336386383279
0.622,0.907336386383279
0.624,0.912499973033667
0.624,0.912499973033667
0.626,0.912500080771099
0.626,0.912500080771099
0.628,0.912685445635968
0.628,0.912685445635968
0.63,0.914838740018377
0.63,0.914838740018377
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.65,0.923919482099411
0.66,0.924999774686808
0.66,0.924999774686808
0.66,0.924999774686808
0.66,0.924999774686808
0.66,0.924999774686808
0.66,0.924999774686808
0.66,0.924999774686808
0.66,0.924999774686808
0.66,0.924999774686808
0.66,0.924999774686808
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.69,0.924999822515966
0.696,0.924999954596038
0.696,0.924999954596038
0.696,0.924999954596038
0.696,0.924999954596038
0.696,0.924999954596038
0.696,0.924999954596038
0.704,0.925000029052893
0.704,0.925000029052893
0.704,0.925000029052893
0.704,0.925000029052893
0.704,0.925000029052893
0.704,0.925000029052893
0.704,0.925000029052893
0.704,0.925000029052893
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.732,0.928255353105838
0.736,0.937499884225398
0.736,0.937499884225398
0.736,0.937499884225398
0.736,0.937499884225398
0.738,0.937499993761641
0.738,0.937499993761641
0.74,0.943398765747592
0.74,0.943398765747592
0.744,0.946572240655359
0.744,0.946572240655359
0.744,0.946572240655359
0.744,0.946572240655359
0.748,0.949999468866171
0.748,0.949999468866171
0.748,0.949999468866171
0.748,0.949999468866171
0.75,0.949999739737325
0.75,0.949999739737325
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.782,0.949999894748731
0.786,0.949999958470389
0.786,0.949999958470389
0.786,0.949999958470389
0.786,0.949999958470389
0.794,0.94999997294521
0.794,0.94999997294521
0.794,0.94999997294521
0.794,0.94999997294521
0.794,0.94999997294521
0.794,0.94999997294521
0.794,0.94999997294521
0.794,0.94999997294521
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.828,0.949999993763988
0.83,0.950000039943989
0.83,0.950000039943989
0.836,0.950000103904169
0.836,0.950000103904169
0.836,0.950000103904169
0.836,0.950000103904169
0.836,0.950000103904169
0.836,0.950000103904169
0.838,0.959179754777378
0.838,0.959179754777378
0.842,0.961155196948455
0.842,0.961155196948455
0.842,0.961155196948455
0.842,0.961155196948455
0.844,0.962499800619813
0.844,0.962499800619813
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.862,0.962878049395772
0.866,0.963843232783545
0.866,0.963843232783545
0.866,0.963843232783545
0.866,0.963843232783545
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.884,0.96488912820488
0.886,0.969421553756251
0.886,0.969421553756251
0.89,0.969944558091073
0.89,0.969944558091073
0.89,0.969944558091073
0.89,0.969944558091073
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.904,0.974999874080474
0.91,0.974999874728957
0.91,0.974999874728957
0.91,0.974999874728957
0.91,0.974999874728957
0.91,0.974999874728957
0.91,0.974999874728957
0.916,0.974999881425438
0.916,0.974999881425438
0.916,0.974999881425438
0.916,0.974999881425438
0.916,0.974999881425438
0.916,0.974999881425438
0.92,0.974999952237139
0.92,0.974999952237139
0.92,0.974999952237139
0.92,0.974999952237139
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-median_qoe-lp_old_avg_K40_C100Mbps.csv <==
cdf,qoe
0.004,0.483835459776238
0.004,0.483835459776238
0.004,0.483835459776238
0.004,0.483835459776238
0.008,0.600722867981218
0.008,0.600722867981218
0.008,0.600722867981218
0.008,0.600722867981218
0.01,0.608897757543348
0.01,0.608897757543348
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.04,0.624999881041004
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.102,0.625000210915711
0.112,0.638676312728293
0.112,0.638676312728293
0.112,0.638676312728293
0.112,0.638676312728293
0.112,0.638676312728293
0.112,0.638676312728293
0.112,0.638676312728293
0.112,0.638676312728293
0.112,0.638676312728293
0.112,0.638676312728293
0.114,0.647892015284401
0.114,0.647892015284401
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.126,0.650000494654246
0.128,0.663653578948702
0.128,0.663653578948702
0.13,0.685516074944274
0.13,0.685516074944274
0.134,0.686886273025454
0.134,0.686886273025454
0.134,0.686886273025454
0.134,0.686886273025454
0.136,0.687644842518175
0.136,0.687644842518175
0.144,0.688630845169112
0.144,0.688630845169112
0.144,0.688630845169112
0.144,0.688630845169112
0.144,0.688630845169112
0.144,0.688630845169112
0.144,0.688630845169112
0.144,0.688630845169112
0.146,0.68865299217841
0.146,0.68865299217841
0.148,0.701127862743631
0.148,0.701127862743631
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.182,0.712350949589999
0.184,0.713395775649741
0.184,0.713395775649741
0.19,0.713624880318151
0.19,0.713624880318151
0.19,0.713624880318151
0.19,0.713624880318151
0.19,0.713624880318151
0.19,0.713624880318151
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.204,0.724999955050937
0.212,0.726127275973339
0.212,0.726127275973339
0.212,0.726127275973339
0.212,0.726127275973339
0.212,0.726127275973339
0.212,0.726127275973339
0.212,0.726127275973339
0.212,0.726127275973339
0.214,0.726227356965502
0.214,0.726227356965502
0.218,0.733198187725374
0.218,0.733198187725374
0.218,0.733198187725374
0.218,0.733198187725374
0.222,0.738629671628527
0.222,0.738629671628527
0.222,0.738629671628527
0.222,0.738629671628527
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.238,0.740103764341006
0.24,0.751137846208595
0.24,0.751137846208595
0.242,0.753035067003194
0.242,0.753035067003194
0.244,0.75366165787826
0.244,0.75366165787826
0.25,0.763646020788664
0.25,0.763646020788664
0.25,0.763646020788664
0.25,0.763646020788664
0.25,0.763646020788664
0.25,0.763646020788664
0.252,0.766596546317645
0.252,0.766596546317645
0.254,0.76720878155467
0.254,0.76720878155467
0.258,0.767219551415513
0.258,0.767219551415513
0.258,0.767219551415513
0.258,0.767219551415513
0.26,0.769322820672651
0.26,0.769322820672651
0.268,0.774999620556638
0.268,0.774999620556638
0.268,0.774999620556638
0.268,0.774999620556638
0.268,0.774999620556638
0.268,0.774999620556638
0.268,0.774999620556638
0.268,0.774999620556638
0.276,0.774999780954456
0.276,0.774999780954456
0.276,0.774999780954456
0.276,0.774999780954456
0.276,0.774999780954456
0.276,0.774999780954456
0.276,0.774999780954456
0.276,0.774999780954456
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.302,0.775000026794992
0.304,0.78046936791595
0.304,0.78046936791595
0.308,0.786688552438799
0.308,0.786688552438799
0.308,0.786688552438799
0.308,0.786688552438799
0.314,0.787499887894868
0.314,0.787499887894868
0.314,0.787499887894868
0.314,0.787499887894868
0.314,0.787499887894868
0.314,0.787499887894868
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.326,0.793719184416388
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.346,0.796099015947677
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.36,0.799999722496338
0.362,0.799999932967761
0.362,0.799999932967761
0.364,0.801149581530565
0.364,0.801149581530565
0.366,0.806671548844518
0.366,0.806671548844518
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.378,0.815610610622331
0.38,0.819623913272647
0.38,0.819623913272647
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.398,0.824998634349905
0.406,0.825000109072543
0.406,0.825000109072543
0.406,0.825000109072543
0.406,0.825000109072543
0.406,0.825000109072543
0.406,0.825000109072543
0.406,0.825000109072543
0.406,0.825000109072543
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.418,0.825000468182302
0.42,0.825000869416751
0.42,0.825000869416751
0.422,0.831322397377657
0.422,0.831322397377657
0.424,0.837300608381105
0.424,0.837300608381105
0.432,0.844953669672528
0.432,0.844953669672528
0.432,0.844953669672528
0.432,0.844953669672528
0.432,0.844953669672528
0.432,0.844953669672528
0.432,0.844953669672528
0.432,0.844953669672528
0.434,0.850000006716446
0.434,0.850000006716446
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.448,0.850571632419362
0.454,0.855503788035857
0.454,0.855503788035857
0.454,0.855503788035857
0.454,0.855503788035857
0.454,0.855503788035857
0.454,0.855503788035857
0.456,0.867865879959699
0.456,0.867865879959699
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.468,0.87499981622054
0.47,0.874999888310283
0.47,0.874999888310283
0.48,0.874999892829641
0.48,0.874999892829641
0.48,0.874999892829641
0.48,0.874999892829641
0.48,0.874999892829641
0.48,0.874999892829641
0.48,0.874999892829641
0.48,0.874999892829641
0.48,0.874999892829641
0.48,0.874999892829641
0.484,0.874999963628842
0.484,0.874999963628842
0.484,0.874999963628842
0.484,0.874999963628842
0.486,0.875000646520494
0.486,0.875000646520494
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.504,0.885160127500036
0.506,0.887785727467664
0.506,0.887785727467664
0.514,0.890753290667147
0.514,0.890753290667147
0.514,0.890753290667147
0.514,0.890753290667147
0.514,0.890753290667147
0.514,0.890753290667147
0.514,0.890753290667147
0.514,0.890753290667147
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.542,0.897115538166098
0.544,0.899999795453674
0.544,0.899999795453674
0.546,0.899999874704385
0.546,0.899999874704385
0.548,0.899999986551034
0.548,0.899999986551034
0.556,0.900000121256306
0.556,0.900000121256306
0.556,0.900000121256306
0.556,0.900000121256306
0.556,0.900000121256306
0.556,0.900000121256306
0.556,0.900000121256306
0.556,0.900000121256306
0.564,0.900000521540814
0.564,0.900000521540814
0.564,0.900000521540814
0.564,0.900000521540814
0.564,0.900000521540814
0.564,0.900000521540814
0.564,0.900000521540814
0.564,0.900000521540814
0.568,0.907336386383279
0.568,0.907336386383279
0.568,0.907336386383279
0.568,0.907336386383279
0.57,0.912685445635968
0.57,0.912685445635968
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.59,0.923919482099411
0.6,0.924999774686808
0.6,0.924999774686808
0.6,0.924999774686808
0.6,0.924999774686808
0.6,0.924999774686808
0.6,0.924999774686808
0.6,0.924999774686808
0.6,0.924999774686808
0.6,0.924999774686808
0.6,0.924999774686808
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.63,0.924999822515966
0.636,0.924999954596038
0.636,0.924999954596038
0.636,0.924999954596038
0.636,0.924999954596038
0.636,0.924999954596038
0.636,0.924999954596038
0.644,0.925000029052893
0.644,0.925000029052893
0.644,0.925000029052893
0.644,0.925000029052893
0.644,0.925000029052893
0.644,0.925000029052893
0.644,0.925000029052893
0.644,0.925000029052893
0.648,0.925000080272427
0.648,0.925000080272427
0.648,0.925000080272427
0.648,0.925000080272427
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.676,0.928255353105838
0.68,0.937499884225398
0.68,0.937499884225398
0.68,0.937499884225398
0.68,0.937499884225398
0.682,0.937499993761641
0.682,0.937499993761641
0.684,0.943398765747592
0.684,0.943398765747592
0.688,0.946572240655359
0.688,0.946572240655359
0.688,0.946572240655359
0.688,0.946572240655359
0.692,0.949111967645461
0.692,0.949111967645461
0.692,0.949111967645461
0.692,0.949111967645461
0.696,0.949999739737325
0.696,0.949999739737325
0.696,0.949999739737325
0.696,0.949999739737325
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.728,0.949999894748731
0.738,0.949999958470389
0.738,0.949999958470389
0.738,0.949999958470389
0.738,0.949999958470389
0.738,0.949999958470389
0.738,0.949999958470389
0.738,0.949999958470389
0.738,0.949999958470389
0.738,0.949999958470389
0.738,0.949999958470389
0.746,0.94999997294521
0.746,0.94999997294521
0.746,0.94999997294521
0.746,0.94999997294521
0.746,0.94999997294521
0.746,0.94999997294521
0.746,0.94999997294521
0.746,0.94999997294521
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.78,0.949999993763988
0.782,0.950000039943989
0.782,0.950000039943989
0.784,0.95766642465291
0.784,0.95766642465291
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.796,0.961155196948455
0.802,0.9620559599413
0.802,0.9620559599413
0.802,0.9620559599413
0.802,0.9620559599413
0.802,0.9620559599413
0.802,0.9620559599413
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.82,0.962878049395772
0.822,0.964434518034932
0.822,0.964434518034932
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.86,0.96488912820488
0.862,0.967713839121409
0.862,0.967713839121409
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.876,0.974999874080474
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.906,0.974999952237139
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.94,0.974999984894517
0.946,0.975000007715398
0.946,0.975000007715398
0.946,0.975000007715398
0.946,0.975000007715398
0.946,0.975000007715398
0.946,0.975000007715398
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
0.97,0.975000027071588
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1
1,1


==> simulations/user-cdf-median_qoe-lp_old_median_K100_C100Mbps.csv <==
cdf,qoe
0.006,0.513983868321248
0.006,0.513983868321248
0.006,0.513983868321248
0.006,0.513983868321248
0.006,0.513983868321248
0.006,0.513983868321248
0.01,0.558152791270092
0.01,0.558152791270092
0.01,0.558152791270092
0.01,0.558152791270092
0.012,0.563826986221294
0.012,0.563826986221294
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.076,0.609022095257064
0.076,0.609022095257064
0.078,0.613714878705809
0.078,0.613714878705809
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.098,0.635312885006293
0.098,0.635312885006293
0.1,0.639939571612908
0.1,0.639939571612908
0.106,0.669390553751263
0.106,0.669390553751263
0.106,0.669390553751263
0.106,0.669390553751263
0.106,0.669390553751263
0.106,0.669390553751263
0.108,0.673761164357681
0.108,0.673761164357681
0.11,0.676139014609622
0.11,0.676139014609622
0.112,0.681823710460077
0.112,0.681823710460077
0.116,0.683938671745597
0.116,0.683938671745597
0.116,0.683938671745597
0.116,0.683938671745597
0.118,0.685516074944274
0.118,0.685516074944274
0.122,0.686886273025454
0.122,0.686886273025454
0.122,0.686886273025454
0.122,0.686886273025454
0.124,0.687644842518175
0.124,0.687644842518175
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.134,0.694315541019567
0.134,0.694315541019567
0.14,0.696049835948291
0.14,0.696049835948291
0.14,0.696049835948291
0.14,0.696049835948291
0.14,0.696049835948291
0.14,0.696049835948291
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.152,0.70841694455044
0.152,0.70841694455044
0.152,0.70841694455044
0.152,0.70841694455044
0.154,0.710631345704845
0.154,0.710631345704845
0.158,0.712350949589999
0.158,0.712350949589999
0.158,0.712350949589999
0.158,0.712350949589999
0.164,0.713624880318151
0.164,0.713624880318151
0.164,0.713624880318151
0.164,0.713624880318151
0.164,0.713624880318151
0.164,0.713624880318151
0.168,0.714895873121167
0.168,0.714895873121167
0.168,0.714895873121167
0.168,0.714895873121167
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.204,0.726227356965502
0.204,0.726227356965502
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.222,0.750000046564284
0.222,0.750000046564284
0.224,0.750000098414795
0.224,0.750000098414795
0.226,0.753035067003194
0.226,0.753035067003194
0.228,0.75366165787826
0.228,0.75366165787826
0.23,0.756390149456107
0.23,0.756390149456107
0.234,0.759255068266148
0.234,0.759255068266148
0.234,0.759255068266148
0.234,0.759255068266148
0.236,0.762499833560461
0.236,0.762499833560461
0.238,0.762499904621104
0.238,0.762499904621104
0.242,0.767219551415513
0.242,0.767219551415513
0.242,0.767219551415513
0.242,0.767219551415513
0.244,0.771109917162645
0.244,0.771109917162645
0.25,0.774998874355741
0.25,0.774998874355741
0.25,0.774998874355741
0.25,0.774998874355741
0.25,0.774998874355741
0.25,0.774998874355741
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.26,0.774999936598721
0.26,0.774999936598721
0.264,0.775000026794992
0.264,0.775000026794992
0.264,0.775000026794992
0.264,0.775000026794992
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.284,0.775000047631458
0.286,0.78046936791595
0.286,0.78046936791595
0.29,0.786688552438799
0.29,0.786688552438799
0.29,0.786688552438799
0.29,0.786688552438799
0.292,0.787499084715211
0.292,0.787499084715211
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.304,0.793719184416388
0.31,0.796099015947677
0.31,0.796099015947677
0.31,0.796099015947677
0.31,0.796099015947677
0.31,0.796099015947677
0.31,0.796099015947677
0.312,0.799998294807191
0.312,0.799998294807191
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.326,0.799999722496338
0.33,0.799999957915737
0.33,0.799999957915737
0.33,0.799999957915737
0.33,0.799999957915737
0.332,0.806671548844518
0.332,0.806671548844518
0.334,0.815449059123209
0.334,0.815449059123209
0.336,0.819623913272647
0.336,0.819623913272647
0.346,0.820738460999829
0.346,0.820738460999829
0.346,0.820738460999829
0.346,0.820738460999829
0.346,0.820738460999829
0.346,0.820738460999829
0.346,0.820738460999829
0.346,0.820738460999829
0.346,0.820738460999829
0.346,0.820738460999829
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.356,0.825000196342215
0.356,0.825000196342215
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.366,0.825000869416751
0.366,0.825000869416751
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.384,0.837499854972254
0.384,0.837499854972254
0.388,0.844953669672528
0.388,0.844953669672528
0.388,0.844953669672528
0.388,0.844953669672528
0.39,0.847019682704811
0.39,0.847019682704811
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.402,0.848692325935398
0.404,0.850000006716446
0.404,0.850000006716446
0.406,0.85000001270799
0.406,0.85000001270799
0.41,0.850000092832972
0.41,0.850000092832972
0.41,0.850000092832972
0.41,0.850000092832972
0.418,0.850001075594603
0.418,0.850001075594603
0.418,0.850001075594603
0.418,0.850001075594603
0.418,0.850001075594603
0.418,0.850001075594603
0.418,0.850001075594603
0.418,0.850001075594603
0.42,0.850571632419362
0.42,0.850571632419362
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.426,0.855503788035857
0.426,0.855503788035857
0.428,0.859976818359725
0.428,0.859976818359725
0.432,0.860796358551436
0.432,0.860796358551436
0.432,0.860796358551436
0.432,0.860796358551436
0.434,0.862177918150486
0.434,0.862177918150486
0.436,0.862785824532666
0.436,0.862785824532666
0.44,0.866915221960636
0.44,0.866915221960636
0.44,0.866915221960636
0.44,0.866915221960636
0.442,0.869727399420768
0.442,0.869727399420768
0.444,0.87032020450921
0.444,0.87032020450921
0.446,0.872869141757898
0.446,0.872869141757898
0.448,0.874999888310283
0.448,0.874999888310283
0.452,0.874999892829641
0.452,0.874999892829641
0.452,0.874999892829641
0.452,0.874999892829641
0.458,0.87500001664597
0.458,0.87500001664597
0.458,0.87500001664597
0.458,0.87500001664597
0.458,0.87500001664597
0.458,0.87500001664597
0.46,0.875000646520494
0.46,0.875000646520494
0.462,0.887499883559441
0.462,0.887499883559441
0.466,0.887499987049706
0.466,0.887499987049706
0.466,0.887499987049706
0.466,0.887499987049706
0.468,0.887499993800533
0.468,0.887499993800533
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.494,0.899999874704385
0.494,0.899999874704385
0.498,0.900000008358779
0.498,0.900000008358779
0.498,0.900000008358779
0.498,0.900000008358779
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.526,0.900000081269771
0.526,0.900000081269771
0.526,0.900000081269771
0.526,0.900000081269771
0.528,0.900000161537853
0.528,0.900000161537853
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.55,0.907336386383279
0.55,0.907336386383279
0.55,0.907336386383279
0.55,0.907336386383279
0.552,0.912499973033667
0.552,0.912499973033667
0.554,0.912685445635968
0.554,0.912685445635968
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.59,0.924999805235211
0.59,0.924999805235211
0.59,0.924999805235211
0.59,0.924999805235211
0.59,0.924999805235211
0.59,0.924999805235211
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.626,0.924999954596038
0.626,0.924999954596038
0.626,0.924999954596038
0.626,0.924999954596038
0.626,0.924999954596038
0.626,0.924999954596038
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.638,0.925000069391242
0.638,0.925000069391242
0.638,0.925000069391242
0.638,0.925000069391242
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.686,0.937499849991971
0.686,0.937499849991971
0.686,0.937499849991971
0.686,0.937499849991971
0.686,0.937499849991971
0.686,0.937499849991971
0.69,0.937499884225398
0.69,0.937499884225398
0.69,0.937499884225398
0.69,0.937499884225398
0.692,0.937499964063242
0.692,0.937499964063242
0.694,0.937499993761641
0.694,0.937499993761641
0.696,0.943398765747592
0.696,0.943398765747592
0.7,0.946572240655359
0.7,0.946572240655359
0.7,0.946572240655359
0.7,0.946572240655359
0.704,0.949999468866171
0.704,0.949999468866171
0.704,0.949999468866171
0.704,0.949999468866171
0.706,0.949999739737325
0.706,0.949999739737325
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.74,0.949999895064864
0.74,0.949999895064864
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.816,0.950000039943989
0.816,0.950000039943989
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.852,0.962499800619813
0.852,0.962499800619813
0.856,0.962500061565505
0.856,0.962500061565505
0.856,0.962500061565505
0.856,0.962500061565505
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.896,0.969944558091073
0.896,0.969944558091073
0.896,0.969944558091073
0.896,0.969944558091073
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.916,0.974999874728957
0.916,0.974999874728957
0.916,0.974999874728957
0.916,0.974999874728957
0.916,0.974999874728957
0.916,0.974999874728957
0.92,0.974999952237139
0.92,0.974999952237139
0.92,0.974999952237139
0.92,0.974999952237139
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-median_qoe-lp_old_median_K400_C100Mbps.csv <==
cdf,qoe
0.006,0.513983868321248
0.006,0.513983868321248
0.006,0.513983868321248
0.006,0.513983868321248
0.006,0.513983868321248
0.006,0.513983868321248
0.01,0.558152791270092
0.01,0.558152791270092
0.01,0.558152791270092
0.01,0.558152791270092
0.012,0.563826986221294
0.012,0.563826986221294
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.074,0.599999747294356
0.076,0.609022095257064
0.076,0.609022095257064
0.078,0.613714878705809
0.078,0.613714878705809
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.096,0.625036707468887
0.098,0.635312885006293
0.098,0.635312885006293
0.1,0.639939571612908
0.1,0.639939571612908
0.106,0.669390553751263
0.106,0.669390553751263
0.106,0.669390553751263
0.106,0.669390553751263
0.106,0.669390553751263
0.106,0.669390553751263
0.108,0.673761164357681
0.108,0.673761164357681
0.11,0.676139014609622
0.11,0.676139014609622
0.112,0.681823710460077
0.112,0.681823710460077
0.116,0.683938671745597
0.116,0.683938671745597
0.116,0.683938671745597
0.116,0.683938671745597
0.118,0.685516074944274
0.118,0.685516074944274
0.122,0.686886273025454
0.122,0.686886273025454
0.122,0.686886273025454
0.122,0.686886273025454
0.124,0.687644842518175
0.124,0.687644842518175
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.132,0.688630845169112
0.134,0.694315541019567
0.134,0.694315541019567
0.14,0.696049835948291
0.14,0.696049835948291
0.14,0.696049835948291
0.14,0.696049835948291
0.14,0.696049835948291
0.14,0.696049835948291
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.148,0.700000236870023
0.152,0.70841694455044
0.152,0.70841694455044
0.152,0.70841694455044
0.152,0.70841694455044
0.154,0.710631345704845
0.154,0.710631345704845
0.158,0.712350949589999
0.158,0.712350949589999
0.158,0.712350949589999
0.158,0.712350949589999
0.164,0.713624880318151
0.164,0.713624880318151
0.164,0.713624880318151
0.164,0.713624880318151
0.164,0.713624880318151
0.164,0.713624880318151
0.168,0.714895873121167
0.168,0.714895873121167
0.168,0.714895873121167
0.168,0.714895873121167
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.18,0.724999927626441
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.192,0.724999955050937
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.202,0.725000400133421
0.204,0.726227356965502
0.204,0.726227356965502
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.22,0.740103764341006
0.222,0.750000046564284
0.222,0.750000046564284
0.224,0.750000098414795
0.224,0.750000098414795
0.226,0.753035067003194
0.226,0.753035067003194
0.228,0.75366165787826
0.228,0.75366165787826
0.23,0.756390149456107
0.23,0.756390149456107
0.234,0.759255068266148
0.234,0.759255068266148
0.234,0.759255068266148
0.234,0.759255068266148
0.236,0.762499833560461
0.236,0.762499833560461
0.238,0.762499904621104
0.238,0.762499904621104
0.242,0.767219551415513
0.242,0.767219551415513
0.242,0.767219551415513
0.242,0.767219551415513
0.244,0.771109917162645
0.244,0.771109917162645
0.25,0.774998874355741
0.25,0.774998874355741
0.25,0.774998874355741
0.25,0.774998874355741
0.25,0.774998874355741
0.25,0.774998874355741
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.258,0.774999620556638
0.26,0.774999936598721
0.26,0.774999936598721
0.264,0.775000026794992
0.264,0.775000026794992
0.264,0.775000026794992
0.264,0.775000026794992
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.282,0.775000047631458
0.284,0.78046936791595
0.284,0.78046936791595
0.288,0.786688552438799
0.288,0.786688552438799
0.288,0.786688552438799
0.288,0.786688552438799
0.29,0.787499084715211
0.29,0.787499084715211
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.302,0.793719184416388
0.308,0.796099015947677
0.308,0.796099015947677
0.308,0.796099015947677
0.308,0.796099015947677
0.308,0.796099015947677
0.308,0.796099015947677
0.31,0.799998294807191
0.31,0.799998294807191
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.324,0.799999722496338
0.328,0.799999957915737
0.328,0.799999957915737
0.328,0.799999957915737
0.328,0.799999957915737
0.33,0.806671548844518
0.33,0.806671548844518
0.332,0.815449059123209
0.332,0.815449059123209
0.334,0.819623913272647
0.334,0.819623913272647
0.344,0.820738460999829
0.344,0.820738460999829
0.344,0.820738460999829
0.344,0.820738460999829
0.344,0.820738460999829
0.344,0.820738460999829
0.344,0.820738460999829
0.344,0.820738460999829
0.344,0.820738460999829
0.344,0.820738460999829
0.346,0.82318583241399
0.346,0.82318583241399
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.354,0.825000109072543
0.356,0.825000196342215
0.356,0.825000196342215
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.364,0.825000468182302
0.366,0.825000869416751
0.366,0.825000869416751
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.382,0.826571702902258
0.384,0.837499854972254
0.384,0.837499854972254
0.388,0.844953669672528
0.388,0.844953669672528
0.388,0.844953669672528
0.388,0.844953669672528
0.39,0.847019682704811
0.39,0.847019682704811
0.392,0.850000006716446
0.392,0.850000006716446
0.394,0.85000001270799
0.394,0.85000001270799
0.398,0.850000092832972
0.398,0.850000092832972
0.398,0.850000092832972
0.398,0.850000092832972
0.406,0.850001075594603
0.406,0.850001075594603
0.406,0.850001075594603
0.406,0.850001075594603
0.406,0.850001075594603
0.406,0.850001075594603
0.406,0.850001075594603
0.406,0.850001075594603
0.408,0.850571632419362
0.408,0.850571632419362
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.424,0.854677495142236
0.426,0.855503788035857
0.426,0.855503788035857
0.428,0.859976818359725
0.428,0.859976818359725
0.432,0.860796358551436
0.432,0.860796358551436
0.432,0.860796358551436
0.432,0.860796358551436
0.434,0.862177918150486
0.434,0.862177918150486
0.436,0.862785824532666
0.436,0.862785824532666
0.44,0.866915221960636
0.44,0.866915221960636
0.44,0.866915221960636
0.44,0.866915221960636
0.442,0.869727399420768
0.442,0.869727399420768
0.444,0.87032020450921
0.444,0.87032020450921
0.446,0.872869141757898
0.446,0.872869141757898
0.448,0.874999888310283
0.448,0.874999888310283
0.452,0.874999892829641
0.452,0.874999892829641
0.452,0.874999892829641
0.452,0.874999892829641
0.458,0.87500001664597
0.458,0.87500001664597
0.458,0.87500001664597
0.458,0.87500001664597
0.458,0.87500001664597
0.458,0.87500001664597
0.46,0.875000646520494
0.46,0.875000646520494
0.462,0.887499883559441
0.462,0.887499883559441
0.466,0.887499987049706
0.466,0.887499987049706
0.466,0.887499987049706
0.466,0.887499987049706
0.468,0.887499993800533
0.468,0.887499993800533
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.476,0.890753290667147
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.484,0.897115538166098
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.492,0.899999750472911
0.494,0.899999874704385
0.494,0.899999874704385
0.498,0.900000008358779
0.498,0.900000008358779
0.498,0.900000008358779
0.498,0.900000008358779
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.522,0.900000053397527
0.526,0.900000081269771
0.526,0.900000081269771
0.526,0.900000081269771
0.526,0.900000081269771
0.528,0.900000161537853
0.528,0.900000161537853
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.538,0.900000171380526
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.546,0.900000521540814
0.55,0.907336386383279
0.55,0.907336386383279
0.55,0.907336386383279
0.55,0.907336386383279
0.552,0.912499973033667
0.552,0.912499973033667
0.554,0.912685445635968
0.554,0.912685445635968
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.574,0.923919482099411
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.584,0.924999774686808
0.59,0.924999805235211
0.59,0.924999805235211
0.59,0.924999805235211
0.59,0.924999805235211
0.59,0.924999805235211
0.59,0.924999805235211
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.62,0.924999822515966
0.626,0.924999954596038
0.626,0.924999954596038
0.626,0.924999954596038
0.626,0.924999954596038
0.626,0.924999954596038
0.626,0.924999954596038
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.634,0.925000029052893
0.638,0.925000069391242
0.638,0.925000069391242
0.638,0.925000069391242
0.638,0.925000069391242
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.652,0.925000224896819
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.68,0.928255353105838
0.686,0.937499849991971
0.686,0.937499849991971
0.686,0.937499849991971
0.686,0.937499849991971
0.686,0.937499849991971
0.686,0.937499849991971
0.69,0.937499884225398
0.69,0.937499884225398
0.69,0.937499884225398
0.69,0.937499884225398
0.692,0.937499964063242
0.692,0.937499964063242
0.694,0.937499993761641
0.694,0.937499993761641
0.696,0.943398765747592
0.696,0.943398765747592
0.7,0.946572240655359
0.7,0.946572240655359
0.7,0.946572240655359
0.7,0.946572240655359
0.704,0.949999468866171
0.704,0.949999468866171
0.704,0.949999468866171
0.704,0.949999468866171
0.706,0.949999739737325
0.706,0.949999739737325
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.738,0.949999894748731
0.74,0.949999895064864
0.74,0.949999895064864
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.75,0.949999958470389
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.758,0.94999997294521
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.78,0.949999993563125
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.814,0.949999993763988
0.816,0.950000039943989
0.816,0.950000039943989
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.822,0.950000103904169
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.85,0.950000170893871
0.852,0.962499800619813
0.852,0.962499800619813
0.856,0.962500061565505
0.856,0.962500061565505
0.856,0.962500061565505
0.856,0.962500061565505
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.874,0.962878049395772
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.892,0.96488912820488
0.896,0.969944558091073
0.896,0.969944558091073
0.896,0.969944558091073
0.896,0.969944558091073
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.91,0.974999874080474
0.916,0.974999874728957
0.916,0.974999874728957
0.916,0.974999874728957
0.916,0.974999874728957
0.916,0.974999874728957
0.916,0.974999874728957
0.92,0.974999952237139
0.92,0.974999952237139
0.92,0.974999952237139
0.92,0.974999952237139
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.954,0.974999984894517
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.97,0.974999987977266
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-median_qoe-lp_old_median_K40_C100Mbps.csv <==
cdf,qoe
0.006,0.558152791270092
0.006,0.558152791270092
0.006,0.558152791270092
0.006,0.558152791270092
0.006,0.558152791270092
0.006,0.558152791270092
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.068,0.599999747294356
0.078,0.613714878705809
0.078,0.613714878705809
0.078,0.613714878705809
0.078,0.613714878705809
0.078,0.613714878705809
0.078,0.613714878705809
0.078,0.613714878705809
0.078,0.613714878705809
0.078,0.613714878705809
0.078,0.613714878705809
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.108,0.625036707468887
0.112,0.635312885006293
0.112,0.635312885006293
0.112,0.635312885006293
0.112,0.635312885006293
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.216,0.650000146414601
0.222,0.660636055689908
0.222,0.660636055689908
0.222,0.660636055689908
0.222,0.660636055689908
0.222,0.660636055689908
0.222,0.660636055689908
0.224,0.676139014609622
0.224,0.676139014609622
0.226,0.681823710460077
0.226,0.681823710460077
0.23,0.687644842518175
0.23,0.687644842518175
0.23,0.687644842518175
0.23,0.687644842518175
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.244,0.688630845169112
0.246,0.694315541019567
0.246,0.694315541019567
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.258,0.696049835948291
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.278,0.700000236870023
0.282,0.70841694455044
0.282,0.70841694455044
0.282,0.70841694455044
0.282,0.70841694455044
0.286,0.712350949589999
0.286,0.712350949589999
0.286,0.712350949589999
0.286,0.712350949589999
0.294,0.714895873121167
0.294,0.714895873121167
0.294,0.714895873121167
0.294,0.714895873121167
0.294,0.714895873121167
0.294,0.714895873121167
0.294,0.714895873121167
0.294,0.714895873121167
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.312,0.724999927626441
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.324,0.724999955050937
0.326,0.726227356965502
0.326,0.726227356965502
0.328,0.73749992871333
0.328,0.73749992871333
0.33,0.739785250502756
0.33,0.739785250502756
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.346,0.740103764341006
0.35,0.740168824296985
0.35,0.740168824296985
0.35,0.740168824296985
0.35,0.740168824296985
0.352,0.75366165787826
0.352,0.75366165787826
0.356,0.759255068266148
0.356,0.759255068266148
0.356,0.759255068266148
0.356,0.759255068266148
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.374,0.767219551415513
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.388,0.774998874355741
0.396,0.774999620556638
0.396,0.774999620556638
0.396,0.774999620556638
0.396,0.774999620556638
0.396,0.774999620556638
0.396,0.774999620556638
0.396,0.774999620556638
0.396,0.774999620556638
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.422,0.775000026794992
0.426,0.786688552438799
0.426,0.786688552438799
0.426,0.786688552438799
0.426,0.786688552438799
0.428,0.79342173234408
0.428,0.79342173234408
0.43,0.793822502028014
0.43,0.793822502028014
0.438,0.796099015947677
0.438,0.796099015947677
0.438,0.796099015947677
0.438,0.796099015947677
0.438,0.796099015947677
0.438,0.796099015947677
0.438,0.796099015947677
0.438,0.796099015947677
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.452,0.799999722496338
0.454,0.800000043938804
0.454,0.800000043938804
0.464,0.819623913272647
0.464,0.819623913272647
0.464,0.819623913272647
0.464,0.819623913272647
0.464,0.819623913272647
0.464,0.819623913272647
0.464,0.819623913272647
0.464,0.819623913272647
0.464,0.819623913272647
0.464,0.819623913272647
0.474,0.824998634349905
0.474,0.824998634349905
0.474,0.824998634349905
0.474,0.824998634349905
0.474,0.824998634349905
0.474,0.824998634349905
0.474,0.824998634349905
0.474,0.824998634349905
0.474,0.824998634349905
0.474,0.824998634349905
0.484,0.825000109072543
0.484,0.825000109072543
0.484,0.825000109072543
0.484,0.825000109072543
0.484,0.825000109072543
0.484,0.825000109072543
0.484,0.825000109072543
0.484,0.825000109072543
0.484,0.825000109072543
0.484,0.825000109072543
0.49,0.825000196342215
0.49,0.825000196342215
0.49,0.825000196342215
0.49,0.825000196342215
0.49,0.825000196342215
0.49,0.825000196342215
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.508,0.826571702902258
0.51,0.85000001270799
0.51,0.85000001270799
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.534,0.850571632419362
0.54,0.855503788035857
0.54,0.855503788035857
0.54,0.855503788035857
0.54,0.855503788035857
0.54,0.855503788035857
0.54,0.855503788035857
0.542,0.862177918150486
0.542,0.862177918150486
0.544,0.862499402865216
0.544,0.862499402865216
0.548,0.862500138805993
0.548,0.862500138805993
0.548,0.862500138805993
0.548,0.862500138805993
0.55,0.87032020450921
0.55,0.87032020450921
0.554,0.874999888310283
0.554,0.874999888310283
0.554,0.874999888310283
0.554,0.874999888310283
0.564,0.875000646520494
0.564,0.875000646520494
0.564,0.875000646520494
0.564,0.875000646520494
0.564,0.875000646520494
0.564,0.875000646520494
0.564,0.875000646520494
0.564,0.875000646520494
0.564,0.875000646520494
0.564,0.875000646520494
0.566,0.875285691446136
0.566,0.875285691446136
0.568,0.887785727467664
0.568,0.887785727467664
0.576,0.890753290667147
0.576,0.890753290667147
0.576,0.890753290667147
0.576,0.890753290667147
0.576,0.890753290667147
0.576,0.890753290667147
0.576,0.890753290667147
0.576,0.890753290667147
0.584,0.897115538166098
0.584,0.897115538166098
0.584,0.897115538166098
0.584,0.897115538166098
0.584,0.897115538166098
0.584,0.897115538166098
0.584,0.897115538166098
0.584,0.897115538166098
0.592,0.899999750472911
0.592,0.899999750472911
0.592,0.899999750472911
0.592,0.899999750472911
0.592,0.899999750472911
0.592,0.899999750472911
0.592,0.899999750472911
0.592,0.899999750472911
0.596,0.900000008358779
0.596,0.900000008358779
0.596,0.900000008358779
0.596,0.900000008358779
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.628,0.900000053397527
0.636,0.900000081269771
0.636,0.900000081269771
0.636,0.900000081269771
0.636,0.900000081269771
0.636,0.900000081269771
0.636,0.900000081269771
0.636,0.900000081269771
0.636,0.900000081269771
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.654,0.900000161537853
0.664,0.900000171380526
0.664,0.900000171380526
0.664,0.900000171380526
0.664,0.900000171380526
0.664,0.900000171380526
0.664,0.900000171380526
0.664,0.900000171380526
0.664,0.900000171380526
0.664,0.900000171380526
0.664,0.900000171380526
0.668,0.907336386383279
0.668,0.907336386383279
0.668,0.907336386383279
0.668,0.907336386383279
0.67,0.912499973033667
0.67,0.912499973033667
0.672,0.912685445635968
0.672,0.912685445635968
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.692,0.923919482099411
0.702,0.924999774686808
0.702,0.924999774686808
0.702,0.924999774686808
0.702,0.924999774686808
0.702,0.924999774686808
0.702,0.924999774686808
0.702,0.924999774686808
0.702,0.924999774686808
0.702,0.924999774686808
0.702,0.924999774686808
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.732,0.924999822515966
0.738,0.924999954596038
0.738,0.924999954596038
0.738,0.924999954596038
0.738,0.924999954596038
0.738,0.924999954596038
0.738,0.924999954596038
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.758,0.925000029052893
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.786,0.928255353105838
0.79,0.937499884225398
0.79,0.937499884225398
0.79,0.937499884225398
0.79,0.937499884225398
0.792,0.937500056887496
0.792,0.937500056887496
0.794,0.943398765747592
0.794,0.943398765747592
0.798,0.946572240655359
0.798,0.946572240655359
0.798,0.946572240655359
0.798,0.946572240655359
0.802,0.949999739737325
0.802,0.949999739737325
0.802,0.949999739737325
0.802,0.949999739737325
0.81,0.94999997294521
0.81,0.94999997294521
0.81,0.94999997294521
0.81,0.94999997294521
0.81,0.94999997294521
0.81,0.94999997294521
0.81,0.94999997294521
0.81,0.94999997294521
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.844,0.949999993763988
0.846,0.950000039943989
0.846,0.950000039943989
0.852,0.950000103904169
0.852,0.950000103904169
0.852,0.950000103904169
0.852,0.950000103904169
0.852,0.950000103904169
0.852,0.950000103904169
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.88,0.950000170893871
0.882,0.962500061565505
0.882,0.962500061565505
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.9,0.962878049395772
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.938,0.96488912820488
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.952,0.974999874080474
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.97,0.974999952237139
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
0.976,0.975000007715398
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588
1,0.975000027071588


==> simulations/user-cdf-median_qoe-microsoft.csv <==
cdf,qoe
0.02,0.562703970229259
0.02,0.562703970229259
0.02,0.562703970229259
0.02,0.562703970229259
0.02,0.562703970229259
0.02,0.562703970229259
0.02,0.562703970229259
0.02,0.562703970229259
0.02,0.562703970229259
0.02,0.562703970229259
0.024,0.584610865059994
0.024,0.584610865059994
0.034,0.614108587538725
0.034,0.614108587538725
0.034,0.614108587538725
0.034,0.614108587538725
0.034,0.614108587538725
0.05,0.667718311980033
0.05,0.667718311980033
0.05,0.667718311980033
0.05,0.667718311980033
0.05,0.667718311980033
0.05,0.667718311980033
0.05,0.667718311980033
0.05,0.667718311980033
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.09,0.670528048322148
0.092,0.703258872019819
0.096,0.708392901965372
0.096,0.708392901965372
0.098,0.722595197798204
0.118,0.735989695717489
0.118,0.735989695717489
0.118,0.735989695717489
0.118,0.735989695717489
0.118,0.735989695717489
0.118,0.735989695717489
0.118,0.735989695717489
0.118,0.735989695717489
0.118,0.735989695717489
0.118,0.735989695717489
0.122,0.739493111908855
0.122,0.739493111908855
0.136,0.749067491950711
0.136,0.749067491950711
0.136,0.749067491950711
0.136,0.749067491950711
0.136,0.749067491950711
0.136,0.749067491950711
0.136,0.749067491950711
0.148,0.751189762158999
0.148,0.751189762158999
0.148,0.751189762158999
0.148,0.751189762158999
0.148,0.751189762158999
0.148,0.751189762158999
0.162,0.754268338701153
0.162,0.754268338701153
0.162,0.754268338701153
0.162,0.754268338701153
0.162,0.754268338701153
0.162,0.754268338701153
0.162,0.754268338701153
0.164,0.765634798254331
0.168,0.76625730460696
0.168,0.76625730460696
0.172,0.772095042538795
0.172,0.772095042538795
0.186,0.776255704602433
0.186,0.776255704602433
0.186,0.776255704602433
0.186,0.776255704602433
0.186,0.776255704602433
0.186,0.776255704602433
0.186,0.776255704602433
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.208,0.777472083616375
0.224,0.780079834349662
0.224,0.780079834349662
0.224,0.780079834349662
0.224,0.780079834349662
0.224,0.780079834349662
0.224,0.780079834349662
0.224,0.780079834349662
0.224,0.780079834349662
0.232,0.808200389360102
0.232,0.808200389360102
0.232,0.808200389360102
0.232,0.808200389360102
0.236,0.818291311773898
0.236,0.818291311773898
0.238,0.821402588870096
0.242,0.828316790396111
0.242,0.828316790396111
0.248,0.83086182809687
0.248,0.83086182809687
0.248,0.83086182809687
0.256,0.830944857190337
0.256,0.830944857190337
0.256,0.830944857190337
0.256,0.830944857190337
0.268,0.834604788380091
0.268,0.834604788380091
0.268,0.834604788380091
0.268,0.834604788380091
0.268,0.834604788380091
0.268,0.834604788380091
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.292,0.836342522169512
0.294,0.845215243286744
0.314,0.848258252338669
0.314,0.848258252338669
0.314,0.848258252338669
0.314,0.848258252338669
0.314,0.848258252338669
0.314,0.848258252338669
0.314,0.848258252338669
0.314,0.848258252338669
0.314,0.848258252338669
0.314,0.848258252338669
0.316,0.852102216485628
0.336,0.856886626102557
0.336,0.856886626102557
0.336,0.856886626102557
0.336,0.856886626102557
0.336,0.856886626102557
0.336,0.856886626102557
0.336,0.856886626102557
0.336,0.856886626102557
0.336,0.856886626102557
0.336,0.856886626102557
0.338,0.862113696177377
0.34,0.871018623928444
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.364,0.873967612919426
0.378,0.881156729696218
0.378,0.881156729696218
0.378,0.881156729696218
0.378,0.881156729696218
0.378,0.881156729696218
0.378,0.881156729696218
0.378,0.881156729696218
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.412,0.882444676969249
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.434,0.893406777309669
0.452,0.895313073014199
0.452,0.895313073014199
0.452,0.895313073014199
0.452,0.895313073014199
0.452,0.895313073014199
0.452,0.895313073014199
0.452,0.895313073014199
0.452,0.895313073014199
0.452,0.895313073014199
0.466,0.897426124674223
0.466,0.897426124674223
0.466,0.897426124674223
0.466,0.897426124674223
0.466,0.897426124674223
0.466,0.897426124674223
0.466,0.897426124674223
0.468,0.900173762999129
0.472,0.903409406773803
0.472,0.903409406773803
0.474,0.903856922718846
0.488,0.905694725687376
0.488,0.905694725687376
0.488,0.905694725687376
0.488,0.905694725687376
0.488,0.905694725687376
0.488,0.905694725687376
0.488,0.905694725687376
0.502,0.906940748688589
0.502,0.906940748688589
0.502,0.906940748688589
0.502,0.906940748688589
0.502,0.906940748688589
0.502,0.906940748688589
0.502,0.906940748688589
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.526,0.909427945767155
0.528,0.910770773095624
0.53,0.915383573166219
0.532,0.922341606945114
0.534,0.923929236687677
0.538,0.924124598621595
0.538,0.924124598621595
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.574,0.925269168468442
0.594,0.931277900898776
0.594,0.931277900898776
0.594,0.931277900898776
0.594,0.931277900898776
0.594,0.931277900898776
0.594,0.931277900898776
0.594,0.931277900898776
0.594,0.931277900898776
0.594,0.931277900898776
0.594,0.931277900898776
0.604,0.933341021658214
0.604,0.933341021658214
0.604,0.933341021658214
0.604,0.933341021658214
0.604,0.933341021658214
0.61,0.936147687913266
0.61,0.936147687913266
0.61,0.936147687913266
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.642,0.936742119873026
0.652,0.937530493191764
0.652,0.937530493191764
0.652,0.937530493191764
0.652,0.937530493191764
0.652,0.937530493191764
0.658,0.938988488202852
0.658,0.938988488202852
0.658,0.938988488202852
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.682,0.942084158469059
0.684,0.942650032338822
0.698,0.944465405775994
0.698,0.944465405775994
0.698,0.944465405775994
0.698,0.944465405775994
0.698,0.944465405775994
0.698,0.944465405775994
0.698,0.944465405775994
0.716,0.945463681370838
0.716,0.945463681370838
0.716,0.945463681370838
0.716,0.945463681370838
0.716,0.945463681370838
0.716,0.945463681370838
0.716,0.945463681370838
0.716,0.945463681370838
0.716,0.945463681370838
0.726,0.946311576474792
0.726,0.946311576474792
0.726,0.946311576474792
0.726,0.946311576474792
0.726,0.946311576474792
0.74,0.948403278205929
0.74,0.948403278205929
0.74,0.948403278205929
0.74,0.948403278205929
0.74,0.948403278205929
0.74,0.948403278205929
0.74,0.948403278205929
0.742,0.949617960267613
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.77,0.949857657478225
0.772,0.951507705541115
0.79,0.951857432178119
0.79,0.951857432178119
0.79,0.951857432178119
0.79,0.951857432178119
0.79,0.951857432178119
0.79,0.951857432178119
0.79,0.951857432178119
0.79,0.951857432178119
0.79,0.951857432178119
0.796,0.954117865441129
0.796,0.954117865441129
0.796,0.954117865441129
0.816,0.954913445687913
0.816,0.954913445687913
0.816,0.954913445687913
0.816,0.954913445687913
0.816,0.954913445687913
0.816,0.954913445687913
0.816,0.954913445687913
0.816,0.954913445687913
0.816,0.954913445687913
0.816,0.954913445687913
0.824,0.957551729711392
0.824,0.957551729711392
0.824,0.957551729711392
0.824,0.957551729711392
0.838,0.961705427343462
0.838,0.961705427343462
0.838,0.961705427343462
0.838,0.961705427343462
0.838,0.961705427343462
0.838,0.961705427343462
0.838,0.961705427343462
0.84,0.962270949558324
0.844,0.962403987999483
0.844,0.962403987999483
0.85,0.962726350247136
0.85,0.962726350247136
0.85,0.962726350247136
0.852,0.964147641971482
0.854,0.964217366269082
0.864,0.964877266872402
0.864,0.964877266872402
0.864,0.964877266872402
0.864,0.964877266872402
0.864,0.964877266872402
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.892,0.970705237690494
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.916,0.970743554231571
0.922,0.972410180615436
0.922,0.972410180615436
0.922,0.972410180615436
0.924,0.972599509088259
0.938,0.973171488415977
0.938,0.973171488415977
0.938,0.973171488415977
0.938,0.973171488415977
0.938,0.973171488415977
0.938,0.973171488415977
0.938,0.973171488415977
0.942,0.976148087955845
0.942,0.976148087955845
0.954,0.981590938221196
0.954,0.981590938221196
0.954,0.981590938221196
0.954,0.981590938221196
0.954,0.981590938221196
0.954,0.981590938221196
0.958,0.982492114701398
0.958,0.982492114701398
0.974,0.986350574069105
0.974,0.986350574069105
0.974,0.986350574069105
0.974,0.986350574069105
0.974,0.986350574069105
0.974,0.986350574069105
0.974,0.986350574069105
0.974,0.986350574069105
0.978,0.986802436207079
0.978,0.986802436207079
0.992,0.987161415476051
0.992,0.987161415476051
0.992,0.987161415476051
0.992,0.987161415476051
0.992,0.987161415476051
0.992,0.987161415476051
0.992,0.987161415476051
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605
1,0.990285572488605


==> simulations/user-cdf-median_qoe-netflix.csv <==
cdf,qoe
0.004,0.275863424768946
0.004,0.275863424768946
0.008,0.390179221358418
0.008,0.390179221358418
0.01,0.407754654603063
0.018,0.47010194973336
0.018,0.47010194973336
0.018,0.47010194973336
0.018,0.47010194973336
0.02,0.516402959981309
0.022,0.546343360958239
0.03,0.552353582151505
0.03,0.552353582151505
0.03,0.552353582151505
0.03,0.552353582151505
0.034,0.557077696918172
0.034,0.557077696918172
0.038,0.563725380672849
0.038,0.563725380672849
0.042,0.564746791116439
0.042,0.564746791116439
0.044,0.579168809670302
0.046,0.589846639341644
0.05,0.598422698689624
0.05,0.598422698689624
0.054,0.623643184515932
0.054,0.623643184515932
0.056,0.63356523773772
0.058,0.634818778978597
0.06,0.638258899360611
0.066,0.640191011656275
0.066,0.640191011656275
0.066,0.640191011656275
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.092,0.648863670342241
0.094,0.648923826729903
0.1,0.649614761948307
0.1,0.649614761948307
0.1,0.649614761948307
0.102,0.656054322366602
0.104,0.656988435513458
0.106,0.671271223184247
0.11,0.674016836838808
0.11,0.674016836838808
0.114,0.678180337289887
0.114,0.678180337289887
0.116,0.687764663170403
0.134,0.697348989050919
0.134,0.697348989050919
0.134,0.697348989050919
0.134,0.697348989050919
0.134,0.697348989050919
0.134,0.697348989050919
0.134,0.697348989050919
0.134,0.697348989050919
0.134,0.697348989050919
0.136,0.703313158134641
0.138,0.706447983009946
0.14,0.720099145470681
0.144,0.728359722519996
0.144,0.728359722519996
0.148,0.743231956067392
0.148,0.743231956067392
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.174,0.750265710990357
0.18,0.751189762158999
0.18,0.751189762158999
0.18,0.751189762158999
0.19,0.751608813997326
0.19,0.751608813997326
0.19,0.751608813997326
0.19,0.751608813997326
0.19,0.751608813997326
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.22,0.757762645927042
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.246,0.759370455989074
0.258,0.774492165133112
0.258,0.774492165133112
0.258,0.774492165133112
0.258,0.774492165133112
0.258,0.774492165133112
0.258,0.774492165133112
0.262,0.774502162443528
0.262,0.774502162443528
0.274,0.777348263673633
0.274,0.777348263673633
0.274,0.777348263673633
0.274,0.777348263673633
0.274,0.777348263673633
0.274,0.777348263673633
0.278,0.781582898977047
0.278,0.781582898977047
0.28,0.800878074147194
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.302,0.802034113237097
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.326,0.807064355715578
0.328,0.810048275971172
0.33,0.81533115437793
0.332,0.818122941376932
0.334,0.818443524708586
0.336,0.825423800034437
0.35,0.828556875626273
0.35,0.828556875626273
0.35,0.828556875626273
0.35,0.828556875626273
0.35,0.828556875626273
0.35,0.828556875626273
0.35,0.828556875626273
0.354,0.835228383932719
0.354,0.835228383932719
0.356,0.842227581806364
0.364,0.842385692305314
0.364,0.842385692305314
0.364,0.842385692305314
0.364,0.842385692305314
0.366,0.848998566861871
0.368,0.850382248131799
0.37,0.85354780690039
0.372,0.855822369831466
0.374,0.857193669022101
0.376,0.858508128187695
0.378,0.858908789166664
0.38,0.860780310196381
0.386,0.862648268871032
0.386,0.862648268871032
0.386,0.862648268871032
0.406,0.864175856975424
0.406,0.864175856975424
0.406,0.864175856975424
0.406,0.864175856975424
0.406,0.864175856975424
0.406,0.864175856975424
0.406,0.864175856975424
0.406,0.864175856975424
0.406,0.864175856975424
0.406,0.864175856975424
0.408,0.865353721215881
0.41,0.867028791215104
0.414,0.873362306616918
0.414,0.873362306616918
0.418,0.873967612919426
0.418,0.873967612919426
0.42,0.876416355730212
0.424,0.877012921339958
0.424,0.877012921339958
0.426,0.881156729696218
0.438,0.881514265273354
0.438,0.881514265273354
0.438,0.881514265273354
0.438,0.881514265273354
0.438,0.881514265273354
0.438,0.881514265273354
0.44,0.885122998828672
0.442,0.885985961690483
0.454,0.887138365849013
0.454,0.887138365849013
0.454,0.887138365849013
0.454,0.887138365849013
0.454,0.887138365849013
0.454,0.887138365849013
0.458,0.888836315749235
0.458,0.888836315749235
0.46,0.89154176641956
0.462,0.894227506980972
0.464,0.894477961621849
0.474,0.894948338620247
0.474,0.894948338620247
0.474,0.894948338620247
0.474,0.894948338620247
0.474,0.894948338620247
0.476,0.895765123781161
0.48,0.896561275023549
0.48,0.896561275023549
0.486,0.896883691040426
0.486,0.896883691040426
0.486,0.896883691040426
0.488,0.898154263821326
0.49,0.899692181713114
0.494,0.900393559366805
0.494,0.900393559366805
0.512,0.903004653480035
0.512,0.903004653480035
0.512,0.903004653480035
0.512,0.903004653480035
0.512,0.903004653480035
0.512,0.903004653480035
0.512,0.903004653480035
0.512,0.903004653480035
0.512,0.903004653480035
0.524,0.905944411617277
0.524,0.905944411617277
0.524,0.905944411617277
0.524,0.905944411617277
0.524,0.905944411617277
0.524,0.905944411617277
0.528,0.905984184198086
0.528,0.905984184198086
0.53,0.906300789928929
0.536,0.907118770092161
0.536,0.907118770092161
0.536,0.907118770092161
0.556,0.91075322261775
0.556,0.91075322261775
0.556,0.91075322261775
0.556,0.91075322261775
0.556,0.91075322261775
0.556,0.91075322261775
0.556,0.91075322261775
0.556,0.91075322261775
0.556,0.91075322261775
0.556,0.91075322261775
0.558,0.914164884189821
0.574,0.914462199754607
0.574,0.914462199754607
0.574,0.914462199754607
0.574,0.914462199754607
0.574,0.914462199754607
0.574,0.914462199754607
0.574,0.914462199754607
0.574,0.914462199754607
0.58,0.917092364275495
0.58,0.917092364275495
0.58,0.917092364275495
0.582,0.917648876715854
0.588,0.918626013519887
0.588,0.918626013519887
0.588,0.918626013519887
0.59,0.920524201541991
0.592,0.922631158404935
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.644,0.926176526346441
0.646,0.928028119628218
0.648,0.928322502744475
0.65,0.930109352361244
0.654,0.930916051187491
0.654,0.930916051187491
0.664,0.931277900898776
0.664,0.931277900898776
0.664,0.931277900898776
0.664,0.931277900898776
0.664,0.931277900898776
0.682,0.932857930635701
0.682,0.932857930635701
0.682,0.932857930635701
0.682,0.932857930635701
0.682,0.932857930635701
0.682,0.932857930635701
0.682,0.932857930635701
0.682,0.932857930635701
0.682,0.932857930635701
0.688,0.93392963299182
0.688,0.93392963299182
0.688,0.93392963299182
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.716,0.935433357398343
0.72,0.938492008421616
0.72,0.938492008421616
0.724,0.939552641213454
0.724,0.939552641213454
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.746,0.940188859491828
0.75,0.943614965030173
0.75,0.943614965030173
0.752,0.944465405775994
0.754,0.945834511683699
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.79,0.947369902620375
0.794,0.950366987267091
0.794,0.950366987267091
0.798,0.954396388016143
0.798,0.954396388016143
0.808,0.957598678253673
0.808,0.957598678253673
0.808,0.957598678253673
0.808,0.957598678253673
0.808,0.957598678253673
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.834,0.958811092731698
0.836,0.960020734675426
0.84,0.960351119238163
0.84,0.960351119238163
0.842,0.964689500824285
0.846,0.966375845354636
0.846,0.966375845354636
0.854,0.96854570318185
0.854,0.96854570318185
0.854,0.96854570318185
0.854,0.96854570318185
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.9,0.968603916540459
0.912,0.96885600607821
0.912,0.96885600607821
0.912,0.96885600607821
0.912,0.96885600607821
0.912,0.96885600607821
0.912,0.96885600607821
0.918,0.969174760267123
0.918,0.969174760267123
0.918,0.969174760267123
0.922,0.972335116294764
0.922,0.972335116294764
0.928,0.974428197226649
0.928,0.974428197226649
0.928,0.974428197226649
0.94,0.97901716326139
0.94,0.97901716326139
0.94,0.97901716326139
0.94,0.97901716326139
0.94,0.97901716326139
0.94,0.97901716326139
0.942,0.979096262703361
0.946,0.98020301693866
0.946,0.98020301693866
0.958,0.983915044932695
0.958,0.983915044932695
0.958,0.983915044932695
0.958,0.983915044932695
0.958,0.983915044932695
0.958,0.983915044932695
0.96,0.984579286302781
0.97,0.985123705272116
0.97,0.985123705272116
0.97,0.985123705272116
0.97,0.985123705272116
0.97,0.985123705272116
0.972,0.985913897661139
0.974,0.98896347815806
0.982,0.990054753467813
0.982,0.990054753467813
0.982,0.990054753467813
0.982,0.990054753467813
0.986,0.992803251044004
0.986,0.992803251044004
0.998,0.994505204563464
0.998,0.994505204563464
0.998,0.994505204563464
0.998,0.994505204563464
0.998,0.994505204563464
0.998,0.994505204563464
1,0.995027376733907


==> simulations/user-session-count.csv <==
sessions_count,cdf,nb_users
0,0.00781657113079729,180
1,0.240055584505819,5528
2,0.360430779920097,8300
3,0.443373284696891,10210
4,0.507208615598402,11680
5,0.557625499392044,12841
6,0.598488796248046,13782
7,0.633359388570436,14585
8,0.66323606044815,15273
9,0.686425221469515,15807
10,0.708268195240577,16310
11,0.724205315268369,16677
12,0.738014590932777,16995
13,0.751302761855133,17301
14,0.76467778356783,17609
15,0.776011811707487,17870
16,0.786390481153379,18109
17,0.795900642695848,18328
18,0.805193677262463,18542
19,0.813965607087024,18744
20,0.822173006774362,18933
21,0.828513114469342,19079
22,0.83437554281744,19214
23,0.839499739447629,19332
24,0.844233107521278,19441
25,0.848184818481848,19532
26,0.851528573910023,19609
27,0.855480284870592,19700
28,0.858216084766371,19763
29,0.861255862428348,19833
30,0.863687684557929,19889
31,0.866249782873024,19948
32,0.868638179607434,20003
33,0.871417404898385,20067
34,0.873849227027966,20123
35,0.875673093625152,20165
36,0.877627236407851,20210
37,0.879755080771235,20259
38,0.881665798158763,20303
39,0.883793642522147,20352
40,0.885356956748306,20388
41,0.886833420184124,20422
42,0.888440159805454,20459
43,0.889656070870245,20487
44,0.891002258120549,20518
45,0.892174743790168,20545
46,0.893520931040472,20576
47,0.894693416710092,20603
48,0.896083029355567,20635
49,0.897168664234845,20660
50,0.898384575299635,20688
51,0.899253083203057,20708
52,0.90016501650165,20729
53,0.901033524405072,20749
54,0.901858606913323,20768
55,0.902640264026403,20786
56,0.903552197324996,20807
57,0.904594406809102,20831
58,0.906027444849748,20864
59,0.90689595275317,20884
60,0.907764460656592,20904
61,0.908850095535869,20929
62,0.909762028834462,20950
63,0.910587111342713,20969
64,0.911195066875109,20983
65,0.911933298593017,21000
66,0.912497828730241,21013
67,0.91323606044815,21030
68,0.913800590585374,21043
69,0.914625673093625,21062
70,0.915277054021192,21077
71,0.915971860343929,21093
72,0.916492965085982,21105
73,0.917057495223207,21118
74,0.91757859996526,21130
75,0.918316831683168,21147
76,0.918968212610735,21162
77,0.919663018933472,21178
78,0.920270974465868,21192
79,0.921096056974118,21211
80,0.921443460135487,21219
81,0.922007990272712,21232
82,0.922659371200278,21247
83,0.923441028313358,21265
84,0.92430953621678,21285
85,0.924743790168491,21295
86,0.925612298071912,21315
87,0.926133402813966,21327
88,0.926567656765677,21337
89,0.926915059927045,21345
90,0.927262463088414,21353
91,0.927523015459441,21359
92,0.927870418620809,21367
93,0.928348097967691,21378
94,0.928956053500087,21392
95,0.929303456661456,21400
96,0.929694285217995,21409
97,0.930085113774535,21418
98,0.930606218516589,21430
99,0.931301024839326,21446
100,0.931778704186208,21457
101,0.932299808928261,21469
102,0.932690637484801,21478
103,0.933168316831683,21489
104,0.933602570783394,21499
105,0.933863123154421,21505
106,0.934210526315789,21513
107,0.934688205662672,21524
108,0.935079034219211,21533
109,0.935296161195067,21538
110,0.935643564356436,21546
111,0.935990967517804,21554
112,0.93620809449366,21559
113,0.936772624630884,21572
114,0.937033177001911,21578
115,0.937554281743964,21590
116,0.93781483411499,21596
117,0.938118811881188,21603
118,0.938466215042557,21611
119,0.938683342018412,21616
120,0.939030745179781,21624
121,0.939334722945979,21631
122,0.939725551502519,21640
123,0.94015980545423,21650
124,0.940376932430085,21655
125,0.940463783220427,21657
126,0.940811186381796,21665
127,0.941158589543165,21673
128,0.94137571651902,21678
129,0.941592843494876,21683
130,0.942113948236929,21695
131,0.942331075212784,21700
132,0.942678478374153,21708
133,0.942895605350009,21713
134,0.943025881535522,21716
135,0.94332985930172,21723
136,0.943677262463088,21731
137,0.943894389438944,21736
138,0.944111516414799,21741
139,0.944372068785826,21747
140,0.944762897342366,21756
141,0.94493659892305,21760
142,0.945240576689248,21767
143,0.945414278269932,21771
144,0.945631405245788,21776
145,0.945761681431301,21779
146,0.946152509987841,21788
147,0.946369636963696,21793
148,0.946630189334723,21799
149,0.946890741705749,21805
150,0.947021017891263,21808
151,0.947194719471947,21812
152,0.947411846447803,21817
153,0.947498697238145,21819
154,0.947889525794685,21828
155,0.94810665277054,21833
156,0.948150078165711,21834
157,0.948540906722251,21843
158,0.948801459093278,21849
159,0.949018586069133,21854
160,0.949192287649818,21858
161,0.949322563835331,21861
162,0.949452840020844,21864
163,0.949583116206357,21867
164,0.949756817787042,21871
165,0.949843668577384,21873
166,0.950017370158068,21877
167,0.950147646343582,21880
168,0.950277922529095,21883
169,0.950625325690464,21891
170,0.950842452666319,21896
171,0.951016154247004,21900
172,0.951103005037346,21902
173,0.951189855827688,21904
174,0.951363557408372,21908
175,0.951537258989057,21912
176,0.952014938335939,21923
177,0.952188639916623,21927
178,0.952275490706965,21929
179,0.952492617682821,21934
180,0.952796595449019,21941
181,0.953013722424874,21946
182,0.953143998610387,21949
183,0.953361125586243,21954
184,0.953447976376585,21956
185,0.953751954142783,21963
186,0.953795379537954,21964
187,0.954099357304152,21971
188,0.954186208094494,21973
189,0.954316484280007,21976
190,0.954403335070349,21978
191,0.954490185860691,21980
192,0.954663887441376,21984
193,0.954794163626889,21987
194,0.954924439812402,21990
195,0.955098141393087,21994
196,0.9552284175786,21997
197,0.955358693764113,22000
198,0.955575820739969,22005
199,0.955706096925482,22008
201,0.955749522320653,22009
202,0.955923223901338,22013
203,0.95601007469168,22015
204,0.956096925482022,22017
205,0.956183776272364,22019
206,0.956314052457877,22022
207,0.956531179433733,22027
208,0.956661455619246,22030
209,0.956835157199931,22034
210,0.957052284175786,22039
211,0.95722598575647,22043
212,0.957312836546813,22045
214,0.957486538127497,22049
215,0.957529963522668,22050
216,0.957703665103352,22054
217,0.957877366684037,22058
218,0.957964217474379,22060
219,0.958137919055063,22064
220,0.958268195240577,22067
221,0.958441896821261,22071
222,0.958659023797117,22076
223,0.958919576168143,22082
224,0.959006426958485,22084
225,0.959093277748827,22086
226,0.959136703143999,22087
227,0.959310404724683,22091
228,0.959397255515025,22093
229,0.959614382490881,22098
230,0.959657807886052,22099
231,0.959788084071565,22102
232,0.959961785652249,22106
233,0.960048636442592,22108
234,0.960092061837763,22109
235,0.960178912628105,22111
236,0.960265763418447,22113
237,0.960352614208789,22115
238,0.960569741184645,22120
239,0.960613166579816,22121
240,0.960700017370158,22123
241,0.9607868681605,22125
242,0.961047420531527,22131
243,0.961264547507382,22136
244,0.961438249088067,22140
245,0.961525099878409,22142
246,0.961611950668751,22144
247,0.961742226854264,22147
248,0.961829077644607,22149
249,0.96195935383012,22152
250,0.962089630015633,22155
251,0.962133055410804,22156
252,0.96235018238666,22161
253,0.962523883967344,22165
254,0.962610734757686,22167
256,0.962654160152857,22168
257,0.9627410109432,22170
258,0.962914712523884,22174
259,0.962958137919055,22175
260,0.963088414104568,22178
261,0.963131839499739,22179
262,0.963305541080424,22183
263,0.963348966475595,22184
264,0.963435817265937,22186
265,0.963479242661108,22187
266,0.96356609345145,22189
267,0.963739795032135,22193
268,0.963783220427306,22194
269,0.963913496612819,22197
270,0.964000347403161,22199
271,0.964130623588675,22202
272,0.964260899774188,22205
273,0.964304325169359,22206
274,0.964434601354872,22209
275,0.964608302935557,22213
276,0.964651728330728,22214
277,0.964825429911412,22218
278,0.964868855306583,22219
279,0.964955706096925,22221
280,0.965042556887268,22223
281,0.965259683863123,22228
282,0.965389960048636,22231
283,0.965433385443808,22232
284,0.96552023623415,22234
285,0.965607087024492,22236
286,0.965650512419663,22237
287,0.965737363210005,22239
288,0.965780788605176,22240
289,0.965824214000347,22241
290,0.96591106479069,22243
291,0.965997915581032,22245
292,0.966128191766545,22248
293,0.966432169532743,22255
294,0.966475594927914,22256
295,0.966519020323085,22257
296,0.966562445718256,22258
298,0.966649296508598,22260
299,0.966779572694112,22263
300,0.966866423484454,22265
301,0.966953274274796,22267
302,0.966996699669967,22268
304,0.967083550460309,22270
306,0.967170401250651,22272
307,0.967213826645822,22273
308,0.967474379016849,22279
309,0.967604655202362,22282
310,0.967648080597533,22283
311,0.967691505992704,22284
312,0.967821782178218,22287
313,0.967865207573389,22288
314,0.96790863296856,22289
315,0.968082334549244,22293
316,0.968125759944416,22294
317,0.968169185339587,22295
319,0.968212610734758,22296
321,0.968342886920271,22299
323,0.968473163105784,22302
324,0.968646864686469,22306
325,0.968863991662324,22311
326,0.968994267847837,22314
327,0.969037693243008,22315
328,0.96908111863818,22316
329,0.969167969428522,22318
331,0.969298245614035,22321
332,0.969428521799548,22324
334,0.96947194719472,22325
335,0.969558797985062,22327
336,0.969689074170575,22330
337,0.969862775751259,22334
338,0.969993051936773,22337
339,0.970079902727115,22339
341,0.970166753517457,22341
342,0.970210178912628,22342
343,0.97029702970297,22344
345,0.970470731283655,22348
346,0.970557582073997,22350
347,0.970644432864339,22352
348,0.970731283654681,22354
349,0.970861559840195,22357
351,0.970904985235366,22358
352,0.970948410630537,22359
353,0.971165537606392,22364
354,0.971208963001563,22365
355,0.971252388396734,22366
356,0.971339239187077,22368
357,0.971382664582248,22369
358,0.97146951537259,22371
359,0.971512940767761,22372
360,0.971556366162932,22373
361,0.971773493138788,22378
362,0.971816918533959,22379
363,0.971903769324301,22381
364,0.972034045509814,22384
365,0.972077470904985,22385
366,0.972120896300156,22386
367,0.972164321695327,22387
368,0.972294597880841,22390
369,0.972338023276012,22391
370,0.972381448671183,22392
372,0.972511724856696,22395
373,0.972555150251867,22396
375,0.972598575647038,22397
376,0.972685426437381,22399
378,0.972772277227723,22401
379,0.972945978808407,22405
382,0.97307625499392,22408
384,0.973206531179434,22411
385,0.973249956574605,22412
386,0.973293381969776,22413
387,0.973380232760118,22415
389,0.973423658155289,22416
390,0.973640785131145,22421
391,0.973727635921487,22423
392,0.973814486711829,22425
393,0.973857912107,22426
394,0.973901337502171,22427
396,0.973988188292513,22429
398,0.974075039082856,22431
399,0.974161889873198,22433
400,0.974205315268369,22434
403,0.97424874066354,22435
404,0.974335591453882,22437
405,0.974379016849053,22438
406,0.974465867639395,22440
408,0.974552718429738,22442
409,0.97463956922008,22444
410,0.974726420010422,22446
411,0.974856696195935,22449
412,0.974900121591107,22450
413,0.974986972381449,22452
414,0.97503039777662,22453
416,0.975160673962133,22456
417,0.975290950147646,22459
418,0.975334375542817,22460
419,0.975377800937989,22461
420,0.975464651728331,22463
423,0.975508077123502,22464
424,0.975551502518673,22465
425,0.975638353309015,22467
428,0.975768629494528,22470
430,0.975812054889699,22471
431,0.975985756470384,22475
432,0.976029181865555,22476
433,0.976202883446239,22480
435,0.976246308841411,22481
436,0.976289734236582,22482
437,0.976333159631753,22483
438,0.976376585026924,22484
439,0.976506861212437,22487
440,0.97663713739795,22490
442,0.976723988188293,22492
443,0.976810838978635,22494
445,0.976897689768977,22496
446,0.976984540559319,22498
447,0.97702796595449,22499
448,0.977071391349661,22500
449,0.977158242140003,22502
450,0.977201667535175,22503
451,0.977288518325517,22505
452,0.977375369115859,22507
453,0.977462219906201,22509
455,0.977592496091714,22512
456,0.977635921486885,22513
457,0.977679346882057,22514
458,0.977722772277228,22515
460,0.977766197672399,22516
461,0.977853048462741,22518
463,0.977983324648254,22521
464,0.978026750043425,22522
467,0.978070175438597,22523
468,0.978157026228939,22525
469,0.978287302414452,22528
471,0.978417578599965,22531
473,0.978461003995136,22532
474,0.978547854785479,22534
475,0.97859128018065,22535
478,0.978634705575821,22536
479,0.978678130970992,22537
480,0.978721556366163,22538
481,0.978808407156505,22540
482,0.978851832551676,22541
483,0.978982108737189,22544
484,0.979025534132361,22545
485,0.979068959527532,22546
486,0.979112384922703,22547
487,0.979155810317874,22548
489,0.979199235713045,22549
490,0.979242661108216,22550
491,0.979286086503387,22551
492,0.979329511898558,22552
494,0.979372937293729,22553
495,0.9794163626889,22554
496,0.979459788084072,22555
497,0.979503213479243,22556
498,0.979546638874414,22557
499,0.979590064269585,22558
505,0.979633489664756,22559
506,0.979676915059927,22560
507,0.979763765850269,22562
509,0.979894042035783,22565
514,0.979937467430954,22566
516,0.980024318221296,22568
518,0.980067743616467,22569
519,0.980111169011638,22570
520,0.980154594406809,22571
521,0.980328295987493,22575
522,0.980371721382665,22576
524,0.980415146777836,22577
526,0.980458572173007,22578
527,0.980501997568178,22579
529,0.98058884835852,22581
531,0.980719124544033,22584
535,0.980805975334376,22586
536,0.980849400729547,22587
538,0.98097967691506,22590
540,0.981066527705402,22592
541,0.981153378495744,22594
542,0.981196803890915,22595
543,0.981240229286086,22596
544,0.9813705054716,22599
546,0.981413930866771,22600
547,0.981457356261942,22601
549,0.981500781657113,22602
550,0.981544207052284,22603
551,0.981631057842626,22605
552,0.981674483237797,22606
553,0.981717908632969,22607
556,0.981804759423311,22609
558,0.981891610213653,22611
566,0.981935035608824,22612
567,0.982021886399166,22614
568,0.982065311794337,22615
569,0.982108737189508,22616
573,0.98215216258468,22617
578,0.982195587979851,22618
580,0.982239013375022,22619
583,0.982325864165364,22621
584,0.982369289560535,22622
586,0.982499565746048,22625
587,0.982542991141219,22626
591,0.982673267326733,22629
594,0.982760118117075,22631
595,0.982846968907417,22633
596,0.982933819697759,22635
597,0.98297724509293,22636
598,0.983020670488101,22637
599,0.983107521278444,22639
600,0.983150946673615,22640
602,0.983237797463957,22642
603,0.983281222859128,22643
606,0.983324648254299,22644
609,0.98336807364947,22645
612,0.983411499044641,22646
613,0.983454924439812,22647
614,0.983541775230155,22649
615,0.983585200625326,22650
617,0.983628626020497,22651
618,0.983672051415668,22652
621,0.983715476810839,22653
623,0.983802327601181,22655
624,0.983845752996352,22656
625,0.983889178391523,22657
627,0.983932603786694,22658
630,0.983976029181866,22659
633,0.984019454577037,22660
634,0.984062879972208,22661
636,0.984106305367379,22662
638,0.98414973076255,22663
639,0.984193156157721,22664
640,0.984280006948063,22666
642,0.984366857738405,22668
644,0.984410283133576,22669
645,0.984453708528748,22670
647,0.984497133923919,22671
648,0.984583984714261,22673
654,0.984627410109432,22674
656,0.984670835504603,22675
657,0.984714260899774,22676
658,0.984757686294945,22677
659,0.984801111690116,22678
660,0.984887962480459,22680
662,0.984974813270801,22682
669,0.985061664061143,22684
671,0.985105089456314,22685
674,0.985148514851485,22686
678,0.985191940246656,22687
682,0.985278791036998,22689
684,0.98532221643217,22690
687,0.985495918012854,22694
691,0.985582768803196,22696
692,0.985626194198367,22697
694,0.985669619593538,22698
697,0.985713044988709,22699
698,0.98575647038388,22700
699,0.985799895779052,22701
700,0.985843321174223,22702
704,0.985886746569394,22703
706,0.985930171964565,22704
708,0.985973597359736,22705
713,0.986017022754907,22706
714,0.986103873545249,22708
719,0.98614729894042,22709
722,0.986190724335591,22710
723,0.986234149730763,22711
724,0.986277575125934,22712
727,0.986364425916276,22714
729,0.986407851311447,22715
731,0.986451276706618,22716
733,0.986494702101789,22717
735,0.98653812749696,22718
736,0.986624978287302,22720
738,0.986668403682474,22721
739,0.986711829077645,22722
744,0.986755254472816,22723
746,0.986798679867987,22724
747,0.986842105263158,22725
749,0.9869289560535,22727
750,0.986972381448671,22728
751,0.987059232239013,22730
752,0.987102657634184,22731
753,0.987146083029356,22732
755,0.987189508424527,22733
764,0.987232933819698,22734
766,0.987276359214869,22735
771,0.98731978461004,22736
772,0.987363210005211,22737
774,0.987406635400382,22738
778,0.987450060795553,22739
779,0.987536911585895,22741
783,0.987580336981067,22742
785,0.987623762376238,22743
788,0.98771061316658,22745
789,0.987754038561751,22746
790,0.987840889352093,22748
791,0.987884314747264,22749
792,0.987927740142435,22750
793,0.987971165537606,22751
802,0.988014590932777,22752
803,0.988058016327949,22753
806,0.988144867118291,22755
807,0.988188292513462,22756
808,0.988231717908633,22757
809,0.988275143303804,22758
811,0.988318568698975,22759
813,0.988361994094146,22760
815,0.988448844884488,22762
816,0.988622546465173,22766
819,0.988709397255515,22768
836,0.988752822650686,22769
837,0.988839673441028,22771
840,0.988926524231371,22773
844,0.988969949626542,22774
847,0.989013375021713,22775
849,0.989056800416884,22776
850,0.989100225812055,22777
852,0.989143651207226,22778
856,0.989187076602397,22779
860,0.989230501997568,22780
865,0.989273927392739,22781
868,0.98931735278791,22782
872,0.989404203578253,22784
876,0.989447628973424,22785
878,0.989491054368595,22786
879,0.989534479763766,22787
880,0.989577905158937,22788
885,0.989621330554108,22789
886,0.989664755949279,22790
888,0.98970818134445,22791
891,0.989751606739621,22792
893,0.989795032134792,22793
894,0.989881882925135,22795
903,0.989925308320306,22796
906,0.989968733715477,22797
909,0.990012159110648,22798
913,0.990055584505819,22799
916,0.99009900990099,22800
930,0.990185860691332,22802
932,0.990229286086503,22803
938,0.990272711481675,22804
939,0.990316136876846,22805
946,0.990402987667188,22807
952,0.990446413062359,22808
954,0.99048983845753,22809
960,0.990576689247872,22811
962,0.990620114643043,22812
971,0.990663540038214,22813
973,0.990706965433385,22814
974,0.990793816223728,22816
980,0.990837241618899,22817
981,0.990924092409241,22819
982,0.990967517804412,22820
984,0.991010943199583,22821
985,0.991054368594754,22822
991,0.991097793989925,22823
998,0.991141219385096,22824
999,0.991228070175439,22826
1001,0.99127149557061,22827
1002,0.991314920965781,22828
1009,0.991358346360952,22829
1019,0.991401771756123,22830
1023,0.991445197151294,22831
1032,0.991532047941636,22833
1038,0.991575473336807,22834
1039,0.991618898731979,22835
1044,0.99166232412715,22836
1046,0.991705749522321,22837
1047,0.991749174917492,22838
1053,0.991792600312663,22839
1058,0.991836025707834,22840
1059,0.991879451103005,22841
1060,0.991922876498176,22842
1061,0.991966301893347,22843
1064,0.992053152683689,22845
1070,0.992140003474032,22847
1071,0.992183428869203,22848
1072,0.992226854264374,22849
1087,0.992270279659545,22850
1088,0.992313705054716,22851
1093,0.992357130449887,22852
1096,0.992400555845058,22853
1106,0.9924874066354,22855
1108,0.992530832030571,22856
1110,0.992574257425743,22857
1111,0.992617682820914,22858
1115,0.992704533611256,22860
1116,0.992791384401598,22862
1126,0.992834809796769,22863
1127,0.99287823519194,22864
1129,0.992965085982282,22866
1137,0.993008511377453,22867
1143,0.993051936772625,22868
1154,0.993095362167796,22869
1156,0.993138787562967,22870
1157,0.993182212958138,22871
1161,0.993225638353309,22872
1170,0.99326906374848,22873
1172,0.993312489143651,22874
1179,0.993355914538822,22875
1181,0.993399339933993,22876
1188,0.993442765329165,22877
1196,0.993486190724336,22878
1197,0.993529616119507,22879
1198,0.993616466909849,22881
1202,0.99365989230502,22882
1203,0.993703317700191,22883
1204,0.993746743095362,22884
1221,0.993833593885704,22886
1225,0.993877019280875,22887
1228,0.993920444676047,22888
1233,0.993963870071218,22889
1240,0.994007295466389,22890
1242,0.99405072086156,22891
1243,0.994094146256731,22892
1244,0.994137571651902,22893
1246,0.994180997047073,22894
1247,0.994224422442244,22895
1252,0.994267847837415,22896
1255,0.994311273232586,22897
1272,0.994354698627757,22898
1273,0.994398124022929,22899
1277,0.9944415494181,22900
1284,0.994484974813271,22901
1285,0.994528400208442,22902
1286,0.994571825603613,22903
1299,0.994615250998784,22904
1303,0.994658676393955,22905
1312,0.994745527184297,22907
1318,0.99483237797464,22909
1319,0.994875803369811,22910
1322,0.994919228764982,22911
1326,0.994962654160153,22912
1328,0.995006079555324,22913
1330,0.995049504950495,22914
1335,0.995092930345666,22915
1338,0.995136355740837,22916
1352,0.995179781136008,22917
1353,0.995223206531179,22918
1365,0.995266631926351,22919
1366,0.995310057321522,22920
1369,0.995353482716693,22921
1373,0.995396908111864,22922
1375,0.995440333507035,22923
1380,0.995483758902206,22924
1387,0.995527184297377,22925
1402,0.995570609692548,22926
1410,0.995614035087719,22927
1414,0.99565746048289,22928
1417,0.995700885878061,22929
1429,0.995744311273233,22930
1433,0.995787736668404,22931
1448,0.995874587458746,22933
1450,0.995918012853917,22934
1452,0.995961438249088,22935
1453,0.996004863644259,22936
1456,0.99604828903943,22937
1459,0.996091714434601,22938
1465,0.996135139829772,22939
1471,0.996178565224944,22940
1475,0.996221990620115,22941
1476,0.996265416015286,22942
1477,0.996308841410457,22943
1479,0.996352266805628,22944
1489,0.996395692200799,22945
1496,0.99643911759597,22946
1506,0.996482542991141,22947
1507,0.996525968386312,22948
1508,0.996569393781483,22949
1510,0.996612819176655,22950
1517,0.996656244571826,22951
1519,0.996699669966997,22952
1524,0.996743095362168,22953
1532,0.99682994615251,22955
1533,0.996873371547681,22956
1543,0.996916796942852,22957
1549,0.996960222338023,22958
1554,0.997047073128365,22960
1559,0.997090498523537,22961
1563,0.997133923918708,22962
1579,0.997177349313879,22963
1581,0.99722077470905,22964
1582,0.997264200104221,22965
1585,0.997307625499392,22966
1587,0.997351050894563,22967
1591,0.997394476289734,22968
1594,0.997437901684905,22969
1595,0.997481327080076,22970
1601,0.997524752475248,22971
1602,0.997568177870419,22972
1618,0.997655028660761,22974
1621,0.997698454055932,22975
1627,0.997741879451103,22976
1642,0.997785304846274,22977
1650,0.997828730241445,22978
1653,0.997872155636616,22979
1656,0.997915581031787,22980
1659,0.997959006426958,22981
1669,0.99800243182213,22982
1670,0.998045857217301,22983
1671,0.998089282612472,22984
1688,0.998132708007643,22985
1689,0.998176133402814,22986
1691,0.998219558797985,22987
1702,0.998262984193156,22988
1704,0.998306409588327,22989
1707,0.998349834983498,22990
1712,0.998393260378669,22991
1715,0.998436685773841,22992
1718,0.998480111169012,22993
1722,0.998523536564183,22994
1725,0.998566961959354,22995
1730,0.998610387354525,22996
1735,0.998653812749696,22997
1737,0.998697238144867,22998
1739,0.998740663540038,22999
1744,0.998784088935209,23000
1750,0.99882751433038,23001
1751,0.998870939725552,23002
1753,0.998914365120723,23003
1759,0.998957790515894,23004
1762,0.999001215911065,23005
1767,0.999088066701407,23007
1768,0.999131492096578,23008
1769,0.999174917491749,23009
1772,0.99921834288692,23010
1773,0.999261768282091,23011
1776,0.999305193677262,23012
1783,0.999348619072434,23013
1785,0.999392044467605,23014
1796,0.999435469862776,23015
1798,0.999478895257947,23016
1802,0.999522320653118,23017
1825,0.999565746048289,23018
1828,0.99960917144346,23019
1836,0.999652596838631,23020
1845,0.999696022233802,23021
1850,0.999739447628973,23022
1859,0.999782873024144,23023
1898,0.999826298419316,23024
1945,0.999869723814487,23025
1972,0.999913149209658,23026
2212,0.999956574604829,23027
2271,1,23028


==> simulations/user-statistics-75perc.csv <==
cdf,sessions,bw_min,bw_mean,bw_median,bw_max,bw_stdv,bw_percentile75
0,257,0.0100169599412915,0.0529826779431836,0.0451228630725068,0.121661498388998,0.0287255031947113,0.0709732260819685
0.01,259.99,0.0103726999503342,0.244565113767354,0.156140234295615,0.823145743618326,0.159293534948469,0.314091684547081
0.02,262,0.0106686750847729,0.378635304071885,0.185588666720312,1.23881993469,0.242590840471484,0.439988113069948
0.03,266,0.0111697232846753,0.467074098778878,0.310747730273001,1.43890969134071,0.295118158344499,0.575407994482053
0.04,267.96,0.0113910644078924,0.598691349808842,0.353524699379629,1.66835564729742,0.355448225982878,0.669635039086883
0.05,270.95,0.0117975184752648,0.62798074552047,0.41807769893178,2.03770265283487,0.431073196008578,0.802185282836758
0.06,274.94,0.0118552067461994,0.668745172513922,0.442202080034282,2.30763399843377,0.461312699237223,0.842586139272853
0.07,277.93,0.0120536027914259,0.706801703821121,0.489362951801168,2.41732000770298,0.526603496784677,0.882421350737853
0.08,281,0.0122271962339639,0.743576664079087,0.533879953026572,2.60625719815768,0.540490393104833,0.929065564998928
0.09,286.91,0.0124250794645045,0.810871225004226,0.578161626346718,2.79574419754532,0.593464850242686,0.96529888040639
0.1,290,0.0125813406830796,0.824114868846569,0.616113342583023,2.81419436853911,0.616622303118217,1.0573400879285
0.11,293,0.0127950282046253,0.872791511075537,0.633307811365369,2.95447415930441,0.646995759813267,1.07810631261196
0.12,297.76,0.0130760534833713,0.911819780287918,0.664190232116149,3.18846976441694,0.742548953298771,1.14121683412941
0.13,299.87,0.0131908572834013,0.987439778863632,0.715760103601095,3.26481118262102,0.769582424485132,1.30743214536718
0.14,303.72,0.0132768263027045,1.03928984259741,0.750452203335192,3.64188433951657,0.805779061966976,1.36596521152669
0.15,307.85,0.0135240789777842,1.0955269141094,0.784529286509667,3.78212883575147,0.836552108265223,1.44471458900399
0.16,309,0.0138900960327781,1.15187117040611,0.810369269244154,4.04194357460784,0.865744361044478,1.5023439757839
0.17,312,0.0140724588165436,1.17418734955601,0.82387313049479,4.21805774587611,0.908986537301207,1.54222554727222
0.18,319.92,0.0143386236799743,1.20679196857505,0.851939473770616,4.52752493389188,0.965178148219965,1.56527420189038
0.19,323.81,0.0145360979570654,1.25848666346599,0.885771486755346,4.7262078872329,1.01233738710393,1.64461291768345
0.2,327.8,0.0148254755481863,1.3597276300432,0.930593388068969,4.83154017403178,1.06438635213867,1.68539952611038
0.21,332,0.0149461150489072,1.41551765912259,0.956283179412561,4.90087438564261,1.09380472374946,1.70492469047324
0.22,336.78,0.0150208110305343,1.48353940509327,0.986374595811623,5.28826661454511,1.12000339533676,1.75281226076029
0.23,340.54,0.0152044374877466,1.54892282374647,1.01563928073911,5.44416901877035,1.1666273671862,1.78325662535312
0.24,348,0.0154161259319895,1.57023092817255,1.05596174421034,5.64578747229244,1.192371348739,1.85521834371882
0.25,352.75,0.0155810942900942,1.60090080859218,1.11255337925788,5.88725651463155,1.21772603889528,1.93675403088688
0.26,354.74,0.016099959633196,1.63032026476888,1.13658825251155,6.2523985870613,1.26661746628478,2.04842646494751
0.27,363.73,0.0163291603743551,1.66493153795717,1.17574935514542,6.3620390415677,1.33691607670626,2.11201961825093
0.28,368.72,0.0165774782097963,1.72814155737184,1.20166032644881,6.42033956311953,1.36232119672068,2.19316770752354
0.29,375.71,0.0167827038189319,1.75383308927877,1.23194670748351,6.51275444661518,1.39824490437585,2.25721005454232
0.3,381.1,0.0168697138935042,1.83122577773351,1.25697162908446,6.68204697538299,1.44858352514079,2.28400875808653
0.31,389.69,0.0170830531637943,1.85408317525424,1.33751109531252,7.03530098039819,1.47406718083454,2.33050607610509
0.32,392.68,0.0173052048613185,1.91391499022211,1.37551821212336,7.23195984331575,1.53539523580496,2.40414060384464
0.33,398.67,0.0175648082658925,1.96360970972814,1.40795480333324,7.64140491156343,1.58271332517968,2.46565720840093
0.34,404,0.0179019897168822,2.0445002405103,1.43964580886986,7.76810860777134,1.63053399452392,2.51426531207596
0.35,408,0.0181400817319712,2.10329216834167,1.48594121614139,8.11513104124426,1.65986477445496,2.60692723470237
0.36,411,0.0182178062584451,2.12000247394959,1.52422268907305,8.40990540180602,1.70024663497611,2.68261834245712
0.37,416,0.018311134228592,2.15554829563408,1.58926920270972,8.76219633978599,1.74121218202005,2.77156951977403
0.38,425,0.0184857129215152,2.19171023423767,1.62837123196468,8.92843098230313,1.80193564187835,2.82192795788972
0.39,432.22,0.0185995288853292,2.23258955200302,1.65367226775173,8.99880827743519,1.83695072474903,2.89998269544511
0.4,439,0.0188112078871864,2.26351032854558,1.69112097295305,9.15439474329906,1.92198613544182,3.02280073174914
0.41,443,0.0191386848753645,2.33096547453032,1.7219396621556,9.47496458904141,1.96622272362295,3.06922641715748
0.42,448.16,0.0194300873474782,2.3932749609483,1.75092328024375,9.64107357849434,2.00027126380029,3.12780493727252
0.43,456.14,0.019760692034957,2.46312023629765,1.80622905321415,9.97906161805187,2.03741531720197,3.18526417479004
0.44,468,0.0200818984240051,2.49911554663537,1.83448711844551,10.2422132350084,2.07631711482986,3.2409220942529
0.45,471,0.0203449723488763,2.5391951253451,1.87610252461369,10.712402881431,2.12612981825769,3.2911449564633
0.46,479.54,0.0207563876391512,2.61317741484513,1.89885108970803,11.109034542771,2.17905138925413,3.31854105515484
0.47,483.53,0.0210770645080667,2.6732923792225,1.93917731413344,11.6885297821761,2.21749528166367,3.37332267791412
0.48,491.52,0.0215572167864238,2.75249720924478,2.00573690993377,12.1905899627266,2.25175412459053,3.39869849080544
0.49,508.02,0.0220250707370305,2.79712978603015,2.02931268129509,12.7925062683502,2.33037758996404,3.47627772631957
0.5,519,0.0225336131789777,2.84590415221155,2.05011462757878,13.1934328212295,2.3822133227742,3.53856513161986
0.51,529,0.022952623581056,2.88747968405883,2.06994251146034,13.326400618233,2.44548962812722,3.57661541885941
0.52,536.96,0.0233166561510837,2.93970029528161,2.10121929622691,13.5161167234713,2.49732644667489,3.62487240109593
0.53,543.47,0.0235733508038016,3.00014566852243,2.12781338960853,13.7204746277996,2.5354395238921,3.64801293620762
0.54,556,0.0238147324706948,3.05400214349539,2.18734081480218,14.3023405744685,2.56242576024041,3.71782884153151
0.55,567.9,0.0242921473445894,3.08801515069163,2.27094071425927,14.7610305982687,2.60385060663597,3.76679838018974
0.56,588.76,0.0248281030802837,3.11493214274572,2.32105446212798,14.9524109192374,2.66403431354601,3.87165302405639
0.57,596.86,0.0251905649470382,3.14546757401707,2.33485490449994,15.0835881401733,2.70603712033703,3.90480712608137
0.58,605.52,0.0258185050768149,3.21012654513898,2.3598507696542,15.1829406556448,2.7646669945247,3.98297432412739
0.59,615.82,0.0262500831335388,3.24230784001419,2.36973627419866,15.4068636917906,2.80398574361608,4.00271334534398
0.6,623.8,0.0264953952224567,3.28885262674261,2.39297402634418,16.0082547832787,2.8538816380383,4.11935273807201
0.61,637.56,0.0269414994073317,3.30983468726423,2.42100735045381,16.1856282400917,2.94066178105824,4.20332526233562
0.62,650.28,0.0273178689565003,3.35131294666661,2.46226286162927,16.4917218061803,2.95470968794005,4.25135004912122
0.63,664.59,0.0277307209054959,3.38090092033896,2.49407336674736,16.9742475856854,3.03279677463641,4.2972911578919
0.64,687,0.0280299010701096,3.41842987446427,2.51991746795066,17.170521651466,3.07125346427997,4.40689491605084
0.65,695.05,0.0283230260698566,3.44355126521636,2.56222353870636,17.6193330651544,3.12933012533371,4.43661963731959
0.66,704.68,0.0286769557204729,3.49147575282187,2.61410985120092,17.8226622739094,3.20672537618923,4.46901236054009
0.67,729.66,0.0289487632582244,3.51474117468827,2.64449596750186,18.4501073335473,3.28722837813975,4.52090457104202
0.68,742.200000000001,0.0297083305516239,3.55341581048114,2.68947451976914,18.9331588982009,3.31310105449973,4.5760786069452
0.69,767.55,0.0301589065815314,3.59434875826593,2.7057495018644,19.2213893674615,3.34292916778317,4.6412008374291
0.7,783.6,0.0307173336472254,3.62862560289631,2.75488287668101,19.5514670135165,3.39333468302938,4.67075238583535
0.71,790.58,0.0313341752007893,3.67503603146408,2.78988082757637,19.7985587616018,3.46208841654281,4.74794473258844
0.72,807.28,0.0317230664729604,3.72852363615925,2.80114597649115,20.0858769935264,3.52146715706639,4.84513127185032
0.73,816,0.0324021309084029,3.76817227304935,2.81182478627227,20.2103170173223,3.62910486381417,4.8650597395293
0.74,836.26,0.0329581529289561,3.85177738017399,2.83194226013035,20.3780301521885,3.65393243727362,4.9854448292027
0.75,847.5,0.0337939518078177,3.88369097065099,2.91486223063843,20.798755513688,3.67076476661849,5.03110313434964
0.76,869.92,0.0343378239796996,3.92429632874548,2.94641422951857,21.1018604504021,3.72018688891668,5.11752965702918
0.77,887.61,0.0346209440958553,3.97655853124701,3.00482569920216,21.468334076343,3.74205917262886,5.18445213332044
0.78,930,0.0350190465355577,4.0496884810825,3.02268459338368,22.173503264854,3.83723121957116,5.24261009545862
0.79,980.21,0.0355802559202641,4.15703093886719,3.10298044264481,22.7979176401474,3.95102657958575,5.32504655663387
0.8,998.2,0.0367230285357084,4.2552568729112,3.14006486059136,23.770163945869,4.0339752921337,5.36898400752995
0.81,1024.71,0.0375660132403869,4.35105346170649,3.22589620101565,24.0433070021596,4.07468438622652,5.47476838876675
0.82,1046.52,0.0386085725784225,4.40651551063539,3.27593853849355,24.9113500265346,4.12720919627379,5.56876944714369
0.83,1093.51,0.0390074035111441,4.42649967138416,3.32206652043929,25.7620590151578,4.18248929814775,5.59658973362417
0.84,1115.16,0.0406437163078442,4.46820846639994,3.38291703567309,26.1984323732184,4.25057464323305,5.67414391741588
0.85,1137.9,0.0411367748283603,4.53989827974177,3.40404866820146,26.6735923015127,4.30671085971633,5.72506272309571
0.86,1183.38,0.0427478196166262,4.61058297971659,3.48690108401237,27.0424905805337,4.34789228101895,5.7584287306242
0.87,1229.82,0.0441489456595362,4.63245554092355,3.52129206831315,28.2598124808942,4.38821092290822,5.88053028743889
0.88,1284.12,0.045917726546783,4.74870635100912,3.62581859771485,29.1370953013232,4.56913701424747,6.00655858152736
0.89,1318.88,0.0480824178451839,4.79142381669078,3.70923882720332,30.5940870336682,4.62389391786566,6.14550713263266
0.9,1365.1,0.0490703836363449,4.8215604810198,3.8139269192478,32.6323775856035,4.73357203653468,6.30098699405929
0.91,1410.36,0.0518103173820581,4.89379416718397,3.96195294621637,33.2559484440876,4.87009179282882,6.48013485122321
0.92,1509.92,0.0545000343799506,4.92852090740853,4.01777925876485,34.5986674982436,5.14408595247597,6.67145776503793
0.93,1560.4,0.0561889915594097,4.97820800236394,4.28679484276895,37.8452975944882,5.30819119056948,6.82651624422884
0.94,1591.24,0.058987002240925,5.18999617549615,4.47667727328368,43.6695231793977,5.48977307015432,6.99225449955137
0.95,1622.05,0.0640782299633706,5.34064382650015,4.53195046776272,49.3692353545251,5.97233147117721,7.06234346720875
0.96,1689.6,0.0692749333815987,5.45967416259164,4.79321759747309,53.198706362833,6.69837802882571,7.2850648777076
0.97,1718.21,0.0772361181746881,5.56449663578113,5.16277276376788,57.4390035284301,7.21421903182303,7.43930064658607
0.98,1762.1,0.0806932368490573,5.76799158080952,5.33189737966809,63.1036919320422,8.36754688595939,7.48809315993102
0.99,1836.09,0.104573881936251,6.0656276451518,6.12243476736718,81.8862033450715,9.0631428831443,7.6999580048439
1,2212,0.226914929782269,21.2356695674912,7.02261495491598,651.390038064609,80.5011972081649,7.81000046197785


==> simulations/user-statistics-all.csv <==
cdf,sessions,bw_min,bw_mean,bw_median,bw_max,bw_stdv,bw_percentile75
0,0,0.00211218988863636,0.0153263116581675,0.0153263116581675,0.0153263116581675,0,0.0153263116581675
0.01,1,0.0131686177285197,0.069177403977551,0.0612198484005418,0.115351659412302,0.00960577175049197,0.0844243529904933
0.02,1,0.0149530020315774,0.0942187514872874,0.0820886267800448,0.170782418806439,0.0221090224206681,0.113272069105795
0.03,1,0.0165447636080959,0.120174197833598,0.100547501421559,0.223348186496919,0.0309957014595104,0.145229400793491
0.04,1,0.0179753886775989,0.146171794403103,0.121348267244723,0.276357923050027,0.0402111851217621,0.177431621278601
0.05,1,0.0195437014601926,0.172307512910332,0.141608745108598,0.338064100215937,0.0504580834524498,0.212131119541089
0.06,1,0.021013924661514,0.20599945713283,0.161399174309215,0.399462268048189,0.0607177174656136,0.249498614681783
0.07,1,0.0224802314329614,0.234231061601914,0.183509303411386,0.45424063779618,0.0707699732437942,0.286126685689022
0.08,1,0.0239926199345525,0.261525379518941,0.207114032254863,0.516136903566829,0.0821919040623145,0.325936391042406
0.09,1,0.0256566466823703,0.292685105761563,0.229792106018979,0.568647477470111,0.0924893685838949,0.365051471596447
0.1,1,0.0272160678990569,0.321911173997935,0.252133136251262,0.615883349756372,0.103393131879458,0.403843416960394
0.11,1,0.0288042659923036,0.349109325837643,0.277055037729925,0.672826327917916,0.114947770680488,0.4362482574328
0.12,1,0.0303920390680723,0.376679007521045,0.304676070376011,0.748125406883267,0.126671051998699,0.470514592908909
0.13,1,0.0321464642154455,0.406308249441867,0.328310706802851,0.814436145093214,0.139059061301392,0.51383564521199
0.14,1,0.0339799903725506,0.436937184112428,0.349971469324035,0.876446173676774,0.151107249403965,0.558883719278089
0.15,1,0.0355980413744771,0.467307358724339,0.373256486375341,0.910873181245146,0.164485167353013,0.597570346033781
0.16,1,0.0375979856354406,0.498033016130109,0.401880745486804,0.934857099537019,0.178029920223367,0.639438222323968
0.17,1,0.039855811965195,0.525983862359933,0.426112183486037,1.02011977830192,0.191267138367209,0.683861675883171
0.18,1,0.041635866779746,0.556199040284583,0.451125001896612,1.09038331198304,0.204561636676305,0.733224868596337
0.19,1,0.0437606432455887,0.588249897722023,0.4792523629286,1.15808394421435,0.220489031882181,0.777939834493702
0.2,1,0.0461317345186475,0.617727969231788,0.508957281023091,1.22800187500714,0.23490547869289,0.815060677662843
0.21,1,0.0485075419003494,0.649287693885657,0.535824505954496,1.29039116778932,0.249271383498184,0.851313990536636
0.22,1,0.0514108892067355,0.681332272616701,0.566696124508764,1.35963084727306,0.26111668012456,0.886073994311226
0.23,1,0.0537449573843192,0.717225673685423,0.596989590570262,1.42790373791211,0.275525073682693,0.912154043137385
0.24,1,0.0564689867729822,0.751796734455348,0.62605181826255,1.52858615724442,0.291948222960199,0.959742926909435
0.25,2,0.0593158873561164,0.786298819229189,0.655702425459879,1.61176683056266,0.307116261952336,1.00862769960021
0.26,2,0.0622348636534816,0.82151028176178,0.687698880237076,1.68656767774988,0.32275592084992,1.0612780703783
0.27,2,0.0655269331814738,0.856913677869267,0.725247964478809,1.75794488625151,0.340346900757991,1.11373073118603
0.28,2,0.068543907879134,0.894048940982486,0.757579880399923,1.81434142283003,0.359594143134718,1.16858545882854
0.29,2,0.07156740950301,0.936521440925635,0.79228686173692,1.88106253962298,0.37799277261848,1.22597936573294
0.3,2,0.0748808914784863,0.981724743737499,0.821212874270392,1.96148224724669,0.394562051708379,1.27893279780948
0.31,2,0.0780530819003734,1.02536000555595,0.85098482788003,2.05196757166951,0.413814565569954,1.3308732953219
0.32,2,0.0809842255807117,1.06931554460424,0.88789591183871,2.14912839036422,0.434255150712026,1.38758049133659
0.33,2,0.0847944654297818,1.11430047603751,0.920711461541467,2.24020210158549,0.45722763655202,1.45065796728386
0.34,2,0.0884648203565363,1.15726740083116,0.959731867808828,2.31302122421453,0.475223426580241,1.5146053392501
0.35,2,0.0922778655008317,1.20320162488533,1.00680624975946,2.3985158198232,0.49548213385792,1.57435259503498
0.36,2,0.0961687774519631,1.24389624940665,1.04975098006974,2.5163585695866,0.518225503324496,1.63005328872483
0.37,3,0.100998343720076,1.28892816943514,1.0853869303126,2.62791031754177,0.541106399779674,1.686178584102
0.38,3,0.105076180055802,1.34079134441961,1.12720994989724,2.70986285512943,0.565696599397672,1.739257516306
0.39,3,0.110202270538232,1.38424588009787,1.1735751958523,2.7920184563902,0.588371847238549,1.78917593026943
0.4,3,0.115370774931758,1.43467952310391,1.2138402273264,2.91431465818588,0.613023483616548,1.84821120284404
0.41,3,0.119952673832309,1.48240528991891,1.25108323931751,3.0262902633862,0.637967616055518,1.90444297748459
0.42,3,0.124841065848207,1.52651542604715,1.28900701146681,3.12988198566089,0.666226283893254,1.97646876762568
0.43,3,0.130385152937222,1.57786976112425,1.33462782320735,3.23663117392267,0.69157545587341,2.05348933057225
0.44,3,0.136339360320998,1.62367374079769,1.37964461977594,3.33309970144254,0.723617511401271,2.12453263716642
0.45,4,0.142640261542245,1.67246918502596,1.42920421398398,3.4400618967763,0.756035415436596,2.19832748591971
0.46,4,0.149371355690016,1.71911712191635,1.47376300401265,3.53609034966818,0.78903152688408,2.27131558747729
0.47,4,0.155813840814576,1.77775824876748,1.52394368274478,3.64835416656716,0.822339218679522,2.34497770198223
0.48,4,0.161911734886363,1.8324694203441,1.57452467064695,3.78224615817333,0.855663387169756,2.43476154385137
0.49,4,0.169600042912264,1.88848464861597,1.62140335991819,3.91606489343096,0.889363073240546,2.52967732430023
0.5,4,0.175854167549008,1.93958225986702,1.67491696879224,4.0566211326528,0.92156817571907,2.62222868350101
0.51,5,0.183571976561869,1.9980457442326,1.71937059827147,4.18986477328528,0.962568754883672,2.69292166672695
0.52,5,0.191037042956046,2.060803390538,1.76655861780653,4.34501840341777,1.00129855775957,2.77315655712895
0.53,5,0.199051653183024,2.12174085763254,1.81540676583949,4.48460293036499,1.04620652809872,2.85663158267475
0.54,5,0.207249841371075,2.19160324970326,1.87259553802164,4.62243164675632,1.08400342423941,2.9582059834029
0.55,5,0.215040103921031,2.2559370743075,1.93057336629026,4.72491429966824,1.12518842914914,3.06386099926703
0.56,6,0.22237420826864,2.32677817580005,2.00141602218518,4.86151637118031,1.16632179655979,3.16162184705683
0.57,6,0.229603468631031,2.39931699828572,2.0695489460308,4.98787519699037,1.20634640856594,3.2746179020754
0.58,6,0.236264713710327,2.47554591621253,2.13332123421198,5.09985044110989,1.24858131870586,3.36972771903181
0.59,6,0.243437832780752,2.54783699767481,2.19759409394121,5.17148145691823,1.29241437695791,3.46753872100267
0.6,7,0.251942793390942,2.62697555139505,2.27436148969028,5.26100501254794,1.3364827604125,3.57661452361498
0.61,7,0.259817829133884,2.70338246606839,2.34701268271662,5.40982391703141,1.38814963829099,3.70202363374301
0.62,7,0.266686486326363,2.77675306516268,2.4170148065519,5.5836065287475,1.43617711548505,3.83077200943826
0.63,7,0.274834606006305,2.8562130550881,2.49688456274647,5.75703676235973,1.48380771949702,3.95440674050459
0.64,8,0.283289823608827,2.93775244548345,2.57955699354822,5.91592293003223,1.53292963768371,4.07076727862369
0.65,8,0.292543895517505,3.01423839653881,2.66055404814198,6.06914995473195,1.58635155622481,4.20871885748532
0.66,8,0.303905270621174,3.1057115882394,2.74469008957578,6.24666400778543,1.64759331617953,4.33025069804338
0.67,9,0.314990547617699,3.19106849862881,2.83414317013382,6.34029515062908,1.69953467187932,4.44810342297761
0.68,9,0.327028764476478,3.28917856629913,2.93026718973498,6.43244851102595,1.7545458194617,4.56312347452813
0.69,10,0.345727447473707,3.37767071412657,3.02627213112038,6.70108325426578,1.80492199677497,4.67626092353326
0.7,10,0.367907931649052,3.47227225204795,3.14068368631659,6.96759612884929,1.86885598044259,4.81527574000079
0.71,11,0.392441941968145,3.5588191620662,3.24203283565931,7.22271891551232,1.92528012701661,4.91892371034938
0.72,11,0.418733925792106,3.6657073510579,3.35188166996744,7.4167508226844,1.9862919582674,5.04660331013055
0.73,12,0.446871889788412,3.76574349006154,3.47241264238202,7.72055342360602,2.05317645632845,5.13893104656198
0.74,13,0.47941350992427,3.90040398889285,3.58960738873029,8.0536309652178,2.12600463540083,5.24885172080211
0.75,13,0.514140667042823,4.0186490460332,3.70833755473051,8.49006559618285,2.21189718276881,5.41898683520082
0.76,14,0.548371224046824,4.1498716859377,3.86511870356078,8.84115114528033,2.2914269572917,5.58088642299794
0.77,15,0.58505047922792,4.29427461985684,4.01303954417312,9.10796967297995,2.37968368977248,5.80414850910794
0.78,16,0.629351392629639,4.44424181763203,4.17349572404485,9.44750085740978,2.49605059720324,6.00413348404048
0.79,17,0.68495225872528,4.61568918029194,4.33010817175077,9.91912150848577,2.61596211454446,6.21695983999761
0.8,18,0.748853612048522,4.76420951688874,4.4730804919775,10.4816233240601,2.73883830910585,6.43842345334138
0.81,19,0.816357900650178,4.93180771980557,4.6245016700895,10.9554202692139,2.88861050672865,6.81968938079276
0.82,20,0.886112945794469,5.12464669693659,4.78110236736922,11.4610968411206,3.05357745709831,7.19575456835666
0.83,22,0.965801499319048,5.35595293157136,4.94091609154993,12.1972208633148,3.21118683594033,7.52057947767387
0.84,24,1.05449644997089,5.62375795161625,5.11118092264372,13.0175111184146,3.39174138696661,7.79196516416957
0.85,26,1.15132314231917,5.89462286099615,5.32951969907636,13.8137243567918,3.57138919188402,8.18823605518813
0.86,29,1.24635642442798,6.20312524804692,5.57229392779531,14.4364122392008,3.76614838579009,8.56685219677374
0.87,33,1.38100249020545,6.51827389445779,5.89259189590967,15.1976455144732,4.01668912749259,8.96873755619822
0.88,38,1.51556993393133,6.92043027536242,6.19011892653037,16.2970083401662,4.30157528668284,9.45277030478104
0.89,44,1.67523021156885,7.31668113159209,6.58485176529585,17.7673982145831,4.65629353909427,10.2643431652133
0.9,52,1.83793477562353,7.75272928451067,7.037454627422,19.4525398132041,5.04133062532367,11.0361658836231
0.91,63,2.03898850293219,8.2432861738186,7.47683189205654,21.2462556880298,5.47378872111412,11.8349261319954
0.92,78,2.28901997673075,8.85414236002879,7.94915670785403,22.9401325790299,5.92283013401721,12.8207723170856
0.93,97,2.59160259328585,9.48761446733304,8.48455539553443,25.6215049802876,6.50920983830511,13.7317248855754
0.94,123,2.95481672415695,10.3185032886185,9.21424786141305,28.615679312954,7.08139155051574,14.8101519298058
0.95,166,3.50156567332042,11.288314417575,10.1735057108655,32.7112204536865,7.9634452920175,16.02835249064
0.96,232.959999999999,4.24086314818077,12.5216756223962,11.3271466474533,38.6476916937333,9.17613464812609,17.4602804341087
0.97,338.220000000001,4.99667234957807,14.3781291564646,12.8347027673681,44.6764902980369,10.9342426452421,20.1096799514052
0.98,516,6.29431584711384,17.3735362703478,15.3543488291385,54.4382082756049,13.1054919532542,25.2246641683153
0.99,908.220000000005,9.29698945164311,22.9371114579317,20.8895001797842,73.4811119532631,17.315814422774,34.0061345390866
1,2271,94.12675718286,235.328033749032,233.080810841685,796.960631176283,196.11109374036,454.040909613323


==> statReps/avgRepsPerResol_sc_neutral_48_reps_1500_Mbps.txt <==
resolution cartoon documentary sport video
224 1 2 3 3 
360 2 3 5 3 
720 2 3 6 5 
1080 1 2 4 3 


==> statReps/avgRepsPerResol_sc_neutral_60_reps_1500_Mbps.txt <==
resolution cartoon documentary sport video
224 1 2 4 5 
360 2 3 5 4 
720 2 4 9 5 
1080 2 3 5 4 


==> statReps/avgRepsPerResol_sc_neutral_60_reps_5000_Mbps.txt <==
resolution cartoon documentary sport video
0 2.0 2.6 4.6 4 
1 2.6 3.2 5.2 4 
2 2.0 3.4 5.6 4.4 
3 2.0 3.6 6 4.8 


==> statReps/avgRepsPerResol_sc_neutral_noResolSwitching_100_reps_3000_Kbps.txt <==
resolution cartoon documentary sport video
0 3.8 3.8 6 4.8 
1 4.2 5.8 8.2 5 
2 7.2 7.8 7.8 6.4 
3 6 8.4 7.4 7.4 


==> statReps/avgRepsPerResol_sc_neutral_noResolSwitching_60_reps_3000_Kbps.txt <==
resolution cartoon documentary sport video
0 2.8 3 3.4 3.4 
1 3 3.8 4.8 3.2 
2 4.4 4 4 4 
3 3.8 4.2 4.2 4 


==> statReps/avgRepsPerResol_sc_neutral_resolSwitching_100_reps_3000_Kbps.txt <==
resolution cartoon documentary sport video
0 1 6 10.6 6.8 
1 3.8 8.4 13 7.4 
2 7.6 9.8 13.2 9 
3 1.4 0.6 1.4 0 


==> statReps/avgRepsPerResol_sc_neutral_resolSwitching_60_reps_3000_Kbps.txt <==
resolution cartoon documentary sport video
0 0.8 3.4 6 4.2 
1 2.6 5.6 6.6 4.4 
2 4.4 6 7.8 6.4 
3 1.2 0 0.6 0 


==> statReps/nbRepsStatPerResol_sc_neutral_48_reps_1500_Mbps.txt <==
cartoon 224 1 1 1 1 1
cartoon 360 2 2 2 2 2
cartoon 720 2 2 2 2 2
cartoon 1080 1 1 1 1 1
documentary 224 2 2 2 2 2
documentary 360 3 3 3 3 3
documentary 720 3 3 3 3 3
documentary 1080 2 2 2 2 2
sport 224 3 3 3 3 3
sport 360 5 5 5 5 5
sport 720 6 6 6 6 6
sport 1080 4 4 4 4 4
video 224 3 3 3 3 3
video 360 3 3 3 3 3
video 720 5 5 5 5 5
video 1080 3 3 3 3 3


==> statReps/nbRepsStatPerResol_sc_neutral_60_reps_1500_Mbps.txt <==
cartoon 224 1 1 1 1 1
cartoon 360 2 2 2 2 2
cartoon 720 2 2 2 2 2
cartoon 1080 2 2 2 2 2
documentary 224 2 2 2 2 2
documentary 360 3 3 3 3 3
documentary 720 4 4 4 4 4
documentary 1080 3 3 3 3 3
sport 224 4 4 4 4 4
sport 360 5 5 5 5 5
sport 720 9 9 9 9 9
sport 1080 5 5 5 5 5
video 224 5 5 5 5 5
video 360 4 4 4 4 4
video 720 5 5 5 5 5
video 1080 4 4 4 4 4


==> statReps/nbRepsStatPerResol_sc_neutral_60_reps_5000_Mbps.txt <==
cartoon 224 2 2 2 2 2
cartoon 360 2 3 3 3 3
cartoon 720 2 2 2 2 2
cartoon 1080 2 2 2 2 2
documentary 224 2 3 3 3 3
documentary 360 3 4 4 4 4
documentary 720 3 4 4 4 4
documentary 1080 3 4 4 4 4
sport 224 4 5 5 5 5
sport 360 5 6 6 6 6
sport 720 5 6 6 6 6
sport 1080 6 6 6 6 6
video 224 3 5 5 5 5
video 360 3 5 5 5 5
video 720 3 5 5 5 5
video 1080 4 5 5 5 5


==> statReps/userPerVidPerRate_1080p_sc_neutral_48_reps_1500_Mbps.txt <==
BitRate  cartoon documentary sport video
1500  0.000000 0.000000 0.400000 0.000000
1550  1.000000 0.000000 0.000000 0.000000
1650  0.000000 0.000000 0.000000 0.954545
1700  0.000000 0.916667 0.000000 0.000000
2100  0.000000 0.000000 1.000000 0.000000
2550  0.000000 0.000000 0.000000 0.818182
2700  0.000000 0.000000 1.400000 0.000000
3700  0.000000 0.000000 0.000000 1.227273
3750  0.000000 1.083333 0.000000 0.000000
3950  0.000000 0.000000 1.200000 0.000000


==> statReps/userPerVidPerRate_1080p_sc_neutral_60_reps_1500_Mbps.txt <==
BitRate  cartoon documentary sport video
1500  0.000000 0.000000 0.500000 0.000000
1550  0.363636 0.000000 0.000000 0.000000
1650  0.000000 0.000000 0.000000 0.181818
1700  0.000000 0.500000 0.000000 0.000000
1900  0.000000 0.000000 0.000000 1.090909
2100  0.000000 0.000000 1.250000 0.000000
2200  0.000000 0.875000 0.000000 0.000000
2550  0.000000 0.000000 0.000000 1.090909
2600  1.636364 0.000000 0.000000 0.000000
2700  0.000000 0.000000 1.750000 0.000000
3700  0.000000 0.000000 0.000000 1.636364
3750  0.000000 1.625000 0.000000 0.000000
3950  0.000000 0.000000 1.000000 0.000000
6650  0.000000 0.000000 0.500000 0.000000


==> statReps/userPerVidPerRate_1080p_sc_neutral_60_reps_5000_Mbps.txt <==
BitRate  cartoon documentary sport video
1500  0.263158 0.000000 1.027397 0.894410
1550  1.052632 0.812030 0.000000 1.341615
1600  0.000000 1.624060 1.027397 0.000000
1650  1.447368 1.488722 0.410959 0.000000
1800  0.000000 0.000000 1.643836 0.000000
1850  0.789474 0.000000 0.000000 1.341615
1900  0.000000 0.000000 0.000000 0.894410
1950  0.000000 0.000000 0.821918 0.000000
2000  0.000000 0.812030 0.000000 0.894410
2050  0.000000 0.676692 0.000000 0.000000
2150  0.000000 0.000000 0.000000 0.745342
2200  0.000000 0.000000 1.232877 0.000000
2300  1.250000 0.000000 0.000000 0.894410
2350  0.000000 0.000000 2.671233 1.192547
2500  0.000000 1.488722 1.438356 0.000000
2550  0.000000 0.000000 1.232877 0.000000
2600  0.000000 0.812030 0.000000 0.000000
2650  0.000000 0.000000 2.671233 1.043478
2850  0.000000 0.000000 0.821918 0.894410
2900  0.000000 1.488722 0.000000 1.043478
2950  0.000000 0.812030 0.000000 2.683230
3050  0.000000 0.000000 0.000000 1.490683
3150  1.250000 0.000000 0.000000 0.000000
3250  1.710526 0.541353 0.000000 0.000000
3300  0.000000 0.000000 0.821918 0.000000
3350  0.000000 0.000000 1.027397 0.000000
3450  0.000000 0.000000 1.027397 0.000000
3550  1.052632 0.000000 0.000000 0.000000
3650  0.000000 0.000000 0.821918 0.000000
3700  0.000000 0.812030 0.821918 1.043478
4450  0.000000 0.000000 0.616438 0.000000
4850  1.184211 0.000000 0.000000 0.000000
5400  0.000000 1.353383 0.000000 0.000000
5550  0.000000 0.000000 0.616438 0.000000
5850  0.000000 0.000000 0.000000 2.086957
5900  0.000000 0.000000 0.410959 0.000000
5950  0.000000 1.082707 0.000000 0.000000
6050  0.000000 1.759398 0.000000 0.000000
6150  0.000000 1.218045 0.000000 0.000000
6350  0.000000 0.000000 0.410959 1.639752
6450  0.000000 0.000000 0.000000 1.043478
6650  0.000000 0.000000 0.000000 1.341615
6800  0.000000 0.000000 0.821918 0.000000
7250  0.000000 1.218045 0.000000 1.490683
7400  0.000000 0.000000 1.232877 0.000000
7900  0.000000 0.000000 1.643836 0.000000
7950  0.000000 0.000000 1.027397 0.000000
8300  0.000000 0.000000 1.849315 0.000000
8450  0.000000 0.000000 1.849315 0.000000


==> statReps/userPerVidPerRate_1080p_sc_neutral_noResolSwitching_100_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
854.855  0.181818 0.000000 0.000000 0.000000
904.357  0.181818 0.000000 0.000000 0.000000
935.093  0.545455 0.000000 0.000000 0.000000
971.22  0.181818 0.000000 0.000000 0.000000
1066.52  1.090909 0.000000 0.000000 0.000000
1131.17  0.545455 0.000000 0.000000 0.000000
1213.29  0.545455 0.000000 0.000000 0.000000
1321.05  1.090909 0.000000 0.000000 0.000000
1468.68  1.272727 0.000000 0.000000 0.000000
1683.33  2.363636 0.000000 0.000000 0.000000
2024.05  6.545455 0.000000 0.000000 0.000000
2648.07  5.272727 0.000000 0.000000 0.000000
4160.15  10.181818 0.000000 0.000000 0.000000
1022.03  0.000000 1.250000 0.000000 0.000000
1133.38  0.000000 1.000000 0.000000 0.000000
1200.66  0.000000 0.750000 0.000000 0.000000
1278.01  0.000000 2.750000 0.000000 0.000000
1473.47  0.000000 1.000000 0.000000 0.000000
1599.44  0.000000 1.500000 0.000000 0.000000
1752.28  0.000000 2.750000 0.000000 0.000000
1941.59  0.000000 0.750000 0.000000 0.000000
2182.19  0.000000 3.250000 0.000000 0.000000
2498.21  0.000000 1.750000 0.000000 0.000000
2931.7  0.000000 5.750000 0.000000 0.000000
3563.11  0.000000 7.250000 0.000000 0.000000
4568.05  0.000000 0.500000 0.000000 0.000000
6417.25  0.000000 8.500000 0.000000 0.000000
10945.2  0.000000 3.250000 0.000000 0.000000
1975.57  0.000000 0.000000 3.083333 0.000000
2156.97  0.000000 0.000000 2.055556 0.000000
2359.73  0.000000 0.000000 3.340278 0.000000
2587.87  0.000000 0.000000 2.312500 0.000000
2846.46  0.000000 0.000000 6.680555 0.000000
3142.03  0.000000 0.000000 2.826389 0.000000
3483.13  0.000000 0.000000 3.597222 0.000000
3881.17  0.000000 0.000000 0.770833 0.000000
4916.45  0.000000 0.000000 2.312500 0.000000
5606.97  0.000000 0.000000 1.284722 0.000000
6470.47  0.000000 0.000000 3.340278 0.000000
7581.28  0.000000 0.000000 2.569444 0.000000
11140.3  0.000000 0.000000 1.027778 0.000000
14260.1  0.000000 0.000000 0.770833 0.000000
19471.4  0.000000 0.000000 1.027778 0.000000
1915.09  0.000000 0.000000 0.000000 1.114458
1946.51  0.000000 0.000000 0.000000 0.445783
1983.05  0.000000 0.000000 0.000000 0.222892
2026.08  0.000000 0.000000 0.000000 0.222892
2077.5  0.000000 0.000000 0.000000 0.668675
2140.04  0.000000 0.000000 0.000000 1.560241
2217.73  0.000000 0.000000 0.000000 0.668675
2316.84  0.000000 0.000000 0.000000 0.891566
2447.64  0.000000 0.000000 0.000000 2.897590
2628.23  0.000000 0.000000 0.000000 3.343374
2893.7  0.000000 0.000000 0.000000 4.012048
3322.3  0.000000 0.000000 0.000000 7.132530
4131.1  0.000000 0.000000 0.000000 5.349398
6229.14  0.000000 0.000000 0.000000 8.469879


==> statReps/userPerVidPerRate_1080p_sc_neutral_resolSwitching_100_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
834.63  1.387931 0.000000 0.000000 0.000000
854.855  1.086207 0.000000 0.000000 0.000000
877.888  1.146552 0.000000 0.000000 0.000000
904.357  1.327586 0.000000 0.000000 0.000000
1131.17  1.689655 0.000000 0.000000 0.000000
2648.07  0.241379 0.000000 0.000000 0.000000
4160.15  0.120690 0.000000 0.000000 0.000000
6417.25  0.000000 3.000000 0.000000 0.000000
7581.28  0.000000 0.000000 2.333333 0.000000
14260.1  0.000000 0.000000 2.722222 0.000000
19471.4  0.000000 0.000000 1.944444 0.000000


==> statReps/userPerVidPerRate_224p_sc_neutral_48_reps_1500_Mbps.txt <==
BitRate  cartoon documentary sport video
150  0.000000 0.000000 0.521739 0.394737
250  0.000000 0.545455 0.000000 0.000000
300  1.000000 0.000000 0.000000 0.000000
350  0.000000 0.000000 0.000000 0.789474
550  0.000000 0.000000 0.782609 0.000000
1150  0.000000 1.454545 0.000000 0.000000
2000  0.000000 0.000000 0.000000 1.815789
2450  0.000000 0.000000 1.695652 0.000000


==> statReps/userPerVidPerRate_224p_sc_neutral_60_reps_1500_Mbps.txt <==
BitRate cartoon documentary sport video
150  0.000000 0.000000 0.347826 0.526316
250  0.000000 0.545455 0.347826 0.000000
300  1.000000 0.000000 0.000000 0.263158
400  0.000000 0.000000 0.000000 0.921053
550  0.000000 0.000000 1.043478 0.000000
1150  0.000000 1.454545 0.000000 0.000000
1400  0.000000 0.000000 0.000000 0.657895
2450  0.000000 0.000000 2.260870 0.000000
2550  0.000000 0.000000 0.000000 2.631579


==> statReps/userPerVidPerRate_224p_sc_neutral_60_reps_5000_Mbps.txt <==
BitRate  cartoon documentary sport video
150  0.674157 0.759740 0.534884 0.816327
200  0.505618 0.337662 0.000000 0.408163
250  1.123596 0.000000 0.534884 0.000000
300  0.561798 0.759740 0.267442 0.272109
350  0.000000 1.097403 0.534884 0.544218
400  0.000000 0.000000 0.267442 0.000000
450  0.000000 0.000000 0.401163 1.768708
500  0.000000 0.000000 0.000000 0.816327
550  0.000000 0.675325 0.534884 0.680272
600  0.000000 0.506494 0.000000 0.000000
650  0.000000 0.000000 1.738372 0.000000
700  0.000000 0.000000 0.668605 0.000000
1000  0.000000 0.000000 1.203488 0.000000
1050  0.000000 0.000000 0.936046 0.000000
1100  1.741573 0.000000 0.802326 0.000000
1150  0.000000 0.000000 0.668605 1.632653
1250  1.348315 0.000000 0.000000 1.224490
1350  0.000000 0.000000 0.000000 0.816327
1400  1.629214 3.461039 0.000000 0.000000
1500  0.000000 0.000000 0.802326 0.000000
1550  1.516854 0.000000 0.000000 0.000000
1600  0.000000 0.000000 0.000000 1.632653
1750  0.898876 0.000000 0.000000 0.000000
1800  0.000000 3.714286 0.000000 0.000000
1900  0.000000 0.000000 0.534884 0.000000
1950  0.000000 1.688312 0.000000 0.000000
2100  0.000000 0.000000 3.209302 0.000000
2250  0.000000 0.000000 0.000000 1.904762
2400  0.000000 0.000000 1.738372 0.000000
2450  0.000000 0.000000 0.000000 2.176871
2550  0.000000 0.000000 0.000000 5.306122
2600  0.000000 0.000000 2.406977 0.000000
2700  0.000000 0.000000 5.215116 0.000000


==> statReps/userPerVidPerRate_224p_sc_neutral_noResolSwitching_100_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
146.763  0.122581 0.000000 0.000000 0.000000
172.311  0.245161 0.000000 0.000000 0.000000
206.4  0.367742 0.000000 0.000000 0.000000
325.937  0.858064 0.000000 0.000000 0.000000
445.823  1.716129 0.000000 0.000000 0.000000
686.649  2.206451 0.000000 0.000000 0.000000
1417.68  13.483871 0.000000 0.000000 0.000000
187.588  0.000000 0.104972 0.000000 0.000000
239.945  0.000000 0.314917 0.000000 0.000000
288.248  0.000000 0.944751 0.000000 0.000000
374.445  0.000000 1.154696 0.000000 0.000000
571.896  0.000000 3.779006 0.000000 0.000000
1487.98  0.000000 12.701657 0.000000 0.000000
183.319  0.000000 0.000000 0.201342 0.000000
225.939  0.000000 0.000000 0.201342 0.000000
251.043  0.000000 0.000000 0.201342 0.000000
279.318  0.000000 0.000000 0.402685 0.000000
311.401  0.000000 0.000000 0.402685 0.000000
390.556  0.000000 0.000000 2.617450 0.000000
440.159  0.000000 0.000000 1.409396 0.000000
498.911  0.000000 0.000000 0.402685 0.000000
569.599  0.000000 0.000000 0.604027 0.000000
656.273  0.000000 0.000000 1.208054 0.000000
765.049  0.000000 0.000000 0.402685 0.000000
905.613  0.000000 0.000000 1.208054 0.000000
1094.28  0.000000 0.000000 2.416107 0.000000
1360.86  0.000000 0.000000 1.610738 0.000000
1766.15  0.000000 0.000000 16.711409 0.000000
147.31  0.000000 0.000000 0.000000 0.134078
178.69  0.000000 0.000000 0.000000 0.268156
266.637  0.000000 0.000000 0.000000 1.072626
330.983  0.000000 0.000000 0.000000 1.072626
418.833  0.000000 0.000000 0.000000 1.072626
545.942  0.000000 0.000000 0.000000 1.743017
746.198  0.000000 0.000000 0.000000 1.072626
1108.25  0.000000 0.000000 0.000000 3.083799
1961.09  0.000000 0.000000 0.000000 14.480447


==> statReps/userPerVidPerRate_224p_sc_neutral_resolSwitching_100_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
52.2225  1.166667 0.000000 0.000000 0.000000
57.4691  3.833333 0.000000 0.000000 0.000000
150.173  0.000000 0.491803 0.000000 0.000000
159.728  0.000000 0.327869 0.000000 0.000000
171.813  0.000000 0.655738 0.000000 0.000000
187.588  0.000000 0.163934 0.000000 0.000000
209.049  0.000000 0.163934 0.000000 0.000000
239.945  0.000000 0.491803 0.000000 0.000000
288.248  0.000000 1.639344 0.000000 0.000000
374.445  0.000000 2.950820 0.000000 0.000000
571.896  0.000000 4.918033 0.000000 0.000000
1487.98  0.000000 18.196722 0.000000 0.000000
183.319  0.000000 0.000000 1.536232 0.000000
251.043  0.000000 0.000000 0.256039 0.000000
279.318  0.000000 0.000000 1.024155 0.000000
311.401  0.000000 0.000000 2.304348 0.000000
348.12  0.000000 0.000000 1.792271 0.000000
390.556  0.000000 0.000000 2.560386 0.000000
440.159  0.000000 0.000000 2.560386 0.000000
498.911  0.000000 0.000000 2.560386 0.000000
569.599  0.000000 0.000000 2.816425 0.000000
656.273  0.000000 0.000000 2.816425 0.000000
765.049  0.000000 0.000000 1.792271 0.000000
905.613  0.000000 0.000000 2.048309 0.000000
1094.28  0.000000 0.000000 1.536232 0.000000
1360.86  0.000000 0.000000 2.048309 0.000000
1766.15  0.000000 0.000000 25.347826 0.000000
178.69  0.000000 0.000000 0.000000 0.728571
217.475  0.000000 0.000000 0.000000 0.485714
266.637  0.000000 0.000000 0.000000 0.728571
330.983  0.000000 0.000000 0.000000 0.485714
418.833  0.000000 0.000000 0.000000 2.914286
545.942  0.000000 0.000000 0.000000 2.914286
746.198  0.000000 0.000000 0.000000 2.914286
1108.25  0.000000 0.000000 0.000000 4.128572
1961.09  0.000000 0.000000 0.000000 18.699999


==> statReps/userPerVidPerRate_360p_sc_neutral_48_reps_1500_Mbps.txt <==
BitRate  cartoon documentary sport video
250  0.000000 0.107143 0.000000 0.000000
300  0.105263 0.000000 0.370370 0.000000
350  0.000000 0.000000 0.000000 0.387097
400  0.000000 0.000000 0.925926 0.000000
500  0.000000 0.857143 0.000000 0.000000
550  1.894737 0.000000 0.000000 0.000000
700  0.000000 0.000000 0.555556 0.774194
1550  0.000000 0.000000 0.925926 0.000000
1950  0.000000 2.035714 0.000000 0.000000
2150  0.000000 0.000000 0.000000 1.838710
2750  0.000000 0.000000 2.222222 0.000000


==> statReps/userPerVidPerRate_360p_sc_neutral_60_reps_1500_Mbps.txt <==
BitRate  cartoon documentary sport video
250  0.000000 0.107143 0.000000 0.000000
300  0.105263 0.000000 0.370370 0.000000
350  0.000000 0.000000 0.000000 0.516129
400  0.000000 0.000000 0.925926 0.000000
500  0.000000 0.857143 0.000000 0.000000
550  1.894737 0.000000 0.000000 0.000000
700  0.000000 0.000000 0.555556 0.516129
1400  0.000000 0.000000 0.000000 1.032258
1550  0.000000 0.000000 0.925926 0.000000
1950  0.000000 2.035714 0.000000 0.000000
2550  0.000000 0.000000 0.000000 1.935484
2750  0.000000 0.000000 2.222222 0.000000


==> statReps/userPerVidPerRate_360p_sc_neutral_60_reps_5000_Mbps.txt <==
BitRate  cartoon documentary sport video
250  0.693333 1.222930 0.157576 0.621118
300  0.606667 0.101911 1.575758 0.496894
350  0.000000 0.203822 0.157576 0.000000
400  0.000000 0.509554 0.472727 0.496894
450  0.000000 0.000000 0.787879 0.869565
500  1.300000 0.000000 0.000000 0.000000
550  1.820000 0.815287 0.630303 1.739130
600  0.000000 0.713376 0.630303 0.496894
650  0.000000 2.649682 2.048485 1.118012
700  0.000000 0.000000 0.787879 0.000000
900  0.000000 0.000000 0.630303 0.000000
1000  0.000000 0.000000 0.630303 0.000000
1100  0.000000 0.000000 1.260606 0.745342
1200  1.560000 0.000000 0.000000 0.621118
1350  2.340000 0.000000 0.000000 0.000000
1400  0.000000 0.000000 0.945455 0.000000
1500  0.000000 0.000000 0.000000 0.745342
1550  0.000000 2.038217 0.000000 1.242236
1650  0.000000 2.038217 1.890909 0.000000
1700  0.000000 1.732484 0.000000 0.000000
1750  3.120000 1.936306 0.000000 0.000000
1900  0.000000 0.000000 0.787879 0.000000
1950  0.000000 0.000000 0.945455 0.000000
2100  0.000000 2.038217 0.000000 0.000000
2400  0.000000 0.000000 0.000000 2.360248
2500  1.560000 0.000000 0.000000 0.000000
2550  0.000000 0.000000 3.151515 8.447205
2750  0.000000 0.000000 8.509091 0.000000


==> statReps/userPerVidPerRate_360p_sc_neutral_noResolSwitching_100_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
132.025  0.156716 0.000000 0.000000 0.000000
167.865  0.470149 0.000000 0.000000 0.000000
215.8  0.156716 0.000000 0.000000 0.000000
283.194  0.783582 0.000000 0.000000 0.000000
384.912  2.037313 0.000000 0.000000 0.000000
556.136  1.880597 0.000000 0.000000 0.000000
905.082  4.544776 0.000000 0.000000 0.000000
2006.97  10.970149 0.000000 0.000000 0.000000
247.627  0.000000 0.568627 0.000000 0.000000
257.967  0.000000 0.758170 0.000000 0.000000
283.923  0.000000 0.189542 0.000000 0.000000
320.514  0.000000 0.568627 0.000000 0.000000
345.074  0.000000 0.379085 0.000000 0.000000
375.961  0.000000 1.137255 0.000000 0.000000
415.985  0.000000 0.189542 0.000000 0.000000
546.459  0.000000 2.274510 0.000000 0.000000
663.719  0.000000 0.568627 0.000000 0.000000
865.885  0.000000 2.084967 0.000000 0.000000
1297.51  0.000000 6.633987 0.000000 0.000000
2861.91  0.000000 13.647058 0.000000 0.000000
429.175  0.000000 0.000000 3.685393 0.000000
471.887  0.000000 0.000000 1.151685 0.000000
519.111  0.000000 0.000000 0.921348 0.000000
571.602  0.000000 0.000000 1.382022 0.000000
630.291  0.000000 0.000000 2.994382 0.000000
696.348  0.000000 0.000000 1.842697 0.000000
856.904  0.000000 0.000000 0.921348 0.000000
955.803  0.000000 0.000000 1.151685 0.000000
1071.28  0.000000 0.000000 1.842697 0.000000
1371.97  0.000000 0.000000 2.303371 0.000000
1572.8  0.000000 0.000000 1.382022 0.000000
1824.25  0.000000 0.000000 3.224719 0.000000
2148.23  0.000000 0.000000 1.612360 0.000000
2581.41  0.000000 0.000000 2.073034 0.000000
3190.18  0.000000 0.000000 14.511235 0.000000
139.145  0.000000 0.000000 0.000000 0.198413
170.537  0.000000 0.000000 0.000000 0.198413
250.949  0.000000 0.000000 0.000000 0.595238
303.607  0.000000 0.000000 0.000000 0.992064
368.391  0.000000 0.000000 0.000000 0.793651
556.095  0.000000 0.000000 0.000000 1.388889
699.465  0.000000 0.000000 0.000000 1.587302
904.026  0.000000 0.000000 0.000000 1.388889
1219.58  0.000000 0.000000 0.000000 2.777778
1770.1  0.000000 0.000000 0.000000 4.761905
2973.69  0.000000 0.000000 0.000000 10.317460


==> statReps/userPerVidPerRate_360p_sc_neutral_resolSwitching_100_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
82.006  15.158469 0.000000 0.000000 0.000000
167.865  0.103825 0.000000 0.000000 0.000000
283.194  0.830601 0.000000 0.000000 0.000000
384.912  1.245902 0.000000 0.000000 0.000000
556.136  1.661202 0.000000 0.000000 0.000000
230.647  0.000000 0.191781 0.000000 0.000000
269.928  0.000000 0.191781 0.000000 0.000000
283.923  0.000000 0.191781 0.000000 0.000000
320.514  0.000000 0.383562 0.000000 0.000000
345.074  0.000000 0.767123 0.000000 0.000000
375.961  0.000000 0.191781 0.000000 0.000000
415.985  0.000000 1.150685 0.000000 0.000000
469.9  0.000000 1.534247 0.000000 0.000000
546.459  0.000000 3.835616 0.000000 0.000000
663.719  0.000000 5.369863 0.000000 0.000000
865.885  0.000000 3.835616 0.000000 0.000000
1297.51  0.000000 12.082191 0.000000 0.000000
2861.91  0.000000 12.273973 0.000000 0.000000
429.175  0.000000 0.000000 1.477273 0.000000
471.887  0.000000 0.000000 1.181818 0.000000
519.111  0.000000 0.000000 1.181818 0.000000
571.602  0.000000 0.000000 2.659091 0.000000
630.291  0.000000 0.000000 2.954545 0.000000
696.348  0.000000 0.000000 4.136364 0.000000
771.25  0.000000 0.000000 3.250000 0.000000
856.904  0.000000 0.000000 0.886364 0.000000
955.803  0.000000 0.000000 1.772727 0.000000
1071.28  0.000000 0.000000 0.590909 0.000000
1207.87  0.000000 0.000000 2.954545 0.000000
1371.97  0.000000 0.000000 3.545455 0.000000
1572.8  0.000000 0.000000 6.500000 0.000000
1824.25  0.000000 0.000000 5.022727 0.000000
2148.23  0.000000 0.000000 9.454545 0.000000
2581.41  0.000000 0.000000 7.386364 0.000000
3190.18  0.000000 0.000000 10.045454 0.000000
139.145  0.000000 0.000000 0.000000 0.456790
170.537  0.000000 0.000000 0.000000 0.685185
207.302  0.000000 0.000000 0.000000 0.456790
250.949  0.000000 0.000000 0.000000 0.456790
303.607  0.000000 0.000000 0.000000 2.055556
368.391  0.000000 0.000000 0.000000 2.740741
450.032  0.000000 0.000000 0.000000 3.197531
556.095  0.000000 0.000000 0.000000 4.111111
699.465  0.000000 0.000000 0.000000 5.253087
904.026  0.000000 0.000000 0.000000 0.456790
1770.1  0.000000 0.000000 0.000000 4.339506
2973.69  0.000000 0.000000 0.000000 12.790123


==> statReps/userPerVidPerRate_720p_sc_neutral_48_reps_1500_Mbps.txt <==
BitRate  cartoon documentary sport video
1000  0.000000 0.500000 0.218182 0.234375
1100  0.363636 0.000000 0.000000 0.000000
1300  0.000000 0.000000 1.309091 0.000000
1350  0.000000 0.000000 0.000000 0.468750
1800  0.000000 1.000000 0.000000 0.000000
2050  0.000000 0.000000 0.000000 1.171875
2100  0.000000 0.000000 1.200000 0.000000
2250  1.636364 0.000000 0.000000 0.000000
2900  0.000000 0.000000 0.000000 1.250000
3250  0.000000 0.000000 1.200000 0.000000
4100  0.000000 1.500000 0.000000 0.000000
4850  0.000000 0.000000 0.981818 0.000000
5050  0.000000 0.000000 0.000000 1.875000
8500  0.000000 0.000000 1.090909 0.000000


==> statReps/userPerVidPerRate_720p_sc_neutral_60_reps_1500_Mbps.txt <==
BitRate  cartoon documentary sport video
1000  0.000000 0.666667 0.327273 0.234375
1100  0.363636 0.000000 0.000000 0.000000
1300  0.000000 0.000000 1.309091 0.000000
1350  0.000000 0.000000 0.000000 0.468750
1700  0.000000 0.000000 0.654545 0.000000
1800  0.000000 0.571429 0.000000 0.000000
2050  0.000000 0.000000 0.000000 1.171875
2100  0.000000 0.000000 0.981818 0.000000
2250  1.636364 0.000000 0.000000 0.000000
2600  0.000000 1.333333 0.000000 0.000000
2650  0.000000 0.000000 0.981818 0.000000
2900  0.000000 0.000000 0.000000 1.250000
3350  0.000000 0.000000 1.636364 0.000000
4850  0.000000 0.000000 0.654545 0.000000
5050  0.000000 0.000000 0.000000 1.875000
6350  0.000000 1.428571 0.000000 0.000000
6550  0.000000 0.000000 0.818182 0.000000
8500  0.000000 0.000000 1.636364 0.000000


==> statReps/userPerVidPerRate_720p_sc_neutral_60_reps_5000_Mbps.txt <==
BitRate  cartoon documentary sport video
1000  0.443038 0.956250 1.324324 0.417722
1050  0.000000 0.637500 0.567568 0.556962
1100  0.632911 0.637500 0.000000 0.000000
1150  1.645570 0.212500 0.000000 0.139241
1200  0.000000 0.000000 0.000000 0.278481
1300  0.000000 0.000000 1.324324 0.000000
1350  0.000000 0.000000 0.000000 0.556962
1400  0.000000 0.000000 0.378378 0.696203
1450  0.000000 0.000000 0.189189 0.000000
1500  0.000000 0.956250 0.000000 0.417722
1550  0.000000 0.956250 0.000000 0.000000
1600  0.000000 0.850000 0.756757 0.974684
1700  0.000000 0.000000 1.324324 0.000000
1850  0.000000 0.000000 1.135135 0.000000
1900  0.000000 0.850000 1.324324 0.000000
1950  0.000000 0.000000 0.000000 0.835443
2000  0.000000 0.000000 0.756757 0.000000
2100  0.000000 0.000000 0.000000 0.974684
2150  1.708861 1.593750 0.000000 2.088608
2200  1.835443 0.000000 0.000000 0.974684
2250  1.329114 0.000000 0.000000 0.000000
2450  0.000000 0.000000 1.324324 0.000000
2550  0.000000 0.000000 2.270270 0.000000
2600  0.000000 0.000000 0.945946 0.000000
2650  0.000000 1.806250 1.513514 0.000000
2700  1.392405 0.000000 0.000000 0.000000
2800  0.000000 1.700000 0.000000 0.000000
2950  0.000000 0.000000 0.000000 4.873418
3050  1.012658 0.000000 0.000000 0.000000
3150  0.000000 1.275000 1.702703 0.000000
3250  0.000000 1.593750 0.945946 0.000000
3450  0.000000 0.000000 2.081081 0.000000
3500  0.000000 0.000000 0.000000 1.670886
4550  0.000000 0.000000 0.756757 0.000000
5200  0.000000 0.000000 0.567568 0.000000
5350  0.000000 0.000000 0.000000 1.810127
5650  0.000000 1.275000 0.000000 0.000000
6000  0.000000 0.000000 0.000000 1.670886
6300  0.000000 0.000000 1.702703 0.000000
6400  0.000000 0.000000 1.324324 0.000000
6800  0.000000 0.956250 0.000000 0.000000
6900  0.000000 0.000000 0.000000 1.392405
7150  0.000000 0.000000 1.324324 1.670886
7550  0.000000 0.000000 1.702703 0.000000
7700  0.000000 0.000000 0.756757 0.000000
8250  0.000000 0.743750 0.000000 0.000000


==> statReps/userPerVidPerRate_720p_sc_neutral_noResolSwitching_100_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
451.145  1.224490 0.000000 0.000000 0.000000
474.849  1.714286 0.000000 0.000000 0.000000
501.658  0.489796 0.000000 0.000000 0.000000
608.31  1.959184 0.000000 0.000000 0.000000
656.483  0.244898 0.000000 0.000000 0.000000
714.039  2.693877 0.000000 0.000000 0.000000
784.017  1.959184 0.000000 0.000000 0.000000
981.752  0.979592 0.000000 0.000000 0.000000
1127.95  0.489796 0.000000 0.000000 0.000000
1329.66  1.714286 0.000000 0.000000 0.000000
1625.92  2.938775 0.000000 0.000000 0.000000
2103.55  4.897959 0.000000 0.000000 0.000000
3002.57  4.897959 0.000000 0.000000 0.000000
5320.88  9.795918 0.000000 0.000000 0.000000
522.854  0.000000 1.922535 0.000000 0.000000
551.408  0.000000 0.549296 0.000000 0.000000
583.844  0.000000 1.922535 0.000000 0.000000
621.01  0.000000 1.922535 0.000000 0.000000
664.025  0.000000 1.647887 0.000000 0.000000
774.147  0.000000 1.098592 0.000000 0.000000
846.217  0.000000 0.549296 0.000000 0.000000
934.832  0.000000 0.274648 0.000000 0.000000
1046.43  0.000000 0.823944 0.000000 0.000000
1191.28  0.000000 1.922535 0.000000 0.000000
1386.85  0.000000 1.647887 0.000000 0.000000
1665.43  0.000000 4.119719 0.000000 0.000000
2094.12  0.000000 3.845071 0.000000 0.000000
2838.98  0.000000 6.591549 0.000000 0.000000
4454.1  0.000000 7.415493 0.000000 0.000000
10607.3  0.000000 2.746479 0.000000 0.000000
1106.62  0.000000 0.000000 2.746479 0.000000
1246.83  0.000000 0.000000 2.197183 0.000000
1402.53  0.000000 0.000000 1.373240 0.000000
1576.41  0.000000 0.000000 0.823944 0.000000
1771.87  0.000000 0.000000 1.647887 0.000000
1993.18  0.000000 0.000000 3.021127 0.000000
2245.83  0.000000 0.000000 1.922535 0.000000
2536.99  0.000000 0.000000 3.845071 0.000000
2876.2  0.000000 0.000000 4.669014 0.000000
3755.72  0.000000 0.000000 3.295775 0.000000
4340.12  0.000000 0.000000 1.647887 0.000000
6001.35  0.000000 0.000000 3.295775 0.000000
7239.08  0.000000 0.000000 5.767606 0.000000
8960.22  0.000000 0.000000 0.823944 0.000000
11516.7  0.000000 0.000000 1.922535 0.000000
832.735  0.000000 0.000000 0.000000 0.561404
851.329  0.000000 0.000000 0.000000 0.561404
896.755  0.000000 0.000000 0.000000 0.374269
957.925  0.000000 0.000000 0.000000 0.374269
997.215  0.000000 0.000000 0.000000 0.374269
1044.74  0.000000 0.000000 0.000000 0.374269
1103.39  0.000000 0.000000 0.000000 0.374269
1177.6  0.000000 0.000000 0.000000 0.561404
1274.51  0.000000 0.000000 0.000000 0.561404
1406.38  0.000000 0.000000 0.000000 2.432749
1893.58  0.000000 0.000000 0.000000 3.368421
2424.78  0.000000 0.000000 0.000000 8.795321
3645.36  0.000000 0.000000 0.000000 10.853801
9377.58  0.000000 0.000000 0.000000 2.432749


==> statReps/userPerVidPerRate_720p_sc_neutral_resolSwitching_100_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
451.145  5.766537 0.000000 0.000000 0.000000
474.849  1.774319 0.000000 0.000000 0.000000
608.31  5.470817 0.000000 0.000000 0.000000
656.483  4.731517 0.000000 0.000000 0.000000
784.017  2.070039 0.000000 0.000000 0.000000
981.752  0.739300 0.000000 0.000000 0.000000
1329.66  1.330739 0.000000 0.000000 0.000000
1625.92  2.513619 0.000000 0.000000 0.000000
2103.55  2.957198 0.000000 0.000000 0.000000
3002.57  2.070039 0.000000 0.000000 0.000000
5320.88  8.575875 0.000000 0.000000 0.000000
551.408  0.000000 1.689655 0.000000 0.000000
583.844  0.000000 0.241379 0.000000 0.000000
621.01  0.000000 1.931035 0.000000 0.000000
664.025  0.000000 1.206897 0.000000 0.000000
714.385  0.000000 0.724138 0.000000 0.000000
774.147  0.000000 0.482759 0.000000 0.000000
934.832  0.000000 1.689655 0.000000 0.000000
1046.43  0.000000 0.724138 0.000000 0.000000
1191.28  0.000000 1.448276 0.000000 0.000000
1386.85  0.000000 1.931035 0.000000 0.000000
1665.43  0.000000 4.103448 0.000000 0.000000
2094.12  0.000000 7.000000 0.000000 0.000000
2838.98  0.000000 13.034483 0.000000 0.000000
4454.1  0.000000 9.655172 0.000000 0.000000
10607.3  0.000000 3.137931 0.000000 0.000000
1106.62  0.000000 0.000000 1.513762 0.000000
1246.83  0.000000 0.000000 0.605505 0.000000
1402.53  0.000000 0.000000 1.816514 0.000000
1576.41  0.000000 0.000000 2.422018 0.000000
1771.87  0.000000 0.000000 1.816514 0.000000
1993.18  0.000000 0.000000 1.211009 0.000000
2245.83  0.000000 0.000000 3.330275 0.000000
2536.99  0.000000 0.000000 4.541285 0.000000
2876.2  0.000000 0.000000 4.844037 0.000000
3276.42  0.000000 0.000000 5.752294 0.000000
3755.72  0.000000 0.000000 6.963303 0.000000
4340.12  0.000000 0.000000 2.422018 0.000000
5068.45  0.000000 0.000000 3.027523 0.000000
6001.35  0.000000 0.000000 10.899083 0.000000
7239.08  0.000000 0.000000 5.752294 0.000000
8960.22  0.000000 0.000000 5.752294 0.000000
11516.7  0.000000 0.000000 3.330275 0.000000
832.735  0.000000 0.000000 0.000000 0.445545
851.329  0.000000 0.000000 0.000000 0.594059
896.755  0.000000 0.000000 0.000000 0.445545
924.901  0.000000 0.000000 0.000000 0.297030
957.925  0.000000 0.000000 0.000000 0.742574
997.215  0.000000 0.000000 0.000000 0.742574
1103.39  0.000000 0.000000 0.000000 1.485149
1274.51  0.000000 0.000000 0.000000 1.633663
1406.38  0.000000 0.000000 0.000000 2.227723
1596.34  0.000000 0.000000 0.000000 3.118812
1893.58  0.000000 0.000000 0.000000 5.643565
2424.78  0.000000 0.000000 0.000000 10.099010
3645.36  0.000000 0.000000 0.000000 13.366337
9377.58  0.000000 0.000000 0.000000 4.158416


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_cartoon_1080p.txt <==
BitRate Min Max NbRepres
1000 2500 2500 1
1500 2500 2500 1
3000 2500 2500 1


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_cartoon_224p.txt <==
BitRate Min Max NbRepres
1000 300 300 1
1500 300 300 1
3000 300 300 1


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_cartoon_360p.txt <==
BitRate Min Max NbRepres
1000 200 400 3
1500 200 400 3
3000 200 400 3


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_cartoon_720p.txt <==
BitRate Min Max NbRepres
1000 inf 0 0
1500 inf 0 0
3000 inf 0 0


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_documentary_1080p.txt <==
BitRate Min Max NbRepres
1000 2500 2800 3
1500 2500 2800 3
3000 2500 2800 3


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_documentary_224p.txt <==
BitRate Min Max NbRepres
1000 200 300 2
1500 200 300 2
3000 200 300 2


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_documentary_360p.txt <==
BitRate Min Max NbRepres
1000 400 1500 8
1500 400 1500 8
3000 400 1500 8


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_documentary_720p.txt <==
BitRate Min Max NbRepres
1000 inf 0 0
1500 inf 0 0
3000 inf 0 0


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_sport_1080p.txt <==
BitRate Min Max NbRepres
1000 2500 4500 7
1500 2500 4500 7
3000 2500 4500 7


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_sport_224p.txt <==
BitRate Min Max NbRepres
1000 200 700 6
1500 200 700 6
3000 200 700 6


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_sport_360p.txt <==
BitRate Min Max NbRepres
1000 700 2000 11
1500 700 2000 11
3000 700 2000 11


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_sport_720p.txt <==
BitRate Min Max NbRepres
1000 inf 0 0
1500 inf 0 0
3000 inf 0 0


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_video_1080p.txt <==
BitRate Min Max NbRepres
1000 2500 3500 5
1500 2500 3500 5
3000 2500 3500 5


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_video_224p.txt <==
BitRate Min Max NbRepres
1000 200 400 3
1500 200 400 3
3000 200 400 3


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_video_360p.txt <==
BitRate Min Max NbRepres
1000 200 800 7
1500 200 800 7
3000 200 800 7


==> statReps_CDF/nbRepres_MaxRate_MinRate_sc_neutral_video_720p.txt <==
BitRate Min Max NbRepres
1000 1500 1800 3
1500 1500 1800 3
3000 1500 1800 3


==> statReps_CDF/repsPerResol_sc_neutral_dash_users_75perc_percentileDispAssign_60_reps_3000_Kbps.txt <==
resolution cartoon documentary sport video
0 1 2 6 3 
1 3 8 11 7 
2 0 0 0 3 
3 1 3 7 5 


==> statReps_CDF/userPerVidPerRate_1080p_sc_neutral_dash_users_75perc_percentileDispAssign_60_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
2500  1.000000 2.727273 4.765957 3.571429
2600  0.000000 0.136364 0.297872 0.612245
2700  0.000000 0.000000 0.148936 0.408163
2800  0.000000 0.136364 0.000000 0.000000
2900  0.000000 0.000000 0.148936 0.306122
3000  0.000000 0.000000 0.744681 0.000000
3500  0.000000 0.000000 0.744681 0.102041
4500  0.000000 0.000000 0.148936 0.000000


==> statReps_CDF/userPerVidPerRate_224p_sc_neutral_dash_users_75perc_percentileDispAssign_60_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
200  0.000000 1.466667 1.105263 2.500000
300  1.000000 0.533333 1.736842 0.250000
400  0.000000 0.000000 1.421053 0.250000
500  0.000000 0.000000 0.631579 0.000000
600  0.000000 0.000000 0.947368 0.000000
700  0.000000 0.000000 0.157895 0.000000


==> statReps_CDF/userPerVidPerRate_360p_sc_neutral_dash_users_75perc_percentileDispAssign_60_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
200  1.653846 0.000000 0.000000 2.000000
300  0.884615 0.000000 0.000000 1.000000
400  0.461538 0.744186 0.000000 1.200000
500  0.000000 2.232558 0.000000 0.800000
600  0.000000 2.232558 0.000000 0.800000
700  0.000000 0.744186 0.458333 0.400000
800  0.000000 1.116279 1.145833 0.800000
900  0.000000 0.000000 1.604167 0.000000
1000  0.000000 0.558140 2.062500 0.000000
1100  0.000000 0.000000 2.062500 0.000000
1200  0.000000 0.186047 0.687500 0.000000
1300  0.000000 0.000000 0.458333 0.000000
1400  0.000000 0.000000 0.916667 0.000000
1500  0.000000 0.186047 0.916667 0.000000
1700  0.000000 0.000000 0.458333 0.000000
2000  0.000000 0.000000 0.229167 0.000000


==> statReps_CDF/userPerVidPerRate_720p_sc_neutral_dash_users_75perc_percentileDispAssign_60_reps_3000_Kbps.txt <==
BitRate  cartoon documentary sport video
1500  0.000000 0.000000 0.000000 2.210526
1600  0.000000 0.000000 0.000000 0.631579
1800  0.000000 0.000000 0.000000 0.157895

